Variational vibrational states of HCOOH

Vibrational states of the formic acid molecule are converged using the GENIUSH-Smolyak approach and the potential energy surface taken from [D. Tew and W. Mizukami, J. Phys. Chem. A 120, 9815 (2016)]. The quantum nuclear motion is described by using the $cis$-$trans$ torsional coordinate and eight curvilinear normal coordinates defined with respect to an instantaneous reference configuration changing as a function of the torsional degree of freedom. Harmonic oscillator basis functions are used for the curvilinear normal coordinates, a Fourier basis for the torsional coordinate, and a simple basis pruning condition is combined with a Smolyak integration grid. $Trans$, $cis$, and $delocalized$ vibrational states are reported up to and slightly beyond the isomerization barrier.

==> som_hcooh_vib_states_b=8.dat <==
**************************************************************************************************
* Supplementary Material to
* Alberto Martin Santa Daria, Gustavo Avila, Edit Matyus: Variational vibrational states of HCOOH,
* submitted to J. Mol. Spectrosc (JKG Watson SI) on 30 Jan 2022
**************************************************************************************************
           1   7350.83837043604     
TRANS  0  0  0  0  0  0  0  0  0     -0.966
TRANS  1  0  0  0  0  0  0  0  0     -0.108
TRANS  0  1  0  0  0  0  0  0  0     -0.128
TRANS  0  0  0  0  0  1  0  0  0      0.107
           2   626.871970850939     
TRANS  0  0  0  0  1  0  0  0  0     -0.102
TRANS  0  0  0  0  0  0  1  0  0      0.945
TRANS  1  0  0  0  0  0  1  0  0      0.108
TRANS  0  1  0  0  0  0  1  0  0      0.125
TRANS  0  0  0  0  0  1  1  0  0     -0.121
           3   639.416151861127     
TRANS  0  0  0  0  0  0  0  0  1     -0.942
TRANS  1  0  0  0  0  0  0  0  1     -0.114
TRANS  0  1  0  0  0  0  0  0  1     -0.126
TRANS  0  0  0  0  0  1  0  0  1      0.123
TRANS  0  0  0  0  0  0  0  1  0     -0.148
TRANS  0  0  0  0  1  0  0  1  1     -0.111
           4   1033.87754786738     
TRANS  0  0  0  0  0  0  0  0  1     -0.147
TRANS  0  0  0  0  0  0  0  1  0      0.940
TRANS  1  0  0  0  0  0  0  1  0      0.106
TRANS  0  1  0  0  0  0  0  1  0      0.145
TRANS  0  0  0  0  0  1  0  1  0     -0.117
           5   1107.89979031335     
TRANS  0  0  0  0  1  0  0  0  0     -0.173
TRANS  0  0  0  0  0  1  0  0  0     -0.903
TRANS  1  0  0  0  0  1  0  0  0     -0.106
TRANS  0  1  0  0  0  1  0  0  0     -0.123
TRANS  0  0  0  0  0  2  0  0  0      0.200
           6   1219.99974384840     
TRANS  0  0  0  0  0  0  0  0  2     -0.769
TRANS  0  1  0  0  0  0  0  0  2     -0.105
TRANS  0  0  0  0  1  0  0  0  0     -0.459
TRANS  0  0  0  0  0  1  0  0  0      0.154
TRANS  0  0  0  0  0  1  0  0  2      0.163
TRANS  0  0  0  0  0  0  0  1  1     -0.157
TRANS  0  0  0  0  1  0  0  1  2     -0.113
TRANS  0  0  0  0  0  0  1  0  0     -0.111
           7   1255.35242515051     
TRANS  0  0  0  0  0  0  1  0  2     -0.106
TRANS  0  0  0  0  1  0  1  0  0     -0.135
TRANS  0  0  0  0  0  0  2  0  0      0.918
TRANS  1  0  0  0  0  0  2  0  0      0.107
TRANS  0  1  0  0  0  0  2  0  0      0.121
TRANS  0  0  0  0  0  1  2  0  0     -0.132
TRANS  0  0  0  0  0  0  3  0  0     -0.119
           8   1268.28754025620     
TRANS  0  0  0  0  0  0  0  0  3      0.133
TRANS  0  0  0  0  1  0  0  0  1      0.182
TRANS  0  0  0  0  0  0  1  0  1     -0.905
TRANS  1  0  0  0  0  0  1  0  1     -0.111
TRANS  0  1  0  0  0  0  1  0  1     -0.120
TRANS  0  0  0  0  0  1  1  0  1      0.134
TRANS  0  0  0  0  0  0  1  1  0     -0.142
TRANS  0  0  0  0  1  0  1  1  1     -0.101
           9   1304.47372792724     
TRANS  0  0  0  0  0  0  0  0  2     -0.462
TRANS  0  0  0  1  0  0  0  0  0      0.211
TRANS  0  0  0  0  1  0  0  0  0      0.771
TRANS  1  0  0  0  1  0  0  0  0      0.105
TRANS  0  1  0  0  1  0  0  0  0      0.104
TRANS  0  0  0  0  1  1  0  0  0     -0.104
TRANS  0  0  0  0  0  0  0  1  1     -0.118
          10   1379.28464919112     
TRANS  0  0  0  0  0  0  0  0  2      0.163
TRANS  0  0  0  1  0  0  0  0  0      0.915
TRANS  1  0  0  1  0  0  0  0  0      0.105
TRANS  0  1  0  1  0  0  0  0  0      0.153
TRANS  0  0  0  0  1  0  0  0  0     -0.144
TRANS  0  0  0  1  0  1  0  0  0     -0.122
          11   1418.15386469932     
CIS  0  0  0  0  0  0  0  0  0     -0.946
CIS  1  0  0  0  0  0  0  0  0     -0.104
CIS  0  1  0  0  0  0  0  0  0     -0.131
CIS  0  0  0  0  0  1  0  0  0      0.102
CIS  0  0  0  0  0  2  0  0  0     -0.107
          12   1660.82120814705     
TRANS  0  0  0  0  0  0  1  0  1      0.132
TRANS  0  0  0  0  0  0  1  1  0     -0.920
TRANS  1  0  0  0  0  0  1  1  0     -0.105
TRANS  0  1  0  0  0  0  1  1  0     -0.142
TRANS  0  0  0  0  0  1  1  1  0      0.132
          13   1673.59932568040     
TRANS  0  0  0  0  0  0  0  0  2      0.207
TRANS  0  0  0  0  0  0  0  1  1     -0.880
TRANS  1  0  0  0  0  0  0  1  1     -0.107
TRANS  0  1  0  0  0  0  0  1  1     -0.136
TRANS  0  0  0  0  0  1  0  1  1      0.132
TRANS  0  0  0  0  0  0  0  2  0     -0.204
TRANS  0  0  0  0  1  0  0  2  1     -0.147
          14   1732.56732352766     
TRANS  0  0  0  0  0  0  1  0  0      0.116
TRANS  0  0  0  0  1  0  1  0  0      0.146
TRANS  0  0  0  0  0  1  1  0  0      0.869
TRANS  1  0  0  0  0  1  1  0  0      0.104
TRANS  0  1  0  0  0  1  1  0  0      0.118
TRANS  0  0  0  0  0  2  1  0  0     -0.214
TRANS  0  0  0  0  0  1  2  0  0     -0.139
          15   1739.60811648481     
TRANS  0  0  0  0  0  0  0  0  1     -0.109
TRANS  0  0  0  0  0  0  0  0  3     -0.263
TRANS  0  0  0  0  1  0  0  0  1     -0.323
TRANS  0  0  0  0  0  1  0  0  1     -0.786
TRANS  1  0  0  0  0  1  0  0  1     -0.100
TRANS  0  1  0  0  0  1  0  0  1     -0.108
TRANS  0  0  0  0  0  2  0  0  1      0.200
TRANS  0  0  0  0  0  1  0  1  0     -0.130
TRANS  0  0  0  0  1  1  0  1  1     -0.110
TRANS  0  0  0  0  0  0  1  0  1     -0.146
          16   1782.83167113658     
TRANS  0  0  1  0  0  0  0  0  0     -0.934
TRANS  1  0  1  0  0  0  0  0  0     -0.106
TRANS  0  1  1  0  0  0  0  0  0     -0.119
TRANS  0  0  2  0  0  0  0  0  0     -0.150
TRANS  0  0  1  0  0  1  0  0  0      0.141
          17   1790.40575794964     
TRANS  0  0  0  0  0  0  0  0  3      0.762
TRANS  1  0  0  0  0  0  0  0  3      0.103
TRANS  0  1  0  0  0  0  0  0  3      0.102
TRANS  0  0  0  0  1  0  0  0  1      0.262
TRANS  0  0  0  0  0  1  0  0  1     -0.371
TRANS  0  0  0  0  0  1  0  0  3     -0.138
TRANS  0  0  0  0  0  2  0  0  1      0.108
TRANS  0  0  0  0  0  0  0  1  2      0.200
TRANS  0  0  0  0  1  0  0  1  3      0.131
TRANS  0  0  0  0  0  0  1  0  1      0.145
          18   1848.17466780173     
TRANS  0  0  0  0  0  0  0  0  4     -0.155
TRANS  0  0  0  0  1  0  0  0  2      0.167
TRANS  0  0  0  0  0  0  1  0  2     -0.708
TRANS  0  0  0  0  1  0  1  0  0     -0.452
TRANS  0  0  0  0  0  1  1  0  0      0.136
TRANS  0  0  0  0  0  1  1  0  2      0.171
TRANS  0  0  0  0  0  0  1  1  1     -0.144
TRANS  0  0  0  0  0  0  2  0  0     -0.161
          19   1885.84913596700     
TRANS  0  0  0  0  0  0  2  0  0      0.115
TRANS  0  0  0  0  0  0  2  0  2     -0.123
TRANS  0  0  0  0  1  0  2  0  0     -0.153
TRANS  0  0  0  0  0  0  3  0  0      0.885
TRANS  1  0  0  0  0  0  3  0  0      0.105
TRANS  0  1  0  0  0  0  3  0  0      0.116
TRANS  0  0  0  0  0  1  3  0  0     -0.142
TRANS  0  0  0  0  0  0  4  0  0     -0.168
          20   1898.72712564770     
TRANS  0  0  0  0  0  0  1  0  3      0.180
TRANS  0  0  0  0  1  0  1  0  1      0.244
TRANS  0  0  0  0  0  0  2  0  1     -0.866
TRANS  1  0  0  0  0  0  2  0  1     -0.107
TRANS  0  1  0  0  0  0  2  0  1     -0.115
TRANS  0  0  0  0  0  1  2  0  1      0.142
TRANS  0  0  0  0  0  0  2  1  0     -0.136
          21   1908.32637438207     
CIS  0  0  0  0  0  0  0  0  1      0.923
CIS  1  0  0  0  0  0  0  0  1      0.109
CIS  0  1  0  0  0  0  0  0  1      0.128
CIS  0  0  0  0  0  1  0  0  1     -0.107
CIS  0  0  0  0  0  2  0  0  1      0.110
CIS  0  0  0  0  0  0  0  1  0     -0.101
CIS  0  0  0  0  0  1  0  1  1      0.145
          22   1930.48054308980     
TRANS  0  0  0  0  1  0  0  0  0     -0.101
TRANS  0  0  0  0  2  0  0  0  0      0.106
TRANS  0  0  0  0  0  0  1  0  2      0.468
TRANS  0  0  0  1  0  0  1  0  0     -0.217
TRANS  0  0  0  0  1  0  1  0  0     -0.724
TRANS  1  0  0  0  1  0  1  0  0     -0.100
TRANS  0  0  0  0  1  1  1  0  0      0.113
TRANS  0  0  0  0  0  0  1  1  1      0.114
          23   1948.02174490094     
TRANS  0  0  0  0  0  0  0  0  3     -0.333
TRANS  0  0  0  1  0  0  0  0  1      0.339
TRANS  0  0  0  0  1  0  0  0  1      0.738
TRANS  1  0  0  0  1  0  0  0  1      0.109
TRANS  0  0  0  0  0  1  0  0  1     -0.214
TRANS  0  0  0  0  1  1  0  0  1     -0.113
TRANS  0  0  0  0  0  0  0  1  2     -0.121
TRANS  0  0  0  0  1  0  0  1  0      0.122
TRANS  0  0  0  0  2  0  0  1  1      0.122
          24   2005.71040738120     
TRANS  0  0  0  1  1  0  0  0  0      0.103
TRANS  0  0  0  0  0  0  1  0  2     -0.164
TRANS  0  0  0  1  0  0  1  0  0     -0.893
TRANS  1  0  0  1  0  0  1  0  0     -0.104
TRANS  0  1  0  1  0  0  1  0  0     -0.149
TRANS  0  0  0  0  1  0  1  0  0      0.137
TRANS  0  0  0  1  0  1  1  0  0      0.133
          25   2022.35981648184     
TRANS  0  0  0  0  0  0  0  0  3      0.173
TRANS  0  0  0  1  0  0  0  0  1      0.850
TRANS  1  0  0  1  0  0  0  0  1      0.105
TRANS  0  1  0  1  0  0  0  0  1      0.144
TRANS  0  0  0  0  1  0  0  0  1     -0.276
TRANS  0  0  0  1  0  1  0  0  1     -0.133
TRANS  0  0  0  0  0  0  0  1  2      0.134
TRANS  0  0  0  1  0  0  0  1  0      0.141
TRANS  0  0  0  1  1  0  0  1  1      0.101
          26   2063.50409090206     
TRANS  0  0  0  0  0  0  0  1  1     -0.199
TRANS  0  0  0  0  0  0  0  2  0      0.908
TRANS  1  0  0  0  0  0  0  2  0      0.102
TRANS  0  1  0  0  0  0  0  2  0      0.161
TRANS  0  0  0  1  0  0  0  2  0      0.116
TRANS  0  0  0  0  0  1  0  2  0     -0.126
          27   2075.97237803437     
CIS  0  0  0  0  1  0  0  0  0     -0.315
CIS  0  0  0  0  0  1  0  0  0     -0.163
CIS  0  0  0  0  0  0  1  0  0     -0.859
CIS  0  1  0  0  0  0  1  0  0     -0.120
CIS  0  0  0  0  0  1  1  0  0      0.123
          28   2139.29908047551     
TRANS  0  0  0  0  0  1  0  0  1     -0.131
TRANS  0  0  0  0  0  0  0  1  0      0.101
TRANS  0  0  0  0  1  0  0  1  0      0.162
TRANS  0  0  0  0  0  1  0  1  0      0.875
TRANS  1  0  0  0  0  1  0  1  0      0.102
TRANS  0  1  0  0  0  1  0  1  0      0.138
TRANS  0  0  0  0  0  2  0  1  0     -0.212
          29   2204.93968587325     
TRANS  0  0  0  0  0  1  0  0  0      0.189
TRANS  0  0  0  0  0  1  0  0  2      0.107
TRANS  0  0  0  0  1  1  0  0  0      0.226
TRANS  0  0  0  0  1  1  0  0  2      0.103
TRANS  0  0  0  0  0  2  0  0  0      0.815
TRANS  0  1  0  0  0  2  0  0  0      0.114
TRANS  0  0  0  0  0  3  0  0  0     -0.291
TRANS  0  0  0  0  0  2  1  0  0     -0.126
          30   2254.61242014096     
TRANS  0  0  0  0  0  0  0  0  3     -0.211
TRANS  0  0  0  0  0  0  0  1  2      0.685
TRANS  0  1  0  0  0  0  0  1  2      0.107
TRANS  0  0  0  0  1  0  0  1  0      0.466
TRANS  0  0  0  0  0  1  0  1  0     -0.139
TRANS  0  0  0  0  0  1  0  1  2     -0.169
TRANS  0  0  0  0  0  0  0  2  1      0.205
TRANS  0  0  0  0  1  0  0  2  2      0.143
TRANS  0  0  0  0  0  0  1  1  0      0.104
          31   2290.09863611453     
TRANS  0  0  0  0  0  0  1  1  2     -0.107
TRANS  0  0  0  0  1  0  1  1  0     -0.129
TRANS  0  0  0  0  0  0  2  0  1     -0.120
TRANS  0  0  0  0  0  0  2  1  0      0.896
TRANS  1  0  0  0  0  0  2  1  0      0.104
TRANS  0  1  0  0  0  0  2  1  0      0.137
TRANS  0  0  0  0  0  1  2  1  0     -0.144
          32   2298.48610786265     
TRANS  0  0  0  0  0  0  0  0  4     -0.536
TRANS  0  0  0  0  1  0  0  0  2      0.335
TRANS  0  0  0  0  2  0  0  0  0      0.108
TRANS  0  0  0  0  0  1  0  0  2      0.361
TRANS  0  0  0  0  1  1  0  0  0      0.200
TRANS  0  0  0  0  0  2  0  0  0     -0.120
TRANS  0  0  0  0  0  2  0  0  2     -0.125
TRANS  0  0  0  0  1  0  0  1  4     -0.110
TRANS  0  0  0  0  0  0  1  1  1      0.397
          33   2303.49593670026     
TRANS  0  0  0  0  0  0  0  0  4     -0.232
TRANS  0  0  0  0  1  0  0  0  2      0.113
TRANS  0  0  0  0  0  1  0  0  2      0.156
TRANS  0  0  0  0  1  1  0  0  0      0.109
TRANS  0  0  0  0  0  0  0  1  3      0.173
TRANS  0  0  0  0  1  0  0  1  1      0.177
TRANS  0  0  0  0  0  0  1  0  2      0.261
TRANS  0  0  0  0  0  0  1  1  1     -0.748
TRANS  0  1  0  0  0  0  1  1  1     -0.115
TRANS  0  0  0  0  0  1  1  1  1      0.121
TRANS  0  0  0  0  0  0  1  2  0     -0.176
TRANS  0  0  0  0  1  0  1  2  1     -0.117
          34   2335.81383914413     
TRANS  0  0  0  0  0  0  0  0  4     -0.529
TRANS  0  0  0  0  0  1  0  0  2     -0.536
TRANS  0  0  0  0  0  1  0  0  4      0.101
TRANS  0  0  0  0  1  1  0  0  0     -0.340
TRANS  0  0  0  0  0  2  0  0  0      0.129
TRANS  0  0  0  0  0  2  0  0  2      0.218
TRANS  0  0  0  0  0  0  0  1  3      0.179
TRANS  0  0  0  0  1  0  0  1  4     -0.102
TRANS  0  0  0  0  0  1  0  1  1     -0.111
          35   2337.01822588269     
TRANS  0  0  0  0  0  0  0  0  3      0.132
TRANS  0  0  0  0  1  0  0  0  1     -0.142
TRANS  0  0  0  0  0  0  0  1  2     -0.425
TRANS  0  0  0  1  0  0  0  1  0      0.176
TRANS  0  0  0  0  1  0  0  1  0      0.733
TRANS  1  0  0  0  1  0  0  1  0      0.100
TRANS  0  1  0  0  1  0  0  1  0      0.114
TRANS  0  0  0  0  1  1  0  1  0     -0.111
TRANS  0  0  0  0  0  0  0  2  1     -0.159
          36   2359.47307531155     
TRANS  0  0  0  0  0  1  1  0  0     -0.120
TRANS  0  0  0  0  0  1  1  0  2      0.102
TRANS  0  0  0  0  1  1  1  0  0      0.122
TRANS  0  0  0  0  0  0  2  0  0     -0.131
TRANS  0  0  0  0  1  0  2  0  0     -0.124
TRANS  0  0  0  0  0  1  2  0  0     -0.826
TRANS  1  0  0  0  0  1  2  0  0     -0.101
TRANS  0  1  0  0  0  1  2  0  0     -0.112
TRANS  0  0  0  0  0  2  2  0  0      0.222
TRANS  0  0  0  0  0  1  3  0  0      0.191
          37   2366.93477910081     
TRANS  0  0  0  0  0  1  0  0  3      0.122
TRANS  0  0  0  0  1  1  0  0  1      0.166
TRANS  0  0  0  0  0  0  1  0  1     -0.128
TRANS  0  0  0  0  0  0  1  0  3     -0.209
TRANS  0  0  0  0  1  0  1  0  1     -0.266
TRANS  0  0  0  0  0  1  1  0  1     -0.747
TRANS  0  1  0  0  0  1  1  0  1     -0.103
TRANS  0  0  0  0  0  2  1  0  1      0.209
TRANS  0  0  0  0  0  1  1  1  0     -0.125
TRANS  0  0  0  0  0  0  2  0  1     -0.177
TRANS  0  0  0  0  0  1  2  0  1      0.131
          38   2372.20869074292     
CIS  0  0  0  0  0  0  0  0  2      0.898
CIS  1  0  0  0  0  0  0  0  2      0.112
CIS  0  1  0  0  0  0  0  0  2      0.125
CIS  0  0  0  0  0  1  0  0  2     -0.111
CIS  0  0  0  0  0  2  0  0  2      0.107
CIS  0  0  0  0  0  0  0  1  1     -0.139
CIS  0  0  0  0  1  0  0  1  2      0.103
CIS  0  0  0  0  0  1  0  1  2      0.155
          39   2401.62574170704     
TRANS  0  0  0  0  2  0  0  0  0     -0.167
TRANS  0  0  0  0  0  1  0  0  2      0.367
TRANS  0  0  0  1  0  1  0  0  0     -0.117
TRANS  0  0  0  0  1  1  0  0  0     -0.498
TRANS  0  0  0  0  1  2  0  0  0      0.125
TRANS  0  0  1  0  0  0  1  0  0      0.605
TRANS  0  0  2  0  0  0  1  0  0      0.104
TRANS  0  0  1  0  0  1  1  0  0     -0.101
          40   2404.71774025762     
TRANS  0  0  0  0  2  0  0  0  0     -0.142
TRANS  0  0  0  0  0  1  0  0  2      0.320
TRANS  0  0  0  0  1  1  0  0  0     -0.450
TRANS  0  0  0  0  1  2  0  0  0      0.109
TRANS  0  0  1  0  0  0  1  0  0     -0.673
TRANS  0  0  2  0  0  0  1  0  0     -0.115
TRANS  0  0  1  0  0  1  1  0  0      0.113
          41   2413.96910551190     
TRANS  0  0  0  0  0  0  0  0  5     -0.126
TRANS  0  0  1  0  0  0  0  0  1      0.507
TRANS  0  0  0  0  1  0  0  0  3      0.119
TRANS  0  0  0  1  0  0  0  1  0     -0.505
TRANS  0  0  0  0  0  0  1  0  3     -0.418
TRANS  0  0  0  0  1  0  1  0  1     -0.155
TRANS  0  0  0  0  0  1  1  0  1      0.234
TRANS  0  0  0  0  0  0  2  0  1     -0.128
          42   2417.34794105567     
TRANS  0  0  0  0  0  0  0  0  5      0.114
TRANS  0  0  1  0  0  0  0  0  1     -0.210
TRANS  0  0  0  1  0  0  0  0  1      0.131
TRANS  0  0  0  0  0  0  0  1  2     -0.123
TRANS  0  0  0  1  0  0  0  1  0     -0.712
TRANS  0  1  0  1  0  0  0  1  0     -0.134
TRANS  0  0  0  1  0  1  0  1  0      0.105
TRANS  0  0  0  0  0  0  0  2  1     -0.107
TRANS  0  0  0  0  0  0  1  0  3      0.366
TRANS  0  0  0  0  1  0  1  0  1      0.133
TRANS  0  0  0  0  0  1  1  0  1     -0.177
TRANS  0  0  0  0  0  0  1  1  2      0.117
TRANS  0  0  0  0  0  0  2  0  1      0.110
          43   2426.06327963941     
TRANS  0  0  0  0  0  0  0  0  5      0.122
TRANS  0  0  1  0  0  0  0  0  1      0.729
TRANS  0  0  2  0  0  0  0  0  1      0.118
TRANS  0  0  1  0  0  1  0  0  1     -0.124
TRANS  0  0  1  0  0  0  0  1  0      0.114
TRANS  0  0  0  1  0  0  0  1  0      0.130
TRANS  0  0  0  0  0  0  1  0  3      0.438
TRANS  0  0  0  0  1  0  1  0  1      0.124
TRANS  0  0  0  0  0  1  1  0  1     -0.163
TRANS  0  0  0  0  0  0  1  1  2      0.109
TRANS  0  0  0  0  0  0  2  0  1      0.120
          44   2439.50774049613     
CIS  0  0  0  0  0  0  0  1  0      0.923
CIS  1  0  0  0  0  0  0  1  0      0.103
CIS  0  1  0  0  0  0  0  1  0      0.147
CIS  0  0  0  0  0  1  0  1  0     -0.111
CIS  0  0  0  0  0  2  0  1  0      0.101
          45   2478.11121847973     
TRANS  0  0  0  1  0  1  0  0  0     -0.392
TRANS  0  0  0  0  0  0  1  0  4      0.181
TRANS  0  0  0  0  1  0  1  0  2     -0.187
TRANS  0  0  0  0  0  0  2  0  2      0.583
TRANS  0  0  0  0  1  0  2  0  0      0.387
TRANS  0  0  0  0  0  1  2  0  0     -0.108
TRANS  0  0  0  0  0  1  2  0  2     -0.160
TRANS  0  0  0  0  0  0  2  1  1      0.119
TRANS  0  0  0  0  0  0  3  0  0      0.176
          46   2478.90693687419     
TRANS  0  0  0  1  1  0  0  0  0      0.155
TRANS  0  0  0  0  0  1  0  0  2      0.139
TRANS  0  0  0  1  0  1  0  0  0      0.756
TRANS  0  1  0  1  0  1  0  0  0      0.129
TRANS  0  0  0  1  0  2  0  0  0     -0.193
TRANS  0  0  0  0  1  0  1  0  2     -0.118
TRANS  0  0  0  0  0  0  2  0  2      0.293
TRANS  0  0  0  0  1  0  2  0  0      0.204
          47   2504.22765883242     
TRANS  0  0  0  0  0  0  0  0  4      0.264
TRANS  0  0  0  1  0  0  0  0  2      0.186
TRANS  0  0  0  0  1  0  0  0  0     -0.111
TRANS  0  0  0  0  1  0  0  0  2      0.502
TRANS  0  0  0  0  2  0  0  0  0      0.556
TRANS  0  0  0  0  3  0  0  0  0      0.111
TRANS  0  0  0  0  1  1  0  0  0     -0.224
TRANS  0  0  0  0  1  1  0  0  2     -0.171
TRANS  0  0  0  0  2  1  0  0  0     -0.100
TRANS  0  0  0  0  0  0  0  1  3     -0.117
TRANS  0  0  0  0  1  0  1  0  0      0.136
          48   2514.10915372200     
CIS  0  0  0  0  0  0  0  0  0      0.108
CIS  0  0  0  0  0  0  0  0  2      0.124
CIS  0  0  1  0  0  0  0  0  0     -0.145
CIS  0  0  0  1  0  0  0  0  0      0.121
CIS  0  0  0  0  1  0  0  0  0     -0.684
CIS  0  0  0  0  2  0  0  0  0     -0.117
CIS  0  0  0  0  0  1  0  0  0      0.516
CIS  0  0  0  0  1  1  0  0  0      0.149
CIS  0  0  0  0  2  1  0  0  0     -0.115
CIS  0  0  0  0  0  2  0  0  0     -0.124
CIS  0  0  0  0  0  3  0  0  0      0.113
CIS  0  0  0  0  0  0  1  0  0      0.156
          49   2519.91610653234     
TRANS  0  0  0  0  0  0  3  0  0     -0.161
TRANS  0  0  0  0  0  0  3  0  2      0.136
TRANS  0  0  0  0  1  0  3  0  0      0.162
TRANS  0  0  0  0  1  0  3  0  2      0.108
TRANS  0  0  0  0  0  0  4  0  0     -0.848
TRANS  1  0  0  0  0  0  4  0  0     -0.102
TRANS  0  1  0  0  0  0  4  0  0     -0.111
TRANS  0  0  0  0  0  1  4  0  0      0.147
TRANS  0  0  0  0  0  0  5  0  0      0.216
          50   2531.50791338654     
TRANS  0  0  0  0  0  0  2  0  3     -0.212
TRANS  0  0  0  0  1  0  2  0  1     -0.282
TRANS  0  0  0  0  0  0  3  0  1      0.824
TRANS  1  0  0  0  0  0  3  0  1      0.103
TRANS  0  1  0  0  0  0  3  0  1      0.109
TRANS  0  0  0  0  0  1  3  0  1     -0.147
TRANS  0  0  0  0  0  0  3  1  0      0.129
TRANS  0  0  0  0  0  0  4  0  1     -0.132
          51   2559.07761161371     
TRANS  0  0  0  0  0  0  1  0  4      0.131
TRANS  0  0  0  0  1  0  1  0  0     -0.153
TRANS  0  0  0  0  2  0  1  0  0      0.133
TRANS  0  0  0  0  0  0  2  0  2      0.466
TRANS  0  0  0  1  0  0  2  0  0     -0.222
TRANS  0  0  0  0  1  0  2  0  0     -0.676
TRANS  0  0  0  0  1  1  2  0  0      0.120
TRANS  0  0  0  0  0  0  2  1  1      0.109
TRANS  0  0  0  0  0  0  3  0  2     -0.101
TRANS  0  0  0  0  1  0  3  0  0      0.104
          52   2569.14488716760     
CIS  0  0  0  0  1  0  0  0  1      0.294
CIS  0  0  0  0  0  1  0  0  1      0.139
CIS  0  0  0  0  0  0  1  0  1      0.844
CIS  1  0  0  0  0  0  1  0  1      0.103
CIS  0  1  0  0  0  0  1  0  1      0.118
CIS  0  0  0  0  0  1  1  0  1     -0.125
CIS  0  0  0  0  0  2  1  0  1      0.103
CIS  0  0  0  0  0  1  1  1  1      0.135
          53   2575.33333268173     
TRANS  0  0  0  0  2  0  0  0  1     -0.197
TRANS  0  0  0  0  0  0  1  0  3     -0.332
TRANS  0  0  0  1  0  0  1  0  1      0.329
TRANS  0  0  0  0  1  0  1  0  1      0.682
TRANS  1  0  0  0  1  0  1  0  1      0.101
TRANS  0  0  0  0  0  1  1  0  1     -0.190
TRANS  0  0  0  0  1  1  1  0  1     -0.123
TRANS  0  0  0  0  0  0  1  1  2     -0.113
TRANS  0  0  0  0  1  0  1  1  0      0.116
TRANS  0  0  0  0  2  0  1  1  1      0.106
TRANS  0  0  0  0  0  0  2  0  1      0.123
          54   2596.93064390957     
TRANS  0  0  0  1  0  0  0  0  2      0.723
TRANS  0  1  0  1  0  0  0  0  2      0.124
TRANS  0  0  0  2  0  0  0  0  0     -0.107
TRANS  0  0  0  1  1  0  0  0  0      0.437
TRANS  0  0  0  0  2  0  0  0  0     -0.127
TRANS  0  0  0  1  0  1  0  0  0     -0.146
TRANS  0  0  0  1  0  1  0  0  2     -0.172
TRANS  0  0  0  0  0  0  0  1  3      0.101
TRANS  0  0  0  1  0  0  0  1  1      0.151
TRANS  0  0  0  1  1  0  0  1  2      0.105
TRANS  0  0  0  1  0  0  1  0  0      0.104
          55   2604.10361809550     
TRANS  0  0  0  0  0  0  0  0  4     -0.154
TRANS  0  0  0  1  0  0  0  0  2     -0.139
TRANS  0  0  0  0  1  0  0  0  2     -0.520
TRANS  0  0  0  1  1  0  0  0  0      0.295
TRANS  0  0  0  0  2  0  0  0  0      0.578
TRANS  0  0  0  0  3  0  0  0  0      0.104
TRANS  0  0  0  0  0  1  0  0  2      0.152
TRANS  0  0  0  0  0  0  0  1  3      0.103
TRANS  0  0  0  0  1  0  0  1  1     -0.119
TRANS  0  0  0  0  2  0  0  1  2     -0.112
          56   2634.24757708465     
TRANS  0  0  0  1  1  0  1  0  0     -0.136
TRANS  0  0  0  0  0  0  2  0  2      0.164
TRANS  0  0  0  1  0  0  2  0  0      0.866
TRANS  1  0  0  1  0  0  2  0  0      0.103
TRANS  0  1  0  1  0  0  2  0  0      0.144
TRANS  0  0  0  0  1  0  2  0  0     -0.132
TRANS  0  0  0  1  0  1  2  0  0     -0.143
          57   2650.81606415835     
TRANS  0  0  0  1  0  0  0  0  3     -0.117
TRANS  0  0  0  1  1  0  0  0  1     -0.170
TRANS  0  0  0  0  0  0  1  0  3      0.169
TRANS  0  0  0  1  0  0  1  0  1      0.814
TRANS  1  0  0  1  0  0  1  0  1      0.101
TRANS  0  1  0  1  0  0  1  0  1      0.138
TRANS  0  0  0  0  1  0  1  0  1     -0.252
TRANS  0  0  0  1  0  1  1  0  1     -0.142
TRANS  0  0  0  0  0  0  1  1  2      0.125
TRANS  0  0  0  1  0  0  1  1  0      0.135
          58   2666.11376293285     
CIS  0  0  1  0  0  0  0  0  0      0.304
CIS  0  0  0  1  0  0  0  0  0     -0.184
CIS  0  0  0  0  1  0  0  0  0      0.366
CIS  0  0  0  0  0  1  0  0  0      0.675
CIS  0  1  0  0  0  1  0  0  0      0.100
CIS  0  0  0  0  0  2  0  0  0     -0.136
CIS  0  0  0  0  1  2  0  0  0      0.120
CIS  0  0  0  0  0  3  0  0  0      0.142
CIS  0  0  0  0  0  0  1  0  0     -0.328
          59   2675.94780651595     
TRANS  0  0  0  1  0  0  0  0  2      0.373
TRANS  0  0  0  2  0  0  0  0  0     -0.362
TRANS  0  0  0  0  1  0  0  0  2     -0.258
TRANS  0  0  0  1  1  0  0  0  0     -0.636
TRANS  0  1  0  1  1  0  0  0  0     -0.113
TRANS  0  0  0  0  2  0  0  0  0      0.162
TRANS  0  0  0  0  0  0  0  1  3      0.106
          60   2691.55966312510     
TRANS  0  0  0  0  0  0  1  1  1      0.179
TRANS  0  0  0  0  0  0  1  2  0     -0.890
TRANS  1  0  0  0  0  0  1  2  0     -0.102
TRANS  0  1  0  0  0  0  1  2  0     -0.157
TRANS  0  0  0  1  0  0  1  2  0     -0.116
TRANS  0  0  0  0  0  1  1  2  0      0.140
          61   2704.05827890763     
TRANS  0  0  0  0  0  0  0  1  2      0.273
TRANS  0  0  0  0  0  0  0  2  1     -0.816
TRANS  0  1  0  0  0  0  0  2  1     -0.143
TRANS  0  0  0  1  0  0  0  2  1     -0.105
TRANS  0  0  0  0  0  1  0  2  1      0.139
TRANS  0  0  0  0  0  0  0  3  0     -0.241
TRANS  0  0  0  0  1  0  0  3  1     -0.167
          62   2734.09823166618     
CIS  0  0  0  0  2  0  0  0  0     -0.109
CIS  0  0  1  0  0  0  1  0  0     -0.102
CIS  0  0  0  0  1  0  1  0  0     -0.403
CIS  0  0  0  0  0  1  1  0  0     -0.204
CIS  0  0  0  0  0  0  2  0  0     -0.776
CIS  0  1  0  0  0  0  2  0  0     -0.110
CIS  0  0  0  0  0  1  2  0  0      0.144
CIS  0  0  0  0  0  0  3  0  0      0.100
          63   2746.15424956175     
TRANS  0  1  0  0  0  0  0  0  0     -0.136
TRANS  0  0  0  1  0  0  0  0  2      0.253
TRANS  0  0  0  2  0  0  0  0  0      0.816
TRANS  0  1  0  2  0  0  0  0  0      0.163
TRANS  0  0  0  1  1  0  0  0  0     -0.278
TRANS  0  0  0  2  0  1  0  0  0     -0.125
TRANS  0  0  0  1  0  0  0  1  1      0.125
          64   2765.13861196992     
TRANS  0  0  0  0  0  1  1  0  1     -0.113
TRANS  0  0  0  0  0  0  1  1  0      0.118
TRANS  0  0  0  0  1  0  1  1  0      0.137
TRANS  0  0  0  0  0  1  1  1  0      0.844
TRANS  1  0  0  0  0  1  1  1  0      0.100
TRANS  0  1  0  0  0  1  1  1  0      0.132
TRANS  0  0  0  0  0  2  1  1  0     -0.226
TRANS  0  0  0  0  0  1  2  1  0     -0.119
          65   2772.44492853460     
TRANS  0  0  0  0  0  1  0  0  2      0.171
TRANS  0  0  0  0  0  0  0  1  1     -0.104
TRANS  0  0  0  0  0  0  0  1  3     -0.215
TRANS  0  0  0  0  1  0  0  1  1     -0.286
TRANS  0  0  0  0  0  1  0  1  1     -0.738
TRANS  0  1  0  0  0  1  0  1  1     -0.117
TRANS  0  0  0  0  0  2  0  1  1      0.209
TRANS  0  0  0  0  0  1  0  2  0     -0.179
TRANS  0  0  0  0  1  1  0  2  1     -0.145
TRANS  0  0  0  0  0  0  1  1  1     -0.129
          66   2804.48240356223     
TRANS  0  0  0  0  0  0  0  0  5      0.701
TRANS  1  0  0  0  0  0  0  0  5      0.101
TRANS  0  0  0  0  1  0  0  0  3     -0.319
TRANS  0  0  0  0  2  0  0  0  1     -0.121
TRANS  0  0  0  0  0  1  0  0  3     -0.168
TRANS  0  0  0  0  0  1  0  0  5     -0.136
TRANS  0  0  0  0  1  1  0  0  1     -0.135
TRANS  0  0  0  0  0  2  0  0  1     -0.156
TRANS  0  0  0  0  0  0  0  1  4      0.180
TRANS  0  0  0  0  1  0  0  1  5      0.157
TRANS  0  0  0  0  0  0  1  0  3     -0.258
          67   2807.70109835567     
CIS  0  0  0  1  0  0  0  0  0      0.895
CIS  0  1  0  1  0  0  0  0  0      0.156
CIS  0  0  0  0  1  0  0  0  0      0.210
CIS  0  0  0  1  1  0  0  0  0      0.106
CIS  0  0  0  0  0  1  0  0  0      0.107
CIS  0  0  0  1  0  1  0  0  0     -0.121
CIS  0  0  0  1  0  2  0  0  0      0.102
          68   2809.55422875781     
CIS  0  0  0  0  0  0  0  0  3      0.880
CIS  1  0  0  0  0  0  0  0  3      0.115
CIS  0  1  0  0  0  0  0  0  3      0.122
CIS  0  0  0  0  0  1  0  0  3     -0.114
CIS  0  0  0  0  1  1  0  0  3      0.105
CIS  0  0  0  0  0  2  0  0  3      0.104
CIS  0  0  0  0  0  0  0  1  2      0.162
CIS  0  0  0  0  1  0  0  1  3      0.123
CIS  0  0  0  0  0  1  0  1  3      0.164
          69   2810.38419096784     
TRANS  0  0  1  0  0  0  0  0  1     -0.136
TRANS  0  0  1  0  0  0  0  1  0      0.906
TRANS  1  0  1  0  0  0  0  1  0      0.103
TRANS  0  1  1  0  0  0  0  1  0      0.135
TRANS  0  0  2  0  0  0  0  1  0      0.155
TRANS  0  0  1  1  0  0  0  1  0      0.103
TRANS  0  0  1  0  0  1  0  1  0     -0.149
          70   2826.90711630214     
TRANS  0  0  0  0  0  0  0  0  4      0.247
TRANS  0  0  0  0  0  0  0  1  3      0.654
TRANS  0  0  0  0  1  0  0  1  1      0.286
TRANS  0  0  0  0  0  1  0  1  1     -0.312
TRANS  0  0  0  0  0  1  0  1  3     -0.142
TRANS  0  0  0  0  0  2  0  1  1      0.100
TRANS  0  0  0  0  0  0  0  2  2      0.254
TRANS  0  0  0  0  1  0  0  2  3      0.161
TRANS  0  0  0  0  0  0  1  1  1      0.135
          71   2828.58396649845     
TRANS  0  0  0  0  0  1  1  0  0     -0.208
TRANS  0  0  0  0  1  1  1  0  0     -0.192
TRANS  0  0  0  0  0  2  1  0  0     -0.762
TRANS  0  1  0  0  0  2  1  0  0     -0.106
TRANS  0  0  0  0  0  3  1  0  0      0.295
TRANS  0  0  0  0  0  2  2  0  0      0.188
          72   2833.83402093831     
TRANS  0  0  0  0  0  0  0  0  5      0.266
TRANS  0  0  0  0  0  1  0  0  1      0.195
TRANS  0  0  0  0  0  1  0  0  3      0.231
TRANS  0  0  0  0  1  1  0  0  1      0.344
TRANS  0  0  0  0  0  2  0  0  1      0.645
TRANS  0  0  0  0  0  3  0  0  1     -0.265
TRANS  0  0  0  0  0  2  0  1  0      0.107
TRANS  0  0  0  0  1  2  0  1  1      0.102
TRANS  0  0  0  0  0  1  1  0  1      0.130
TRANS  0  0  0  0  0  2  1  0  1     -0.125
          73   2883.03690571996     
TRANS  0  0  0  0  0  1  0  0  3      0.103
TRANS  0  0  0  0  0  0  0  1  4      0.169
TRANS  0  0  0  0  1  0  0  1  2     -0.147
TRANS  0  0  0  0  0  0  1  0  3     -0.191
TRANS  0  0  0  0  0  0  1  1  2      0.619
TRANS  0  0  0  0  1  0  1  1  0      0.448
TRANS  0  0  0  0  0  1  1  1  0     -0.118
TRANS  0  0  0  0  0  1  1  1  2     -0.176
TRANS  0  0  0  0  0  0  1  2  1      0.186
TRANS  0  0  0  0  1  0  1  2  2      0.121
TRANS  0  0  0  0  0  0  2  1  0      0.147
          74   2885.87174149316     
TRANS  0  0  1  0  0  0  0  0  0      0.133
TRANS  0  0  1  0  1  0  0  0  0      0.176
TRANS  0  0  1  0  0  1  0  0  0      0.853
TRANS  1  0  1  0  0  1  0  0  0      0.101
TRANS  0  1  1  0  0  1  0  0  0      0.112
TRANS  0  0  2  0  0  1  0  0  0      0.117
TRANS  0  0  1  0  0  2  0  0  0     -0.238
          75   2893.87959821803     
TRANS  0  0  0  0  0  0  0  0  5     -0.180
TRANS  0  0  0  0  1  0  0  0  3     -0.109
TRANS  0  0  0  0  0  1  0  0  1      0.111
TRANS  0  0  0  0  0  1  0  0  3     -0.650
TRANS  0  0  0  0  1  1  0  0  1     -0.166
TRANS  0  0  0  0  0  2  0  0  1      0.374
TRANS  0  0  0  0  0  2  0  0  3      0.221
TRANS  0  0  0  0  0  3  0  0  1     -0.176
TRANS  0  0  0  0  0  1  0  1  2     -0.180
TRANS  0  0  0  0  1  1  0  1  3     -0.118
TRANS  0  0  0  0  0  1  1  0  1     -0.101
TRANS  0  0  0  0  0  0  1  1  2      0.122
          76   2923.13236476496     
TRANS  0  0  0  0  0  0  2  1  0     -0.101
TRANS  0  0  0  0  0  0  2  1  2      0.126
TRANS  0  0  0  0  1  0  2  1  0      0.146
TRANS  0  0  0  0  0  0  3  0  1      0.108
TRANS  0  0  0  0  0  0  3  1  0     -0.868
TRANS  1  0  0  0  0  0  3  1  0     -0.102
TRANS  0  1  0  0  0  0  3  1  0     -0.132
TRANS  0  0  0  0  0  1  3  1  0      0.153
TRANS  0  0  0  0  0  0  4  1  0      0.140
          77   2927.56759578526     
TRANS  0  0  0  0  0  0  0  0  6      0.187
TRANS  0  0  0  0  1  0  0  0  4     -0.176
TRANS  0  0  1  0  0  1  0  0  0     -0.102
TRANS  0  0  0  0  0  0  1  0  4      0.467
TRANS  0  0  0  0  1  0  1  0  2     -0.284
TRANS  0  0  0  0  0  1  1  0  2     -0.350
TRANS  0  0  0  0  1  1  1  0  0     -0.208
TRANS  0  0  0  0  0  2  1  0  0      0.102
TRANS  0  0  0  0  0  2  1  0  2      0.138
TRANS  0  0  0  0  0  0  2  0  2     -0.182
TRANS  0  0  0  0  0  0  2  1  1     -0.309
          78   2933.34938493083     
CIS  0  0  0  0  0  0  0  0  2     -0.132
CIS  0  0  0  0  0  0  0  1  1     -0.871
CIS  1  0  0  0  0  0  0  1  1     -0.103
CIS  0  1  0  0  0  0  0  1  1     -0.138
CIS  0  0  0  0  0  1  0  1  1      0.109
CIS  0  0  0  0  0  0  0  2  0      0.140
CIS  0  0  0  0  1  0  0  2  1     -0.112
CIS  0  0  0  0  0  1  0  2  1     -0.191
          79   2935.51834265089     
TRANS  0  0  0  0  0  0  1  0  4      0.133
TRANS  0  0  0  0  0  1  1  0  2     -0.101
TRANS  0  0  0  0  0  0  1  1  3     -0.205
TRANS  0  0  0  0  1  0  1  1  1     -0.227
TRANS  0  0  0  0  0  0  2  0  2     -0.251
TRANS  0  0  0  0  0  0  2  1  1      0.750
TRANS  0  1  0  0  0  0  2  1  1      0.115
TRANS  0  0  0  0  0  1  2  1  1     -0.133
TRANS  0  0  0  0  0  0  2  2  0      0.176
TRANS  0  0  0  0  1  0  2  2  1      0.110
          80   2938.56071978227     
TRANS  0  0  0  0  0  0  0  0  0      0.122
TRANS  0  1  0  0  0  0  0  0  0     -0.858
TRANS  0  2  0  0  0  0  0  0  0     -0.299
TRANS  0  0  1  1  0  0  0  0  0     -0.139
TRANS  0  0  0  2  0  0  0  0  0     -0.158
TRANS  0  0  1  0  1  0  0  0  0     -0.134
          81   2961.45159915662     
TRANS  0  0  0  0  0  0  0  0  6      0.192
TRANS  0  0  0  0  1  0  0  0  4     -0.116
TRANS  0  0  0  0  1  1  0  0  2     -0.118
TRANS  0  0  0  0  0  0  1  0  4      0.473
TRANS  0  0  0  0  1  0  1  0  0      0.104
TRANS  0  0  0  0  0  1  1  0  2      0.483
TRANS  0  0  0  0  0  1  1  0  4     -0.106
TRANS  0  0  0  0  1  1  1  0  0      0.314
TRANS  0  0  0  0  0  2  1  0  0     -0.109
TRANS  0  0  0  0  0  2  1  0  2     -0.215
TRANS  0  0  0  0  0  0  1  1  3     -0.159
TRANS  0  0  0  0  0  1  1  1  1      0.101
TRANS  0  0  0  0  0  0  2  0  2     -0.139
TRANS  0  0  0  0  0  1  2  0  0      0.110
          82   2963.99303832601     
TRANS  0  0  0  0  0  0  1  0  3     -0.127
TRANS  0  0  0  0  1  0  1  0  1      0.125
TRANS  0  0  0  0  0  0  1  1  2      0.427
TRANS  0  0  0  1  0  0  1  1  0     -0.182
TRANS  0  0  0  0  1  0  1  1  0     -0.689
TRANS  0  1  0  0  1  0  1  1  0     -0.106
TRANS  0  0  0  0  1  1  1  1  0      0.119
TRANS  0  0  0  0  0  0  1  2  1      0.153
          83   2981.25864554963     
TRANS  0  0  0  0  0  0  0  0  4     -0.110
TRANS  0  0  0  0  1  0  0  0  2     -0.193
TRANS  0  0  0  0  0  0  0  1  3     -0.286
TRANS  0  0  0  1  0  0  0  1  1      0.282
TRANS  0  0  0  0  1  0  0  1  1      0.670
TRANS  0  1  0  0  1  0  0  1  1      0.104
TRANS  0  0  0  0  0  1  0  1  1     -0.200
TRANS  0  0  0  0  1  1  0  1  1     -0.115
TRANS  0  0  0  0  0  0  0  2  2     -0.156
TRANS  0  0  0  0  1  0  0  2  0      0.163
TRANS  0  0  0  0  2  0  0  2  1      0.158
          84   2991.06161005151     
TRANS  0  0  0  0  0  1  2  0  0      0.168
TRANS  0  0  0  0  0  1  2  0  2     -0.117
TRANS  0  0  0  0  1  1  2  0  0     -0.134
TRANS  0  0  0  0  0  2  2  0  0     -0.108
TRANS  0  0  0  0  0  0  3  0  0      0.145
TRANS  0  0  0  0  1  0  3  0  0      0.109
TRANS  0  0  0  0  0  1  3  0  0      0.779
TRANS  0  1  0  0  0  1  3  0  0      0.105
TRANS  0  0  0  0  0  2  3  0  0     -0.225
TRANS  0  0  0  0  0  1  4  0  0     -0.238
          85   2997.03836120041     
TRANS  0  0  0  0  1  0  1  0  3     -0.104
TRANS  0  0  0  0  2  0  1  0  1     -0.113
TRANS  0  0  0  0  0  1  1  0  3     -0.164
TRANS  0  0  0  0  1  1  1  0  1     -0.218
TRANS  0  0  0  0  0  2  1  0  1     -0.101
TRANS  0  0  0  0  0  0  2  0  1      0.148
TRANS  0  0  0  0  0  0  2  0  3      0.166
TRANS  0  0  0  0  1  0  2  0  1      0.218
TRANS  0  0  0  0  0  1  2  0  1      0.703
TRANS  0  0  0  0  0  2  2  0  1     -0.212
TRANS  0  0  0  0  0  1  2  1  0      0.120
TRANS  0  0  0  0  0  0  3  0  1      0.183
TRANS  0  0  0  0  0  1  3  0  1     -0.177
          86   3001.48642181250     
TRANS  0  0  1  0  0  0  0  0  2     -0.729
TRANS  0  0  2  0  0  0  0  0  2     -0.101
TRANS  0  0  1  0  1  0  0  0  0     -0.433
TRANS  0  0  1  0  0  1  0  0  0      0.155
TRANS  0  0  1  0  0  1  0  0  2      0.182
TRANS  0  0  1  0  0  0  0  1  1     -0.147
TRANS  0  0  1  0  1  0  0  1  2     -0.107
TRANS  0  0  0  0  0  0  1  0  4      0.108
TRANS  0  0  1  0  0  0  1  0  0     -0.106
          87   3006.52177030274     
CIS  0  0  0  0  0  0  0  0  3      0.147
CIS  0  0  1  0  0  0  0  0  1      0.130
CIS  0  0  0  1  0  0  0  0  1     -0.114
CIS  0  0  0  0  1  0  0  0  1      0.657
CIS  0  0  0  0  0  1  0  0  1     -0.520
CIS  0  0  0  0  1  1  0  0  1     -0.146
CIS  0  0  0  0  2  1  0  0  1      0.119
CIS  0  0  0  0  0  2  0  0  1      0.128
CIS  0  0  0  0  0  3  0  0  1     -0.119
CIS  0  0  0  0  0  2  0  1  1     -0.115
CIS  0  0  0  0  0  0  1  0  1     -0.139
          88   3025.05604178831     
TRANS  0  0  1  0  1  0  1  0  0      0.104
TRANS  0  0  0  0  0  1  1  0  2     -0.242
TRANS  0  0  0  0  1  1  1  0  0      0.311
TRANS  0  0  1  0  0  0  2  0  0     -0.753
TRANS  0  0  2  0  0  0  2  0  0     -0.137
TRANS  0  0  1  0  0  1  2  0  0      0.138
TRANS  0  0  1  0  0  0  3  0  0      0.113
          89   3029.62172380935     
TRANS  0  0  0  0  1  1  0  0  0      0.111
TRANS  0  0  0  0  2  0  1  0  0      0.152
TRANS  0  0  0  0  0  1  1  0  2     -0.404
TRANS  0  0  0  1  0  1  1  0  0      0.113
TRANS  0  0  0  0  1  1  1  0  0      0.542
TRANS  0  0  0  0  1  2  1  0  0     -0.148
TRANS  0  0  1  0  0  0  2  0  0      0.438
          90   3035.01286890805     
TRANS  0  0  0  0  0  0  0  0  5      0.128
TRANS  0  0  0  0  1  0  0  0  3      0.220
TRANS  0  0  0  0  2  0  0  0  1      0.406
TRANS  0  0  0  0  0  1  0  0  3     -0.373
TRANS  0  0  0  1  0  1  0  0  1      0.188
TRANS  0  0  0  0  1  1  0  0  1      0.452
TRANS  0  0  0  0  0  2  0  0  1     -0.178
TRANS  0  0  0  0  1  2  0  0  1     -0.129
TRANS  0  0  0  0  0  1  0  1  2     -0.110
TRANS  0  0  1  0  0  0  1  0  1     -0.214
TRANS  0  0  0  0  1  0  1  0  1      0.161
          91   3036.28698254683     
CIS  0  0  0  0  1  0  0  0  2      0.272
CIS  0  0  0  0  0  1  0  0  2      0.118
CIS  0  0  0  0  0  0  1  0  2      0.825
CIS  1  0  0  0  0  0  1  0  2      0.107
CIS  0  1  0  0  0  0  1  0  2      0.115
CIS  0  0  0  0  0  1  1  0  2     -0.126
CIS  0  0  0  0  0  2  1  0  2      0.101
CIS  0  0  0  0  0  0  1  1  1     -0.128
CIS  0  0  0  0  1  0  1  1  2      0.101
CIS  0  0  0  0  0  1  1  1  2      0.144
          92   3039.01405527363     
TRANS  0  0  1  0  1  0  0  0  1     -0.135
TRANS  0  0  0  0  0  1  0  0  3     -0.102
TRANS  0  0  0  0  1  1  0  0  1      0.102
TRANS  0  0  0  0  0  0  1  0  5     -0.134
TRANS  0  0  1  0  0  0  1  0  1      0.623
TRANS  0  0  2  0  0  0  1  0  1      0.108
TRANS  0  0  0  0  1  0  1  0  3      0.138
TRANS  0  0  1  0  0  1  1  0  1     -0.113
TRANS  0  0  0  1  0  0  1  1  0     -0.356
TRANS  0  0  0  0  0  0  2  0  3     -0.305
TRANS  0  0  0  0  1  0  2  0  1     -0.129
TRANS  0  0  0  0  0  1  2  0  1      0.202
TRANS  0  0  0  0  0  0  3  0  1     -0.134
          93   3044.53450018702     
TRANS  0  0  1  0  0  0  1  0  1     -0.238
TRANS  0  0  0  1  0  0  1  0  1      0.127
TRANS  0  0  0  0  0  0  1  1  2     -0.137
TRANS  0  0  0  1  0  0  1  1  0     -0.781
TRANS  0  1  0  1  0  0  1  1  0     -0.147
TRANS  0  0  0  2  0  0  1  1  0     -0.101
TRANS  0  0  0  0  1  0  1  1  0      0.108
TRANS  0  0  0  1  0  1  1  1  0      0.128
TRANS  0  0  0  0  0  0  1  2  1     -0.112
TRANS  0  0  0  0  0  0  2  0  3      0.172
          94   3055.62008251835     
TRANS  0  0  1  0  1  0  0  0  1      0.105
TRANS  0  0  0  0  0  0  1  0  5     -0.225
TRANS  0  0  1  0  0  0  1  0  1     -0.517
TRANS  0  0  0  0  1  0  1  0  3      0.171
TRANS  0  0  0  0  0  0  2  0  3     -0.548
TRANS  0  0  0  0  1  0  2  0  1     -0.150
TRANS  0  0  0  0  0  1  2  0  1      0.207
TRANS  0  0  0  0  0  1  2  0  3      0.125
TRANS  0  0  0  0  0  0  2  1  2     -0.139
TRANS  0  0  0  0  0  0  3  0  1     -0.201
          95   3059.73586411322     
TRANS  0  0  0  1  0  0  0  0  2      0.195
TRANS  0  0  0  0  0  0  0  1  3     -0.117
TRANS  0  0  0  1  0  0  0  1  1     -0.788
TRANS  0  1  0  1  0  0  0  1  1     -0.150
TRANS  0  0  0  2  0  0  0  1  1     -0.103
TRANS  0  0  0  0  1  0  0  1  1      0.217
TRANS  0  0  0  1  0  1  0  1  1      0.138
TRANS  0  0  0  0  0  0  0  2  2     -0.180
TRANS  0  0  0  1  0  0  0  2  0     -0.194
TRANS  0  0  0  1  1  0  0  2  1     -0.132
          96   3077.54943528763     
TRANS  0  0  0  0  0  0  0  0  5     -0.222
TRANS  0  0  0  1  0  0  0  0  3     -0.139
TRANS  0  0  0  0  1  0  0  0  3     -0.547
TRANS  0  0  0  0  2  0  0  0  1     -0.236
TRANS  0  0  0  1  0  1  0  0  1      0.232
TRANS  0  0  0  0  1  1  0  0  1      0.437
TRANS  0  0  0  0  1  1  0  0  3      0.108
TRANS  0  0  0  0  0  2  0  0  1     -0.149
TRANS  0  0  0  0  1  2  0  0  1     -0.139
TRANS  0  0  0  0  0  0  0  1  4     -0.142
TRANS  0  0  0  0  1  0  0  1  2     -0.133
TRANS  0  0  0  0  2  0  0  1  3     -0.130
TRANS  0  0  0  0  1  0  1  0  1     -0.138
          97   3086.00458714473     
TRANS  0  1  0  0  0  0  0  0  0     -0.126
TRANS  0  0  1  0  0  0  0  0  2     -0.456
TRANS  0  0  1  1  0  0  0  0  0      0.172
TRANS  0  0  1  0  1  0  0  0  0      0.725
TRANS  0  0  2  0  1  0  0  0  0      0.117
TRANS  0  0  1  0  1  1  0  0  0     -0.126
TRANS  0  0  1  0  0  0  0  1  1     -0.120
TRANS  0  0  0  0  2  0  1  0  0     -0.106
          98   3090.46206107847     
TRANS  0  0  0  1  0  0  0  1  0     -0.109
TRANS  0  0  0  0  0  0  0  2  1      0.231
TRANS  0  0  0  0  0  0  0  3  0     -0.870
TRANS  0  1  0  0  0  0  0  3  0     -0.175
TRANS  0  0  0  1  0  0  0  3  0     -0.143
TRANS  0  0  0  0  0  1  0  3  0      0.134
          99   3099.16204837058     
CIS  0  0  0  0  1  0  0  1  0     -0.302
CIS  0  0  0  0  0  1  0  1  0     -0.157
CIS  0  0  0  0  0  0  1  1  0     -0.839
CIS  0  1  0  0  0  0  1  1  0     -0.134
CIS  0  0  0  0  0  1  1  1  0      0.127
         100   3104.03471505830     
TRANS  0  0  0  1  0  0  1  0  0      0.120
TRANS  0  0  0  1  1  0  1  0  0      0.148
TRANS  0  0  0  0  2  0  1  0  0     -0.106
TRANS  0  0  0  0  0  1  1  0  2      0.141
TRANS  0  0  0  1  0  1  1  0  0      0.816
TRANS  0  1  0  1  0  1  1  0  0      0.139
TRANS  0  0  0  1  0  2  1  0  0     -0.227
         101   3112.12517568504     
TRANS  0  0  0  0  0  0  2  0  4     -0.232
TRANS  0  0  1  0  0  0  2  0  0     -0.118
TRANS  0  0  0  0  1  0  2  0  2      0.255
TRANS  0  0  0  0  2  0  2  0  0      0.107
TRANS  0  0  0  0  0  0  3  0  2     -0.606
TRANS  0  0  0  0  1  0  3  0  0     -0.415
TRANS  0  0  0  0  0  1  3  0  0      0.103
TRANS  0  0  0  0  0  1  3  0  2      0.178
TRANS  0  0  0  0  0  0  3  1  1     -0.124
TRANS  0  0  0  0  0  0  4  0  0     -0.223
TRANS  0  0  0  0  1  0  4  0  0      0.128
         102   3115.99677467394     
TRANS  0  0  0  1  0  0  0  0  1     -0.115
TRANS  0  0  0  1  0  0  0  0  3     -0.261
TRANS  0  0  0  1  1  0  0  0  1     -0.291
TRANS  0  0  0  0  0  1  0  0  3     -0.137
TRANS  0  0  0  1  0  1  0  0  1     -0.699
TRANS  0  1  0  1  0  1  0  0  1     -0.122
TRANS  0  0  0  0  1  1  0  0  1      0.232
TRANS  0  0  0  1  0  2  0  0  1      0.203
TRANS  0  0  0  0  0  1  0  1  2     -0.101
TRANS  0  0  0  1  0  1  0  1  0     -0.120
TRANS  0  0  0  1  0  0  1  0  1     -0.138
         103   3130.29456318601     
TRANS  0  0  0  0  0  0  0  0  6     -0.113
TRANS  0  0  1  0  1  0  0  0  0     -0.132
TRANS  0  0  0  0  2  0  0  0  2      0.156
TRANS  0  0  0  0  0  0  1  0  4     -0.244
TRANS  0  0  0  1  0  0  1  0  2     -0.168
TRANS  0  0  0  0  1  0  1  0  0      0.105
TRANS  0  0  0  0  1  0  1  0  2     -0.451
TRANS  0  0  0  0  2  0  1  0  0     -0.511
TRANS  0  0  0  0  3  0  1  0  0     -0.120
TRANS  0  0  0  0  1  1  1  0  0      0.184
TRANS  0  0  0  0  1  1  1  0  2      0.168
TRANS  0  0  0  0  2  1  1  0  0      0.105
TRANS  0  0  0  0  0  0  1  1  3      0.102
TRANS  0  0  0  0  1  0  2  0  0     -0.188
         104   3152.53287453920     
CIS  0  0  1  0  0  0  0  0  1      0.289
CIS  0  0  0  1  0  0  0  0  1     -0.182
CIS  0  0  0  0  1  0  0  0  1      0.377
CIS  0  0  0  0  0  1  0  0  1      0.635
CIS  0  0  0  0  0  2  0  0  1     -0.132
CIS  0  0  0  0  1  2  0  0  1      0.127
CIS  0  0  0  0  0  3  0  0  1      0.139
CIS  0  0  0  0  1  1  0  1  1      0.119
CIS  0  0  0  0  0  2  0  1  1      0.141
CIS  0  0  0  0  0  0  1  0  1     -0.309
         105   3160.53528057253     
TRANS  0  1  0  0  0  0  0  0  0     -0.126
TRANS  0  0  1  0  0  0  0  0  2      0.152
TRANS  0  0  1  1  0  0  0  0  0      0.867
TRANS  1  0  1  1  0  0  0  0  0      0.100
TRANS  0  1  1  1  0  0  0  0  0      0.138
TRANS  0  0  2  1  0  0  0  0  0      0.163
TRANS  0  0  1  0  1  0  0  0  0     -0.123
TRANS  0  0  1  1  0  1  0  0  0     -0.150
         106   3166.36162702168     
TRANS  0  0  0  1  0  0  0  0  3      0.711
TRANS  0  1  0  1  0  0  0  0  3      0.120
TRANS  0  0  0  2  0  0  0  0  1     -0.101
TRANS  0  0  0  0  1  0  0  0  3     -0.127
TRANS  0  0  0  1  1  0  0  0  1      0.263
TRANS  0  0  0  1  0  1  0  0  1     -0.331
TRANS  0  0  0  1  0  1  0  0  3     -0.147
TRANS  0  0  0  1  0  2  0  0  1      0.111
TRANS  0  0  0  0  0  0  0  1  4     -0.136
TRANS  0  0  0  1  0  0  0  1  2      0.184
TRANS  0  0  0  1  1  0  0  1  3      0.122
TRANS  0  0  0  1  0  0  1  0  1      0.141
         107   3167.41645679213     
CIS  0  0  0  0  2  0  0  0  0      0.328
CIS  0  0  0  0  0  2  0  0  0     -0.112
CIS  0  0  0  0  0  0  1  0  0     -0.130
CIS  0  0  0  0  0  0  1  0  2     -0.123
CIS  0  0  1  0  0  0  1  0  0      0.116
CIS  0  0  0  0  1  0  1  0  0      0.559
CIS  0  0  0  0  0  1  1  0  0     -0.483
CIS  0  0  0  0  1  1  1  0  0     -0.142
CIS  0  0  0  0  0  2  1  0  0      0.143
CIS  0  0  0  0  0  3  1  0  0     -0.111
CIS  0  0  0  0  0  0  2  0  0     -0.189
CIS  0  0  0  0  0  1  2  0  0      0.111
         108   3168.08020094801     
TRANS  0  0  0  0  0  0  4  0  0     -0.200
TRANS  0  0  0  0  0  0  4  0  1     -0.186
TRANS  0  0  0  0  0  0  4  0  2      0.150
TRANS  0  0  0  0  1  0  4  0  0      0.158
TRANS  0  0  0  0  1  0  4  0  2      0.117
TRANS  0  0  0  0  0  0  5  0  0     -0.789
TRANS  0  1  0  0  0  0  5  0  0     -0.101
TRANS  0  0  0  0  0  1  5  0  0      0.142
TRANS  0  0  0  0  0  0  6  0  0      0.245
         109   3168.25043211320     
TRANS  0  0  0  0  0  1  0  1  1      0.174
TRANS  0  0  0  0  0  0  0  2  0     -0.102
TRANS  0  0  0  0  1  0  0  2  0     -0.147
TRANS  0  0  0  0  0  1  0  2  0     -0.840
TRANS  0  1  0  0  0  1  0  2  0     -0.151
TRANS  0  0  0  0  0  2  0  2  0      0.221
         110   3169.37530296146     
TRANS  0  0  0  0  0  0  3  0  1     -0.119
TRANS  0  0  0  0  0  0  3  0  3      0.230
TRANS  0  0  0  0  1  0  3  0  1      0.294
TRANS  0  0  0  0  0  1  3  0  1      0.103
TRANS  0  0  0  0  0  0  4  0  1     -0.758
TRANS  0  0  0  0  0  1  4  0  1      0.143
TRANS  0  0  0  0  0  0  4  1  0     -0.118
TRANS  0  0  0  0  0  0  5  0  0      0.195
TRANS  0  0  0  0  0  0  5  0  1      0.167
         111   3192.03351303070     
TRANS  0  0  0  0  0  0  2  0  4      0.157
TRANS  0  0  0  0  1  0  2  0  0     -0.198
TRANS  0  0  0  0  2  0  2  0  0      0.142
TRANS  0  0  0  0  0  0  3  0  2      0.454
TRANS  0  0  0  1  0  0  3  0  0     -0.228
TRANS  0  0  0  0  1  0  3  0  0     -0.627
TRANS  0  0  0  0  1  1  3  0  0      0.121
TRANS  0  0  0  0  0  0  3  1  1      0.102
TRANS  0  0  0  0  0  0  4  0  2     -0.120
TRANS  0  0  0  0  1  0  4  0  0      0.145
         112   3205.87958857419     
TRANS  0  0  0  0  0  0  1  0  5      0.128
TRANS  0  0  0  0  1  0  1  0  1     -0.108
TRANS  0  0  0  0  2  0  1  0  1      0.255
TRANS  0  0  0  0  0  0  2  0  3      0.326
TRANS  0  0  0  1  0  0  2  0  1     -0.323
TRANS  0  0  0  0  1  0  2  0  1     -0.626
TRANS  0  0  0  0  0  1  2  0  1      0.166
TRANS  0  0  0  0  1  1  2  0  1      0.129
TRANS  0  0  0  0  0  0  2  1  2      0.105
TRANS  0  0  0  0  1  0  2  1  0     -0.109
TRANS  0  0  0  0  0  0  3  0  1     -0.150
         113   3216.24135125738     
CIS  0  0  0  0  0  0  0  0  4     -0.865
CIS  1  0  0  0  0  0  0  0  4     -0.117
CIS  0  1  0  0  0  0  0  0  4     -0.120
CIS  0  0  0  0  0  1  0  0  4      0.115
CIS  0  0  0  0  1  1  0  0  4     -0.110
CIS  0  0  0  0  0  0  0  1  3     -0.175
CIS  0  0  0  0  1  0  0  1  4     -0.143
CIS  0  0  0  0  0  1  0  1  4     -0.169
         114   3224.34821676582     
TRANS  0  0  0  1  0  0  0  0  4     -0.134
TRANS  0  0  0  1  1  0  0  0  2      0.156
TRANS  0  0  0  1  0  0  1  0  2     -0.634
TRANS  0  1  0  1  0  0  1  0  2     -0.109
TRANS  0  0  0  0  1  0  1  0  2      0.103
TRANS  0  0  0  1  1  0  1  0  0     -0.463
TRANS  0  0  0  1  0  1  1  0  0      0.133
TRANS  0  0  0  1  0  1  1  0  2      0.174
TRANS  0  0  0  1  0  0  1  1  1     -0.132
TRANS  0  0  0  1  0  0  2  0  0     -0.154
         115   3229.84836239092     
TRANS  0  0  0  0  0  0  0  0  6      0.120
TRANS  0  0  0  0  2  0  0  0  0     -0.130
TRANS  0  0  0  0  0  0  1  0  4      0.114
TRANS  0  0  0  1  0  0  1  0  2      0.258
TRANS  0  0  0  0  1  0  1  0  2      0.481
TRANS  0  0  0  1  1  0  1  0  0     -0.206
TRANS  0  0  0  0  2  0  1  0  0     -0.541
TRANS  0  0  0  0  3  0  1  0  0     -0.106
TRANS  0  0  0  0  0  1  1  0  2     -0.135
TRANS  0  0  0  0  2  1  1  0  0      0.101
TRANS  0  0  0  0  1  0  1  1  1      0.114
         116   3230.99196735217     
CIS  0  0  0  0  1  0  1  0  1     -0.379
CIS  0  0  0  0  0  1  1  0  1     -0.174
CIS  0  0  0  0  0  0  2  0  1     -0.768
CIS  0  1  0  0  0  0  2  0  1     -0.108
CIS  0  0  0  0  0  1  2  0  1      0.142
CIS  0  0  0  0  0  1  2  1  1     -0.124
         117   3235.87285563048     
TRANS  0  0  0  0  0  2  0  0  1      0.111
TRANS  0  0  0  0  0  1  0  1  0     -0.191
TRANS  0  0  0  0  0  1  0  1  2     -0.100
TRANS  0  0  0  0  1  1  0  1  0     -0.212
TRANS  0  0  0  0  0  2  0  1  0     -0.786
TRANS  0  1  0  0  0  2  0  1  0     -0.126
TRANS  0  0  0  0  0  3  0  1  0      0.300
TRANS  0  0  0  0  0  2  1  1  0      0.110
         118   3239.59695804660     
CIS  0  0  1  0  0  0  0  0  0      0.845
CIS  0  1  1  0  0  0  0  0  0      0.111
CIS  0  0  2  0  0  0  0  0  0      0.142
CIS  0  0  0  0  1  0  0  0  0     -0.279
CIS  0  0  0  0  0  1  0  0  0     -0.182
CIS  0  0  1  0  0  1  0  0  0     -0.141
         119   3248.11514375546     
TRANS  0  0  0  1  0  0  0  0  3      0.186
TRANS  0  0  0  2  0  0  0  0  1     -0.149
TRANS  0  0  0  0  1  0  0  0  3      0.367
TRANS  0  0  0  1  1  0  0  0  1     -0.345
TRANS  0  0  0  0  2  0  0  0  1     -0.583
TRANS  1  0  0  0  2  0  0  0  1     -0.101
TRANS  0  0  0  0  0  1  0  0  3     -0.115
TRANS  0  0  0  1  0  1  0  0  1      0.101
TRANS  0  0  0  0  1  1  0  0  1      0.222
TRANS  0  0  0  0  2  1  0  0  1      0.110
TRANS  0  0  0  0  1  0  0  1  2      0.115
TRANS  0  0  0  0  2  0  0  1  0     -0.105
TRANS  0  0  0  0  3  0  0  1  1     -0.116
TRANS  0  0  0  0  1  0  1  0  1     -0.103
         120   3266.20183219637     
TRANS  0  0  0  0  0  0  0  0  6      0.191
TRANS  0  0  0  1  0  0  2  0  2     -0.110
TRANS  0  0  0  1  1  0  2  0  0     -0.152
TRANS  0  0  0  0  0  0  3  0  2      0.155
TRANS  0  0  0  1  0  0  3  0  0      0.811
TRANS  0  1  0  1  0  0  3  0  0      0.135
TRANS  0  0  0  0  1  0  3  0  0     -0.124
TRANS  0  0  0  1  0  1  3  0  0     -0.145
TRANS  0  0  0  1  0  0  4  0  0     -0.103
         121   3268.00443964646     
TRANS  0  0  0  0  0  0  0  0  6     -0.696
TRANS  1  0  0  0  0  0  0  0  6     -0.102
TRANS  0  0  0  0  1  0  0  0  4      0.247
TRANS  0  0  0  0  0  1  0  0  6      0.133
TRANS  0  0  0  0  0  0  0  1  5      0.198
TRANS  0  0  0  0  1  0  0  1  6     -0.170
TRANS  0  0  0  0  0  0  1  0  4      0.327
TRANS  0  0  0  1  1  0  1  0  0     -0.112
TRANS  0  0  0  0  0  0  1  1  3     -0.105
TRANS  0  0  0  1  0  0  3  0  0      0.210
         122   3281.80458826175     
TRANS  0  0  0  1  0  0  1  0  3      0.159
TRANS  0  0  0  1  1  0  1  0  1      0.228
TRANS  0  0  0  0  2  0  1  0  1     -0.108
TRANS  0  0  0  0  0  0  2  0  3     -0.164
TRANS  0  0  0  1  0  0  2  0  1     -0.778
TRANS  0  1  0  1  0  0  2  0  1     -0.132
TRANS  0  0  0  0  1  0  2  0  1      0.233
TRANS  0  0  0  1  0  1  2  0  1      0.148
TRANS  0  0  0  0  0  0  2  1  2     -0.116
TRANS  0  0  0  1  0  0  2  1  0     -0.129
         123   3286.41479640767     
TRANS  0  0  0  0  0  0  0  1  3     -0.269
TRANS  0  0  0  0  0  0  0  2  2      0.604
TRANS  0  1  0  0  0  0  0  2  2      0.107
TRANS  0  0  0  1  0  0  0  2  2      0.115
TRANS  0  0  0  0  1  0  0  2  0      0.471
TRANS  0  0  0  0  0  1  0  2  0     -0.124
TRANS  0  0  0  0  0  1  0  2  2     -0.171
TRANS  0  0  0  0  0  0  0  3  1      0.229
TRANS  0  0  0  0  1  0  0  3  2      0.154
         124   3293.87953992248     
TRANS  0  0  0  0  1  1  0  0  2      0.112
TRANS  0  0  0  0  0  2  0  0  0      0.275
TRANS  0  0  0  0  0  2  0  0  2      0.112
TRANS  0  0  0  0  1  2  0  0  0      0.259
TRANS  0  0  0  0  0  3  0  0  0      0.695
TRANS  0  0  0  0  0  3  0  0  2     -0.102
TRANS  0  0  0  0  0  4  0  0  0     -0.363
TRANS  0  0  0  0  0  5  0  0  0      0.115
TRANS  0  0  0  0  0  3  1  0  0     -0.153
         125   3296.58413339870     
CIS  0  0  0  1  0  0  0  0  1     -0.874
CIS  1  0  0  1  0  0  0  0  1     -0.105
CIS  0  1  0  1  0  0  0  0  1     -0.153
CIS  0  0  0  0  1  0  0  0  1     -0.206
CIS  0  0  0  0  0  1  0  0  1     -0.101
CIS  0  0  0  1  0  1  0  0  1      0.125
CIS  0  0  0  1  0  2  0  0  1     -0.105
CIS  0  0  0  1  0  1  0  1  1     -0.135
         126   3302.47050628478     
TRANS  0  0  0  0  0  0  1  0  4      0.126
TRANS  0  0  0  1  0  0  1  0  2     -0.369
TRANS  0  0  0  2  0  0  1  0  0      0.359
TRANS  0  0  0  0  1  0  1  0  2      0.238
TRANS  0  0  0  1  1  0  1  0  0      0.594
TRANS  0  1  0  1  1  0  1  0  0      0.105
TRANS  0  0  0  0  2  0  1  0  0     -0.151
TRANS  0  0  0  1  1  1  1  0  0     -0.107
TRANS  0  0  0  0  0  0  1  1  3     -0.109
         127   3318.15143994545     
TRANS  0  1  0  0  0  0  0  0  1     -0.101
TRANS  0  0  0  1  0  0  0  0  3     -0.202
TRANS  0  0  0  2  0  0  0  0  1      0.471
TRANS  0  0  0  0  1  0  0  0  3      0.214
TRANS  0  0  0  1  1  0  0  0  1      0.525
TRANS  0  0  0  0  2  0  0  0  1     -0.291
TRANS  0  0  0  1  0  1  0  0  1     -0.176
TRANS  0  0  0  2  0  1  0  0  1     -0.110
TRANS  0  0  0  0  0  0  0  1  4      0.182
TRANS  0  0  0  1  1  0  0  1  0      0.103
         128   3323.63195493001     
CIS  0  0  1  0  1  0  0  0  0      0.138
CIS  0  0  0  0  2  0  0  0  0      0.176
CIS  0  0  1  0  0  1  0  0  0      0.102
CIS  0  0  0  0  1  1  0  0  0      0.294
CIS  0  0  0  0  0  2  0  0  0      0.149
CIS  0  0  1  0  0  0  1  0  0      0.251
CIS  0  0  0  1  0  0  1  0  0     -0.150
CIS  0  0  0  0  1  0  1  0  0      0.229
CIS  0  0  0  0  0  1  1  0  0      0.542
CIS  0  0  0  0  0  2  1  0  0     -0.147
CIS  0  0  0  0  0  3  1  0  0      0.119
CIS  0  0  0  0  0  0  2  0  0     -0.427
         129   3323.89686130264     
TRANS  0  0  0  0  0  0  1  2  2      0.106
TRANS  0  0  0  0  1  0  1  2  0      0.122
TRANS  0  0  0  0  0  0  2  1  1      0.162
TRANS  0  0  0  0  0  0  2  2  0     -0.869
TRANS  1  0  0  0  0  0  2  2  0     -0.101
TRANS  0  1  0  0  0  0  2  2  0     -0.152
TRANS  0  0  0  1  0  0  2  2  0     -0.114
TRANS  0  0  0  0  0  1  2  2  0      0.152
         130   3333.89307874923     
TRANS  0  0  0  0  0  0  0  0  5      0.113
TRANS  0  0  0  0  0  0  0  1  4     -0.283
TRANS  0  0  0  0  1  0  0  1  2      0.243
TRANS  0  0  0  0  0  1  0  1  2      0.238
TRANS  0  0  0  0  1  1  0  1  0      0.142
TRANS  0  0  0  0  0  0  1  1  2     -0.106
TRANS  0  0  0  0  0  0  1  2  1      0.654
TRANS  0  1  0  0  0  0  1  2  1      0.114
TRANS  0  0  0  0  0  1  1  2  1     -0.133
TRANS  0  0  0  0  0  0  1  3  0      0.187
TRANS  0  0  0  0  1  0  1  3  1      0.127
         131   3339.44842708755     
TRANS  0  0  0  0  0  0  0  0  5      0.150
TRANS  0  0  0  0  0  0  0  1  4     -0.320
TRANS  0  0  0  0  1  0  0  1  2      0.235
TRANS  0  0  0  0  0  1  0  1  2      0.299
TRANS  0  0  0  0  1  1  0  1  0      0.222
TRANS  0  0  0  0  0  2  0  1  2     -0.125
TRANS  0  0  0  0  0  0  0  2  3      0.176
TRANS  0  0  0  0  1  0  0  2  1      0.155
TRANS  0  0  0  0  0  1  0  2  1      0.123
TRANS  0  0  0  0  0  0  1  1  2      0.279
TRANS  0  0  0  0  0  0  1  2  1     -0.439
TRANS  0  0  0  0  0  0  1  3  0     -0.138
         132   3367.07211202741     
TRANS  0  0  0  0  0  0  0  1  3      0.174
TRANS  0  0  0  0  1  0  0  1  1     -0.190
TRANS  0  0  0  0  0  0  0  2  0     -0.108
TRANS  0  0  0  0  0  0  0  2  2     -0.385
TRANS  0  0  0  1  0  0  0  2  0      0.145
TRANS  0  0  0  0  1  0  0  2  0      0.688
TRANS  0  1  0  0  1  0  0  2  0      0.122
TRANS  0  0  0  1  1  0  0  2  0      0.111
TRANS  0  0  0  0  2  0  0  2  0      0.109
TRANS  0  0  0  0  1  1  0  2  0     -0.112
TRANS  0  0  0  0  0  0  0  3  1     -0.184
TRANS  0  0  0  0  1  0  0  3  2     -0.104
         133   3371.91711393016     
TRANS  0  0  0  0  0  0  0  0  5      0.204
TRANS  0  0  0  2  0  0  0  0  1      0.108
TRANS  0  0  0  0  0  1  0  0  3      0.150
TRANS  0  0  0  0  0  0  0  1  4     -0.462
TRANS  0  0  0  0  1  0  0  1  2      0.132
TRANS  0  0  0  0  0  1  0  1  2     -0.429
TRANS  0  0  0  0  0  1  0  1  4      0.112
TRANS  0  0  0  0  1  1  0  1  0     -0.317
TRANS  0  0  0  0  0  2  0  1  0      0.106
TRANS  0  0  0  0  0  2  0  1  2      0.199
TRANS  0  0  0  0  0  0  0  2  3      0.232
TRANS  0  0  0  0  1  0  0  2  4     -0.131
TRANS  0  0  0  0  0  1  0  2  1     -0.129
         134   3373.13031349657     
TRANS  0  1  0  0  0  0  1  0  0      0.127
TRANS  0  0  0  1  0  0  1  0  2     -0.251
TRANS  0  0  0  2  0  0  1  0  0     -0.793
TRANS  0  1  0  2  0  0  1  0  0     -0.158
TRANS  0  0  0  1  1  0  1  0  0      0.261
TRANS  0  0  0  2  0  1  1  0  0      0.135
TRANS  0  0  0  1  0  0  1  1  1     -0.118
         135   3384.50136244877     
TRANS  0  0  0  0  0  0  0  0  6     -0.113
TRANS  0  0  0  0  1  0  0  0  4     -0.139
TRANS  0  0  0  0  2  0  0  0  2      0.126
TRANS  0  0  0  0  0  1  0  0  2      0.112
TRANS  0  0  0  0  0  1  0  0  4     -0.491
TRANS  0  0  0  0  1  1  0  0  2      0.320
TRANS  0  0  0  0  2  1  0  0  0      0.122
TRANS  0  0  0  0  0  2  0  0  0     -0.157
TRANS  0  0  0  0  0  2  0  0  2      0.321
TRANS  0  0  0  0  0  2  0  0  4      0.165
TRANS  0  0  0  0  1  2  0  0  0      0.167
TRANS  0  0  0  0  1  2  0  0  2     -0.135
TRANS  0  0  0  0  0  3  0  0  0     -0.132
TRANS  0  0  0  0  0  3  0  0  2     -0.167
TRANS  0  0  0  0  0  4  0  0  0      0.109
TRANS  0  0  0  0  1  1  0  1  4     -0.114
TRANS  0  0  0  0  0  1  1  0  2      0.137
TRANS  0  0  0  0  0  2  1  0  2     -0.104
TRANS  0  0  0  0  0  1  1  1  1      0.120
         136   3393.82988836228     
TRANS  0  1  0  0  0  0  0  0  1     -0.130
TRANS  0  0  0  1  0  0  0  0  3      0.246
TRANS  0  0  0  2  0  0  0  0  1      0.696
TRANS  0  1  0  2  0  0  0  0  1      0.143
TRANS  0  0  0  1  1  0  0  0  1     -0.419
TRANS  0  0  0  2  0  1  0  0  1     -0.126
TRANS  0  0  0  1  0  0  0  1  2      0.183
TRANS  0  0  0  2  0  0  0  1  0      0.122
         137   3395.72946440734     
CIS  0  0  0  0  2  0  1  0  0      0.170
CIS  0  0  0  0  1  1  1  0  0      0.119
CIS  0  0  1  0  0  0  2  0  0      0.114
CIS  0  0  0  0  1  0  2  0  0      0.446
CIS  0  0  0  0  0  1  2  0  0      0.217
CIS  0  0  0  0  0  0  3  0  0      0.699
CIS  0  1  0  0  0  0  3  0  0      0.100
CIS  0  0  0  0  0  1  3  0  0     -0.163
CIS  0  0  0  0  0  0  4  0  0     -0.130
         138   3395.85056022430     
TRANS  0  0  0  0  0  1  1  1  0     -0.109
TRANS  0  0  0  0  0  1  1  1  2      0.103
TRANS  0  0  0  0  1  1  1  1  0      0.112
TRANS  0  0  0  0  0  0  2  1  0     -0.133
TRANS  0  0  0  0  1  0  2  1  0     -0.117
TRANS  0  0  0  0  0  1  2  1  0     -0.806
TRANS  0  1  0  0  0  1  2  1  0     -0.126
TRANS  0  0  0  0  0  2  2  1  0      0.234
TRANS  0  0  0  0  0  1  3  1  0      0.164
         139   3402.21431601646     
CIS  0  0  0  0  0  0  0  0  3      0.148
CIS  0  0  0  0  1  0  0  0  1     -0.114
CIS  0  0  0  0  0  0  0  1  2     -0.819
CIS  1  0  0  0  0  0  0  1  2     -0.102
CIS  0  1  0  0  0  0  0  1  2     -0.129
CIS  0  0  0  0  0  1  0  1  2      0.106
CIS  0  0  0  0  0  0  0  2  1      0.187
CIS  0  0  0  0  1  0  0  2  2     -0.132
CIS  0  0  0  0  0  1  0  2  2     -0.195
         140   3403.03184590074     
TRANS  0  0  0  0  0  1  0  1  3      0.131
TRANS  0  0  0  0  1  1  0  1  1      0.155
TRANS  0  0  0  0  0  1  1  0  2      0.178
TRANS  0  0  0  0  0  0  1  1  1     -0.120
TRANS  0  0  0  0  0  0  1  1  3     -0.174
TRANS  0  0  0  0  1  0  1  1  1     -0.228
TRANS  0  0  0  0  0  1  1  1  1     -0.693
TRANS  0  1  0  0  0  1  1  1  1     -0.110
TRANS  0  0  0  0  0  2  1  1  1      0.212
TRANS  0  0  0  0  0  1  1  2  0     -0.171
TRANS  0  0  0  0  1  1  1  2  1     -0.124
TRANS  0  0  0  0  0  0  2  1  1     -0.155
TRANS  0  0  0  0  0  1  2  1  1      0.105
         141   3430.89237487458     
TRANS  0  0  0  0  0  0  0  0  7     -0.326
TRANS  0  0  0  0  1  0  0  0  5     -0.229
TRANS  0  0  0  0  0  0  1  0  5      0.544
TRANS  0  0  0  0  1  0  1  0  3     -0.225
TRANS  0  0  0  0  0  1  1  0  3     -0.116
TRANS  0  0  0  0  0  1  1  0  5     -0.119
TRANS  0  0  0  0  0  2  1  0  1     -0.117
TRANS  0  0  0  0  0  0  1  1  4      0.143
TRANS  0  0  1  0  0  0  1  1  0      0.183
TRANS  0  0  0  0  1  0  1  1  5      0.110
TRANS  0  0  0  0  0  0  2  0  3     -0.318
         142   3431.37486372182     
TRANS  0  0  0  0  0  1  0  1  2     -0.170
TRANS  0  0  0  0  1  1  0  1  0      0.231
TRANS  0  0  1  0  0  0  1  0  1      0.116
TRANS  0  0  1  0  0  0  1  1  0     -0.806
TRANS  0  1  1  0  0  0  1  1  0     -0.120
TRANS  0  0  2  0  0  0  1  1  0     -0.146
TRANS  0  0  1  0  0  1  1  1  0      0.147
         143   3434.41554818441     
TRANS  0  0  0  0  1  0  0  0  4      0.113
TRANS  0  0  0  0  0  1  0  0  2      0.123
TRANS  0  0  0  0  0  1  0  0  4      0.458
TRANS  0  0  0  0  1  1  0  0  0      0.138
TRANS  0  0  0  0  0  2  0  0  2      0.420
TRANS  0  0  0  0  0  2  0  0  4     -0.169
TRANS  0  0  0  0  1  2  0  0  0      0.274
TRANS  0  0  0  0  0  3  0  0  0     -0.111
TRANS  0  0  0  0  0  3  0  0  2     -0.268
TRANS  0  0  0  0  1  3  0  0  0     -0.116
TRANS  0  0  0  0  0  1  0  1  3     -0.171
TRANS  0  0  0  0  1  1  0  1  0      0.165
TRANS  0  0  1  0  0  0  1  1  0      0.115
         144   3435.99499904337     
TRANS  0  0  0  0  0  1  0  0  3      0.125
TRANS  0  0  0  0  0  1  0  0  4     -0.125
TRANS  0  0  0  0  1  1  0  0  1     -0.110
TRANS  0  0  0  0  0  2  0  0  2     -0.103
TRANS  0  0  0  0  2  0  0  1  0      0.175
TRANS  0  0  0  0  0  1  0  1  0     -0.105
TRANS  0  0  0  0  0  1  0  1  2     -0.392
TRANS  0  0  0  0  1  1  0  1  0      0.567
TRANS  0  0  0  0  1  2  0  1  0     -0.156
TRANS  0  0  0  0  0  1  0  2  1     -0.131
TRANS  0  0  1  0  0  0  1  1  0      0.280
         145   3445.69005403125     
TRANS  0  0  1  0  0  0  0  0  2      0.160
TRANS  0  0  1  0  0  0  0  1  1     -0.670
TRANS  0  0  2  0  0  0  0  1  1     -0.119
TRANS  0  0  1  0  0  1  0  1  1      0.126
TRANS  0  0  1  0  0  0  0  2  0     -0.155
TRANS  0  0  0  1  0  0  0  2  0      0.416
TRANS  0  0  1  0  1  0  0  2  1     -0.112
TRANS  0  0  0  0  0  0  1  1  3      0.203
TRANS  0  0  0  0  1  0  1  1  1      0.104
TRANS  0  0  0  0  0  1  1  1  1     -0.145
         146   3452.38215569614     
TRANS  0  0  1  0  0  0  0  1  1     -0.320
TRANS  0  0  0  1  0  0  0  1  1      0.172
TRANS  0  0  0  0  0  0  0  2  2     -0.117
TRANS  0  0  0  1  0  0  0  2  0     -0.721
TRANS  0  1  0  1  0  0  0  2  0     -0.153
TRANS  0  0  0  2  0  0  0  2  0     -0.133
TRANS  0  0  0  1  0  1  0  2  0      0.117
TRANS  0  0  0  0  0  0  0  3  1     -0.137
TRANS  0  0  0  0  0  0  1  1  3      0.174
         147   3456.48011226380     
CIS  0  0  0  0  0  0  0  1  1      0.137
CIS  0  0  0  0  0  0  0  2  0      0.892
CIS  1  0  0  0  0  0  0  2  0      0.100
CIS  0  1  0  0  0  0  0  2  0      0.160
CIS  0  0  0  1  0  0  0  2  0      0.141
CIS  0  0  0  0  1  0  0  2  0      0.105
CIS  0  0  0  0  0  1  0  2  0     -0.117
CIS  0  0  0  0  0  1  0  3  0      0.110
         148   3458.76926048184     
TRANS  0  0  0  0  0  2  1  0  0      0.146
TRANS  0  0  0  0  0  2  1  0  2     -0.102
TRANS  0  0  0  0  1  2  1  0  0     -0.104
TRANS  0  0  0  0  0  3  1  0  0     -0.116
TRANS  0  0  0  0  0  1  2  0  0      0.222
TRANS  0  0  0  0  1  1  2  0  0      0.169
TRANS  0  0  0  0  0  2  2  0  0      0.706
TRANS  0  0  0  0  0  3  2  0  0     -0.291
TRANS  0  0  0  0  0  2  3  0  0     -0.237
         149   3459.82063118950     
TRANS  0  0  0  0  0  0  0  1  5     -0.165
TRANS  0  0  1  0  0  0  0  1  1     -0.402
TRANS  0  0  0  0  1  0  0  1  3      0.122
TRANS  0  0  0  0  0  0  1  0  4     -0.196
TRANS  0  0  0  0  0  0  1  1  3     -0.541
TRANS  0  0  0  0  1  0  1  1  1     -0.217
TRANS  0  0  0  0  0  1  1  1  1      0.234
TRANS  0  0  0  0  0  1  1  1  3      0.127
TRANS  0  0  0  0  0  0  1  2  2     -0.208
TRANS  0  0  0  0  1  0  1  2  3     -0.126
TRANS  0  0  0  0  0  0  2  1  1     -0.166
         150   3460.72579612589     
TRANS  0  0  0  0  0  0  0  0  7     -0.109
TRANS  0  0  0  0  2  1  0  0  1     -0.104
TRANS  0  0  0  0  0  2  0  0  3     -0.112
TRANS  0  0  0  0  1  2  0  0  1     -0.146
TRANS  0  0  0  0  0  0  1  0  5      0.182
TRANS  0  0  0  0  0  1  1  0  1      0.217
TRANS  0  0  0  0  0  1  1  0  3      0.203
TRANS  0  0  0  0  1  1  1  0  1      0.289
TRANS  0  0  0  0  0  2  1  0  1      0.592
TRANS  0  0  0  0  0  3  1  0  1     -0.261
TRANS  0  0  0  0  0  2  1  1  0      0.103
TRANS  0  0  0  0  0  1  2  0  1      0.155
TRANS  0  0  0  0  0  2  2  0  1     -0.183
         151   3465.83442020510     
CIS  0  0  0  1  1  0  0  0  0     -0.278
CIS  0  0  0  1  0  1  0  0  0     -0.149
CIS  0  0  0  1  0  0  1  0  0     -0.817
CIS  0  1  0  1  0  0  1  0  0     -0.143
CIS  0  0  0  0  1  0  1  0  0     -0.170
CIS  0  0  0  0  0  1  1  0  0     -0.102
CIS  0  0  0  1  0  1  1  0  0      0.134
         152   3469.71606533509     
CIS  0  0  0  0  0  0  0  0  4     -0.149
CIS  0  0  1  0  0  0  0  0  2      0.115
CIS  0  0  0  1  0  0  0  0  2     -0.106
CIS  0  0  0  0  1  0  0  0  2      0.623
CIS  0  0  0  0  0  1  0  0  2     -0.511
CIS  0  0  0  0  1  1  0  0  2     -0.139
CIS  0  0  0  0  2  1  0  0  2      0.118
CIS  0  0  0  0  0  2  0  0  2      0.131
CIS  0  0  0  0  0  3  0  0  2     -0.118
CIS  0  0  0  0  1  0  0  1  1     -0.108
CIS  0  0  0  0  2  0  0  1  2      0.101
CIS  0  0  0  0  0  2  0  1  2     -0.124
CIS  0  0  0  0  0  0  1  0  2     -0.124
         153   3477.26531952791     
CIS  0  0  0  0  1  0  0  0  3     -0.252
CIS  0  0  0  0  0  0  1  0  3     -0.809
CIS  1  0  0  0  0  0  1  0  3     -0.109
CIS  0  1  0  0  0  0  1  0  3     -0.113
CIS  0  0  0  0  0  1  1  0  3      0.127
CIS  0  0  0  0  0  0  1  1  2     -0.148
CIS  0  0  0  0  1  0  1  1  3     -0.118
CIS  0  0  0  0  0  1  1  1  3     -0.150
         154   3492.40770436375     
TRANS  0  0  0  0  0  1  0  0  2     -0.152
TRANS  0  0  0  0  2  1  0  0  0      0.273
TRANS  0  0  0  0  0  2  0  0  0     -0.119
TRANS  0  0  0  0  0  2  0  0  2     -0.468
TRANS  0  0  0  0  1  2  0  0  0      0.564
TRANS  0  0  0  0  0  3  0  0  2      0.104
TRANS  0  0  0  0  1  3  0  0  0     -0.207
TRANS  0  0  1  0  0  1  1  0  0     -0.109
         155   3505.46102652255     
TRANS  0  0  1  0  0  0  1  0  0     -0.144
TRANS  0  0  1  0  1  0  1  0  0     -0.150
TRANS  0  0  1  0  0  1  1  0  0     -0.802
TRANS  0  1  1  0  0  1  1  0  0     -0.105
TRANS  0  0  2  0  0  1  1  0  0     -0.116
TRANS  0  0  1  0  0  2  1  0  0      0.244
TRANS  0  0  1  0  0  1  2  0  0      0.146
         156   3512.56363885075     
TRANS  0  0  1  0  0  0  0  0  3     -0.141
TRANS  0  0  1  0  1  0  0  0  1     -0.188
TRANS  0  0  1  0  0  1  0  0  1     -0.478
TRANS  0  0  1  0  0  2  0  0  1      0.148
TRANS  0  0  0  1  0  1  0  1  0      0.382
TRANS  0  0  0  1  0  2  0  1  0     -0.107
TRANS  0  0  1  0  0  0  1  0  1     -0.118
TRANS  0  0  0  0  0  1  1  0  3      0.319
TRANS  0  0  0  0  0  2  1  0  1     -0.223
TRANS  0  0  0  0  0  2  1  0  3     -0.120
TRANS  0  0  0  0  0  0  1  1  4      0.109
TRANS  0  0  0  0  0  0  2  1  2      0.132
TRANS  0  0  0  0  1  0  2  1  0      0.107
         157   3515.07152542033     
TRANS  0  0  0  1  1  0  0  1  0     -0.119
TRANS  0  0  0  1  0  1  0  1  0     -0.577
TRANS  0  1  0  1  0  1  0  1  0     -0.111
TRANS  0  0  0  1  0  2  0  1  0      0.159
TRANS  0  0  0  0  0  1  1  0  3      0.171
TRANS  0  0  0  0  0  0  1  1  4      0.157
TRANS  0  0  0  0  1  0  1  1  2     -0.112
TRANS  0  0  0  0  0  0  2  0  3     -0.112
TRANS  0  0  0  0  0  0  2  1  2      0.373
TRANS  0  0  0  0  1  0  2  1  0      0.278
TRANS  0  0  0  0  0  1  2  1  2     -0.129
TRANS  0  0  0  0  0  0  2  2  1      0.112
TRANS  0  0  0  0  0  0  3  1  0      0.115
         158   3517.28156873890     
TRANS  0  0  1  0  0  0  0  0  3      0.121
TRANS  0  0  1  0  1  0  0  0  1      0.154
TRANS  0  0  1  0  0  1  0  0  1      0.363
TRANS  0  0  1  0  0  2  0  0  1     -0.112
TRANS  0  0  0  1  0  1  0  1  0      0.428
TRANS  0  0  0  1  0  2  0  1  0     -0.118
TRANS  0  0  0  0  0  1  1  0  3     -0.100
TRANS  0  0  0  0  0  0  1  1  4      0.108
TRANS  0  0  0  0  1  0  1  1  2     -0.143
TRANS  0  0  0  0  0  0  2  0  3     -0.105
TRANS  0  0  0  0  0  0  2  1  2      0.393
TRANS  0  0  0  0  1  0  2  1  0      0.300
TRANS  0  0  0  0  0  1  2  1  2     -0.110
TRANS  0  0  0  0  0  0  2  2  1      0.119
TRANS  0  0  0  0  0  0  3  1  0      0.123
         159   3523.63243328311     
TRANS  0  0  1  0  0  0  0  0  3      0.192
TRANS  0  0  1  0  1  0  0  0  1      0.208
TRANS  0  0  0  0  0  1  0  0  5      0.136
TRANS  0  0  1  0  0  1  0  0  1      0.433
TRANS  0  0  0  0  1  1  0  0  3     -0.100
TRANS  0  0  1  0  0  2  0  0  1     -0.132
TRANS  0  0  0  0  0  1  1  0  3      0.475
TRANS  0  0  0  0  1  1  1  0  1      0.105
TRANS  0  0  0  0  0  2  1  0  1     -0.241
TRANS  0  0  0  0  0  2  1  0  3     -0.178
TRANS  0  0  0  0  0  3  1  0  1      0.128
TRANS  0  0  0  0  0  1  1  1  2      0.131
TRANS  0  0  0  0  0  1  2  0  1      0.109
TRANS  0  0  0  0  0  0  2  1  2     -0.178
TRANS  0  0  0  0  1  0  2  1  0     -0.134
         160   3533.34839186642     
CIS  0  0  0  0  0  0  0  1  0     -0.112
CIS  0  0  0  0  0  0  0  1  2     -0.129
CIS  0  0  1  0  0  0  0  1  0      0.138
CIS  0  0  0  1  0  0  0  1  0     -0.117
CIS  0  0  0  0  1  0  0  1  0      0.668
CIS  0  1  0  0  1  0  0  1  0      0.101
CIS  0  0  0  0  2  0  0  1  0      0.136
CIS  0  0  0  0  0  1  0  1  0     -0.494
CIS  0  0  0  0  1  1  0  1  0     -0.164
CIS  0  0  0  0  2  1  0  1  0      0.102
CIS  0  0  0  0  0  2  0  1  0      0.127
CIS  0  0  0  0  0  3  0  1  0     -0.106
CIS  0  0  0  0  0  0  1  1  0     -0.153
         161   3537.83187652287     
TRANS  0  0  0  0  1  0  0  0  3      0.173
TRANS  0  0  0  0  0  0  0  1  4     -0.209
TRANS  0  0  0  1  0  0  0  1  2     -0.152
TRANS  0  0  0  0  1  0  0  1  0      0.127
TRANS  0  0  0  0  1  0  0  1  2     -0.416
TRANS  0  0  0  1  1  0  0  1  2     -0.102
TRANS  0  0  0  0  2  0  0  1  0     -0.549
TRANS  0  0  0  0  3  0  0  1  0     -0.127
TRANS  0  0  0  0  1  1  0  1  0      0.201
TRANS  0  0  0  0  1  1  0  1  2      0.168
TRANS  0  0  0  0  2  1  0  1  0      0.110
TRANS  0  0  0  0  0  0  0  2  3      0.142
TRANS  0  0  0  0  1  0  0  2  1     -0.115
TRANS  0  0  0  0  2  0  0  2  2     -0.116
TRANS  0  0  0  0  1  0  1  1  0     -0.128
         162   3546.65871354804     
TRANS  0  0  1  0  0  0  0  0  0     -0.148
TRANS  0  0  2  0  0  0  0  0  0      0.865
TRANS  0  1  2  0  0  0  0  0  0      0.106
TRANS  0  0  3  0  0  0  0  0  0      0.253
TRANS  0  0  2  0  0  1  0  0  0     -0.166
TRANS  0  1  0  0  0  0  1  0  0     -0.105
         163   3560.07640216855     
TRANS  0  0  0  0  0  0  1  0  6     -0.246
TRANS  0  0  0  0  1  0  1  0  4      0.224
TRANS  0  0  0  0  2  0  1  0  2     -0.126
TRANS  0  0  0  0  0  1  1  0  4      0.122
TRANS  0  0  1  0  0  1  1  0  0      0.109
TRANS  0  0  0  0  1  1  1  0  2     -0.102
TRANS  0  0  0  0  0  0  2  0  4     -0.403
TRANS  0  0  0  0  1  0  2  0  2      0.226
TRANS  0  0  0  0  0  1  2  0  2      0.311
TRANS  0  0  0  0  1  1  2  0  0      0.195
TRANS  0  0  0  0  0  2  2  0  2     -0.135
TRANS  0  0  0  0  0  0  3  0  2      0.238
TRANS  0  0  0  0  0  1  3  0  0      0.105
TRANS  0  0  0  0  0  1  3  0  2     -0.121
TRANS  0  0  0  0  0  0  3  1  1      0.212
         164   3565.40350824919     
TRANS  0  0  0  0  0  0  0  0  6      0.119
TRANS  1  0  0  0  0  0  0  0  0     -0.108
TRANS  0  0  0  0  1  0  0  0  4      0.273
TRANS  0  0  0  0  2  0  0  0  2     -0.272
TRANS  0  0  0  0  3  0  0  0  0     -0.147
TRANS  0  0  0  0  0  1  0  0  4     -0.263
TRANS  0  0  0  0  1  1  0  0  0      0.139
TRANS  0  0  0  0  1  1  0  0  2     -0.132
TRANS  0  0  0  1  1  1  0  0  0      0.177
TRANS  0  0  0  0  2  1  0  0  0     -0.201
TRANS  0  0  0  1  0  2  0  0  0      0.436
TRANS  0  0  0  0  1  2  0  0  0      0.111
TRANS  0  0  0  1  0  3  0  0  0     -0.176
TRANS  0  1  0  0  0  0  1  0  0      0.230
TRANS  0  0  0  0  1  0  1  0  2     -0.133
         165   3566.69383394905     
TRANS  1  0  0  0  0  0  0  0  0      0.127
TRANS  0  0  2  0  0  0  0  0  0      0.123
TRANS  0  0  0  0  0  0  1  0  0     -0.112
TRANS  0  1  0  0  0  0  1  0  0      0.792
TRANS  0  2  0  0  0  0  1  0  0      0.275
TRANS  0  0  1  1  0  0  1  0  0      0.132
TRANS  0  0  0  2  0  0  1  0  0      0.139
TRANS  0  0  1  0  1  0  1  0  0      0.117
         166   3568.51273466174     
TRANS  0  1  0  0  0  0  0  0  1      0.379
TRANS  0  2  0  0  0  0  0  0  1      0.132
TRANS  0  0  1  0  0  0  0  0  3      0.634
TRANS  0  0  1  0  1  0  0  0  1      0.252
TRANS  0  0  1  0  0  1  0  0  1     -0.339
TRANS  0  0  1  0  0  1  0  0  3     -0.143
TRANS  0  0  1  0  0  2  0  0  1      0.120
TRANS  0  0  1  0  0  0  0  1  2      0.167
TRANS  0  0  1  0  1  0  0  1  3      0.109
TRANS  0  0  1  0  0  0  1  0  1      0.122
         167   3569.73236457198     
TRANS  0  0  0  0  0  0  3  1  0     -0.143
TRANS  0  0  0  0  0  0  3  1  1     -0.101
TRANS  0  0  0  0  0  0  3  1  2      0.143
TRANS  0  0  0  0  1  0  3  1  0      0.156
TRANS  0  0  0  0  1  0  3  1  2      0.114
TRANS  0  0  0  0  0  0  4  1  0     -0.834
TRANS  0  1  0  0  0  0  4  1  0     -0.125
TRANS  0  0  0  0  0  1  4  1  0      0.155
TRANS  0  0  0  0  0  0  5  1  0      0.177
         168   3572.56151994640     
TRANS  1  0  0  0  0  0  0  0  0     -0.367
TRANS  2  0  0  0  0  0  0  0  0     -0.118
TRANS  0  0  0  0  1  0  0  0  4      0.189
TRANS  0  0  0  0  2  0  0  0  2     -0.163
TRANS  0  0  0  0  0  1  0  0  4     -0.128
TRANS  0  0  0  1  0  1  0  0  0     -0.161
TRANS  0  0  0  1  1  1  0  0  0     -0.144
TRANS  0  0  0  1  0  2  0  0  0     -0.572
TRANS  0  0  0  0  1  2  0  0  0      0.103
TRANS  0  0  0  1  0  3  0  0  0      0.227
TRANS  0  0  0  0  0  0  3  1  1     -0.218
         169   3573.31281092895     
TRANS  1  0  0  0  0  0  0  0  0      0.132
TRANS  0  0  0  1  0  2  0  0  0      0.144
TRANS  0  0  0  0  0  0  2  1  3      0.222
TRANS  0  0  0  0  1  0  2  1  1      0.249
TRANS  0  0  0  0  0  0  3  0  2      0.218
TRANS  0  0  0  0  0  0  3  1  1     -0.706
TRANS  0  1  0  0  0  0  3  1  1     -0.107
TRANS  0  0  0  0  0  1  3  1  1      0.135
TRANS  0  0  0  0  0  0  3  2  0     -0.164
TRANS  0  0  0  0  0  0  4  1  0      0.111
         170   3576.58487149216     
TRANS  0  0  0  0  0  0  0  0  0     -0.102
TRANS  1  0  0  0  0  0  0  0  0      0.788
TRANS  2  0  0  0  0  0  0  0  0      0.254
TRANS  1  1  0  0  0  0  0  0  0      0.109
TRANS  0  0  0  0  1  0  0  0  4      0.205
TRANS  0  0  0  0  2  0  0  0  2     -0.145
TRANS  0  0  0  0  0  1  0  0  4     -0.113
TRANS  1  0  0  0  0  1  0  0  0     -0.107
TRANS  0  0  0  1  0  2  0  0  0     -0.204
         171   3578.47823713999     
TRANS  0  0  0  0  0  0  0  0  1     -0.106
TRANS  0  1  0  0  0  0  0  0  1      0.754
TRANS  0  2  0  0  0  0  0  0  1      0.264
TRANS  0  0  1  0  0  0  0  0  3     -0.355
TRANS  0  0  1  1  0  0  0  0  1      0.172
TRANS  0  0  0  2  0  0  0  0  1      0.138
TRANS  0  0  1  0  0  1  0  0  1      0.140
TRANS  0  1  0  0  0  0  0  1  0      0.122
         172   3583.37592236371     
CIS  0  0  0  0  0  0  0  0  5     -0.848
CIS  1  0  0  0  0  0  0  0  5     -0.115
CIS  0  1  0  0  0  0  0  0  5     -0.118
CIS  0  0  0  0  0  1  0  0  5      0.113
CIS  0  0  0  0  1  1  0  0  5     -0.113
CIS  0  0  0  0  0  0  0  1  4      0.175
CIS  0  0  0  0  1  0  0  1  5     -0.164
CIS  0  0  0  0  0  1  0  1  5     -0.161
         173   3591.11109592902     
TRANS  0  0  0  0  0  0  1  0  6     -0.234
TRANS  0  0  1  0  0  0  1  0  2     -0.127
TRANS  0  0  0  0  1  0  1  0  4      0.139
TRANS  0  0  0  0  0  1  1  0  4     -0.130
TRANS  0  0  0  0  1  1  1  0  2      0.151
TRANS  0  0  0  0  0  0  2  0  4     -0.401
TRANS  0  0  0  0  1  0  2  0  0     -0.110
TRANS  0  0  0  0  0  1  2  0  2     -0.454
TRANS  0  0  0  0  0  1  2  0  4      0.107
TRANS  0  0  0  0  1  1  2  0  0     -0.284
TRANS  0  0  0  0  0  2  2  0  0      0.100
TRANS  0  0  0  0  0  2  2  0  2      0.215
TRANS  0  0  0  0  0  0  2  1  3      0.135
TRANS  0  0  0  0  0  0  3  0  2      0.158
TRANS  0  0  0  0  0  1  3  0  0     -0.125
         174   3596.22861664264     
TRANS  0  0  0  0  0  0  1  1  4     -0.126
TRANS  0  0  0  0  1  0  1  1  0      0.143
TRANS  0  0  0  0  2  0  1  1  0     -0.121
TRANS  0  0  0  0  0  0  2  0  3      0.119
TRANS  0  0  0  0  1  0  2  0  1     -0.110
TRANS  0  0  0  0  0  0  2  1  2     -0.424
TRANS  0  0  0  1  0  0  2  1  0      0.191
TRANS  0  0  0  0  1  0  2  1  0      0.645
TRANS  0  0  0  0  2  0  2  1  0      0.103
TRANS  0  0  0  0  1  1  2  1  0     -0.124
TRANS  0  0  0  0  0  0  2  2  1     -0.146
         175   3597.35845380265     
CIS  0  0  0  0  1  0  0  1  1      0.262
CIS  0  0  0  0  0  1  0  1  1      0.121
CIS  0  0  0  0  0  0  1  0  2      0.123
CIS  0  0  0  0  0  0  1  1  1      0.795
CIS  0  1  0  0  0  0  1  1  1      0.126
CIS  0  0  0  0  0  1  1  1  1     -0.121
CIS  0  0  0  0  0  0  1  2  0     -0.128
CIS  0  0  0  0  1  0  1  2  1      0.110
CIS  0  0  0  0  0  1  1  2  1      0.176
         176   3603.53611886856     
CIS  0  0  0  0  1  0  0  0  0      0.152
CIS  0  0  1  0  1  0  0  0  0     -0.143
CIS  0  0  0  1  1  0  0  0  0      0.117
CIS  0  0  0  0  2  0  0  0  0     -0.465
CIS  0  0  0  0  3  0  0  0  0     -0.147
CIS  0  0  0  0  0  1  0  0  0     -0.102
CIS  0  0  0  0  0  1  0  0  2     -0.208
CIS  0  0  1  0  0  1  0  0  0      0.116
CIS  0  0  0  0  1  1  0  0  0      0.490
CIS  0  0  0  0  2  1  0  0  0      0.195
CIS  0  0  0  0  3  1  0  0  0     -0.110
CIS  0  0  0  0  0  2  0  0  0     -0.263
CIS  0  0  0  0  1  2  0  0  0     -0.181
CIS  0  0  0  0  0  3  0  0  0      0.103
CIS  0  0  0  0  1  0  1  0  0      0.154
CIS  0  0  0  0  1  1  1  0  0     -0.106
         177   3610.32861249483     
TRANS  0  0  0  0  1  0  0  0  4     -0.221
TRANS  0  0  0  0  1  1  0  0  2     -0.201
TRANS  0  0  0  0  2  1  0  0  0     -0.194
TRANS  0  0  0  0  1  2  0  0  2      0.109
TRANS  0  0  0  0  0  0  0  1  5      0.139
TRANS  0  0  0  0  1  0  0  1  3      0.114
TRANS  0  0  0  0  2  0  0  1  1      0.164
TRANS  0  0  0  0  1  0  1  0  2      0.203
TRANS  0  0  0  0  0  0  1  1  3      0.217
TRANS  0  0  0  1  0  0  1  1  1     -0.232
TRANS  0  0  0  0  1  0  1  1  1     -0.513
TRANS  0  0  0  0  0  1  1  1  1      0.151
TRANS  0  0  0  0  1  1  1  1  1      0.109
TRANS  0  0  0  0  0  0  1  2  2      0.112
TRANS  0  0  0  0  1  0  1  2  0     -0.130
TRANS  0  0  0  0  2  0  1  2  1     -0.112
TRANS  0  0  0  0  0  0  2  1  1     -0.105
         178   3611.13635417722     
CIS  0  0  1  0  0  0  0  0  2     -0.268
CIS  0  0  0  1  0  0  0  0  2      0.175
CIS  0  0  0  0  1  0  0  0  2     -0.393
CIS  0  0  0  0  0  1  0  0  2     -0.575
CIS  0  0  0  0  1  1  0  0  0     -0.129
CIS  0  0  0  0  0  2  0  0  2      0.124
CIS  0  0  0  0  1  2  0  0  2     -0.130
CIS  0  0  0  0  0  3  0  0  2     -0.125
CIS  0  0  0  0  0  0  0  1  3     -0.129
CIS  0  0  0  0  1  1  0  1  2     -0.137
CIS  0  0  0  0  0  2  0  1  2     -0.137
CIS  0  0  0  0  0  0  1  0  2      0.283
         179   3613.87071503013     
TRANS  0  0  0  0  0  0  0  0  6     -0.121
TRANS  0  0  0  0  1  0  0  0  4     -0.349
TRANS  0  0  0  0  2  0  0  0  2      0.114
TRANS  0  0  0  1  0  1  0  0  2     -0.106
TRANS  0  0  0  0  1  1  0  0  0      0.101
TRANS  0  0  0  0  1  1  0  0  2     -0.306
TRANS  0  0  0  0  2  1  0  0  0     -0.349
TRANS  0  0  0  0  1  2  0  0  0      0.153
TRANS  0  0  0  0  1  2  0  0  2      0.179
TRANS  0  0  0  0  2  2  0  0  0      0.115
TRANS  0  0  0  0  0  0  1  1  3     -0.184
TRANS  0  0  0  1  0  0  1  1  1      0.157
TRANS  0  0  0  0  1  0  1  1  1      0.347
         180   3625.39255294826     
TRANS  0  0  1  0  0  0  0  0  4      0.143
TRANS  0  0  1  0  1  0  0  0  2     -0.152
TRANS  0  1  0  0  0  0  1  0  0     -0.102
TRANS  0  0  1  0  0  0  1  0  2      0.655
TRANS  0  0  1  0  1  0  1  0  0      0.415
TRANS  0  0  1  0  0  1  1  0  0     -0.137
TRANS  0  0  1  0  0  1  1  0  2     -0.183
TRANS  0  0  1  0  0  0  1  1  1      0.133
TRANS  0  0  0  0  0  0  2  0  4     -0.145
TRANS  0  0  1  0  0  0  2  0  0      0.150
         181   3633.59276306418     
TRANS  0  0  0  0  1  0  2  0  3     -0.111
TRANS  0  0  0  0  2  0  2  0  1     -0.119
TRANS  0  0  0  0  0  1  2  0  1      0.128
TRANS  0  0  0  0  0  1  2  0  3     -0.191
TRANS  0  0  0  0  1  1  2  0  1     -0.243
TRANS  0  0  0  0  0  2  2  0  1     -0.130
TRANS  0  0  0  0  0  0  3  0  1      0.165
TRANS  0  0  0  0  0  0  3  0  3      0.138
TRANS  0  0  0  0  1  0  3  0  1      0.182
TRANS  0  0  0  0  0  1  3  0  1      0.652
TRANS  0  0  0  0  0  2  3  0  1     -0.206
TRANS  0  0  0  0  0  1  3  1  0      0.111
TRANS  0  0  0  0  0  0  4  0  1      0.180
TRANS  0  0  0  0  0  1  4  0  1     -0.215
         182   3635.98844812803     
TRANS  0  0  0  1  0  0  0  0  3     -0.199
TRANS  0  0  0  1  0  0  0  1  2      0.633
TRANS  0  1  0  1  0  0  0  1  2      0.120
TRANS  0  0  0  2  0  0  0  1  0     -0.123
TRANS  0  0  0  2  0  0  0  1  2      0.121
TRANS  0  0  0  0  1  0  0  1  2      0.137
TRANS  0  0  0  1  1  0  0  1  0      0.336
TRANS  0  0  0  0  2  0  0  1  0     -0.281
TRANS  0  0  0  1  0  1  0  1  0     -0.110
TRANS  0  0  0  1  0  1  0  1  2     -0.161
TRANS  0  0  0  1  0  0  0  2  1      0.202
TRANS  0  0  0  1  1  0  0  2  2      0.129
         183   3637.18260856806     
TRANS  0  0  0  0  1  0  0  0  3      0.162
TRANS  0  0  0  0  2  0  0  0  1     -0.123
TRANS  0  0  0  0  0  0  0  1  4     -0.124
TRANS  0  0  0  0  1  0  0  1  0     -0.101
TRANS  0  0  0  0  1  0  0  1  2     -0.429
TRANS  0  0  0  1  1  0  0  1  0      0.377
TRANS  0  0  0  0  2  0  0  1  0      0.472
TRANS  0  0  0  1  2  0  0  1  0      0.117
TRANS  0  0  0  0  3  0  0  1  0      0.101
TRANS  0  0  0  0  0  1  0  1  2      0.137
TRANS  0  0  0  0  0  0  0  2  3      0.168
TRANS  0  0  0  0  1  0  0  2  1     -0.132
TRANS  0  0  0  0  2  0  0  2  2     -0.139
         184   3640.09062142699     
TRANS  0  0  1  0  0  0  3  0  0      0.105
TRANS  0  0  0  0  0  1  3  0  0     -0.208
TRANS  0  0  0  0  0  1  3  0  2      0.137
TRANS  0  0  0  0  1  1  3  0  0      0.134
TRANS  0  0  0  0  1  1  3  0  2      0.103
TRANS  0  0  0  0  0  2  3  0  0      0.133
TRANS  0  0  0  0  0  0  4  0  0     -0.152
TRANS  0  0  0  0  1  0  4  0  0     -0.105
TRANS  0  0  0  0  0  1  4  0  0     -0.730
TRANS  0  0  0  0  0  2  4  0  0      0.216
TRANS  0  0  0  0  0  1  5  0  0      0.272
         185   3652.72923486727     
TRANS  0  0  1  0  0  0  2  0  0      0.126
TRANS  0  0  1  0  0  0  2  0  2     -0.108
TRANS  0  0  1  0  1  0  2  0  0     -0.131
TRANS  0  0  0  0  0  1  2  0  2      0.139
TRANS  0  0  0  0  1  1  2  0  0     -0.179
TRANS  0  0  1  0  0  0  3  0  0      0.792
TRANS  0  0  2  0  0  0  3  0  0      0.151
TRANS  0  0  1  0  0  1  3  0  0     -0.155
TRANS  0  0  1  0  0  0  4  0  0     -0.165
TRANS  0  0  0  0  0  1  4  0  0      0.114
         186   3660.34926148918     
TRANS  0  0  0  0  0  1  1  0  4      0.122
TRANS  0  0  0  0  1  1  1  0  0     -0.176
TRANS  0  0  0  0  2  1  1  0  0      0.101
TRANS  0  0  0  0  2  0  2  0  0     -0.142
TRANS  0  0  0  0  0  1  2  0  2      0.420
TRANS  0  0  0  1  0  1  2  0  0     -0.128
TRANS  0  0  0  0  1  1  2  0  0     -0.548
TRANS  0  0  0  0  1  2  2  0  0      0.164
TRANS  0  0  1  0  0  0  3  0  0     -0.253
TRANS  0  0  0  0  1  1  3  0  0      0.145
         187   3661.61040767273     
TRANS  0  0  0  0  0  0  0  0  7     -0.261
TRANS  0  0  0  0  2  0  0  0  3     -0.101
TRANS  0  0  0  0  3  0  0  0  1     -0.131
TRANS  0  0  0  0  2  1  0  0  1     -0.111
TRANS  0  0  0  0  1  0  1  0  3      0.231
TRANS  0  0  0  0  2  0  1  0  1      0.313
TRANS  0  0  0  0  0  1  1  0  3     -0.318
TRANS  0  0  0  1  0  1  1  0  1      0.155
TRANS  0  0  0  0  1  1  1  0  1      0.350
TRANS  0  0  0  0  0  2  1  0  1     -0.122
TRANS  0  0  0  0  1  2  1  0  1     -0.118
TRANS  0  0  1  0  0  0  2  0  1     -0.292
TRANS  0  0  0  0  1  0  2  0  1      0.195
         188   3664.23987614306     
CIS  0  0  1  0  0  0  0  0  1     -0.101
CIS  0  0  0  0  2  0  0  0  1      0.303
CIS  0  0  0  0  0  0  1  0  1     -0.121
CIS  0  0  0  0  0  0  1  0  3      0.146
CIS  0  0  1  0  0  0  1  0  1      0.106
CIS  0  0  0  0  1  0  1  0  1      0.547
CIS  0  0  0  0  0  1  1  0  1     -0.480
CIS  0  0  0  0  1  1  1  0  1     -0.139
CIS  0  0  0  0  0  2  1  0  1      0.141
CIS  0  0  0  0  0  3  1  0  1     -0.115
CIS  0  0  0  0  0  2  1  1  1     -0.107
CIS  0  0  0  0  0  0  2  0  1     -0.175
CIS  0  0  0  0  0  1  2  0  1      0.104
         189   3666.37421399505     
TRANS  0  0  0  0  0  0  0  0  7     -0.119
TRANS  0  0  1  0  0  0  1  0  3     -0.153
TRANS  0  0  1  0  1  0  1  0  1     -0.197
TRANS  0  0  0  0  2  0  1  0  1      0.104
TRANS  0  0  0  0  0  1  1  0  3     -0.126
TRANS  0  0  0  0  1  1  1  0  1      0.100
TRANS  0  0  0  0  0  0  2  0  5     -0.118
TRANS  0  0  1  0  0  0  2  0  1      0.660
TRANS  0  0  2  0  0  0  2  0  1      0.120
TRANS  0  0  0  0  1  0  2  0  1      0.127
TRANS  0  0  0  0  1  0  2  0  3      0.125
TRANS  0  0  1  0  0  1  2  0  1     -0.129
TRANS  0  0  1  0  0  0  2  1  0      0.103
TRANS  0  0  0  1  0  0  2  1  0     -0.216
TRANS  0  0  0  0  0  0  3  0  3     -0.201
TRANS  0  0  0  0  1  0  3  0  1     -0.104
TRANS  0  0  0  0  0  1  3  0  1      0.178
TRANS  0  0  0  0  0  0  4  0  1     -0.121
         190   3672.78852925527     
TRANS  0  0  0  1  0  0  0  0  4      0.542
TRANS  0  0  0  1  1  0  0  0  2     -0.330
TRANS  0  0  0  1  2  0  0  0  0     -0.116
TRANS  0  0  0  1  0  1  0  0  0      0.100
TRANS  0  0  0  1  0  1  0  0  2     -0.382
TRANS  0  0  0  1  0  1  0  0  4     -0.116
TRANS  0  0  0  2  0  1  0  0  0      0.106
TRANS  0  0  0  1  1  1  0  0  0     -0.219
TRANS  0  0  0  1  0  2  0  0  0      0.124
TRANS  0  0  0  1  0  2  0  0  2      0.148
TRANS  0  0  0  1  0  0  0  1  3     -0.104
TRANS  0  0  0  1  1  0  0  1  4      0.111
TRANS  0  0  0  1  0  0  1  0  2     -0.172
TRANS  0  0  0  1  0  0  1  1  1     -0.112
         191   3675.63291116616     
TRANS  0  0  0  1  1  0  1  1  0      0.126
TRANS  0  0  1  0  0  0  2  0  1     -0.164
TRANS  0  0  0  1  0  0  2  0  1      0.118
TRANS  0  0  0  0  0  0  2  1  2     -0.141
TRANS  0  0  0  1  0  0  2  1  0     -0.806
TRANS  0  1  0  1  0  0  2  1  0     -0.151
TRANS  0  0  0  2  0  0  2  1  0     -0.106
TRANS  0  0  0  0  1  0  2  1  0      0.111
TRANS  0  0  0  1  0  1  2  1  0      0.144
TRANS  0  0  0  0  0  0  2  2  1     -0.110
         192   3680.50681744317     
TRANS  0  0  0  0  0  0  0  0  7      0.617
TRANS  0  0  0  0  1  0  0  0  5      0.103
TRANS  0  0  0  0  0  1  0  0  7     -0.107
TRANS  0  0  0  0  0  0  0  1  6     -0.189
TRANS  0  0  0  0  1  0  0  1  7      0.160
TRANS  0  0  0  0  0  0  1  0  5      0.268
TRANS  0  0  0  0  1  0  1  0  3     -0.222
TRANS  0  0  0  0  0  1  1  0  3     -0.111
TRANS  0  0  0  1  0  1  1  0  1      0.148
TRANS  0  0  0  0  1  1  1  0  1      0.308
TRANS  0  0  0  0  0  2  1  0  1     -0.114
TRANS  0  0  0  0  1  2  1  0  1     -0.104
TRANS  0  0  0  0  0  0  2  0  3     -0.120
         193   3688.75491795104     
CIS  0  0  1  0  0  0  0  1  0      0.299
CIS  0  0  0  1  0  0  0  1  0     -0.167
CIS  0  0  0  0  1  0  0  1  0      0.352
CIS  0  0  0  0  0  1  0  1  0      0.649
CIS  0  1  0  0  0  1  0  1  0      0.110
CIS  0  0  0  0  0  2  0  1  0     -0.140
CIS  0  0  0  0  1  2  0  1  0      0.104
CIS  0  0  0  0  0  3  0  1  0      0.131
CIS  0  0  0  0  0  0  1  1  0     -0.317
         194   3690.00638434718     
TRANS  0  0  1  0  1  0  1  0  1      0.101
TRANS  0  0  0  0  0  0  2  0  5     -0.291
TRANS  0  0  1  0  0  0  2  0  1     -0.368
TRANS  0  0  0  0  1  0  2  0  3      0.223
TRANS  0  0  0  0  0  0  3  0  3     -0.557
TRANS  0  0  0  0  1  0  3  0  1     -0.138
TRANS  0  0  0  0  0  1  3  0  1      0.218
TRANS  0  0  0  0  0  1  3  0  3      0.141
TRANS  0  0  0  0  0  0  3  1  2     -0.144
TRANS  0  0  0  0  0  0  4  0  1     -0.251
         195   3690.35578732764     
TRANS  0  0  0  1  0  0  0  1  3      0.131
TRANS  0  0  0  1  1  0  0  1  1      0.161
TRANS  0  0  0  1  0  0  1  0  2      0.201
TRANS  0  0  0  0  0  0  1  1  3     -0.112
TRANS  0  0  0  1  0  0  1  1  1     -0.740
TRANS  0  1  0  1  0  0  1  1  1     -0.141
TRANS  0  0  0  0  1  0  1  1  1      0.199
TRANS  0  0  0  1  0  1  1  1  1      0.142
TRANS  0  0  0  0  0  0  1  2  2     -0.165
TRANS  0  0  0  1  0  0  1  2  0     -0.183
TRANS  0  0  0  1  1  0  1  2  1     -0.115
         196   3695.28949626373     
TRANS  0  0  0  0  3  0  0  0  0     -0.241
TRANS  0  0  0  0  0  1  0  0  4      0.165
TRANS  0  0  0  1  0  1  0  0  2      0.169
TRANS  0  0  0  0  1  1  0  0  2      0.482
TRANS  0  0  0  1  1  1  0  0  0     -0.153
TRANS  0  0  0  0  2  1  0  0  0     -0.449
TRANS  0  0  0  0  2  1  0  0  2      0.103
TRANS  0  0  0  0  0  2  0  0  2     -0.185
TRANS  0  0  0  0  2  2  0  0  0      0.121
TRANS  0  0  0  0  2  1  0  1  2      0.113
TRANS  0  0  1  0  1  0  1  0  0      0.130
         197   3702.12608302642     
CIS  0  0  0  0  1  0  1  0  2      0.353
CIS  0  0  0  0  0  1  1  0  2      0.148
CIS  0  0  0  0  0  0  2  0  2      0.756
CIS  1  0  0  0  0  0  2  0  2      0.103
CIS  0  1  0  0  0  0  2  0  2      0.106
CIS  0  0  0  0  0  1  2  0  2     -0.140
CIS  0  0  0  0  0  0  2  1  1     -0.117
CIS  0  0  0  0  0  1  2  1  2      0.132
         198   3706.36166305119     
TRANS  0  0  0  1  0  0  0  0  4      0.482
TRANS  0  0  0  2  0  0  0  0  2      0.110
TRANS  0  0  0  1  0  1  0  0  2      0.451
TRANS  0  0  0  1  0  1  0  0  4     -0.103
TRANS  0  0  0  1  1  1  0  0  0      0.320
TRANS  0  0  0  1  0  2  0  0  0     -0.117
TRANS  0  0  0  1  0  2  0  0  2     -0.209
TRANS  0  0  0  0  0  0  0  1  5      0.107
TRANS  0  0  0  1  0  0  0  1  3     -0.155
TRANS  0  0  1  0  0  0  1  0  2      0.155
TRANS  0  0  1  0  1  0  1  0  0     -0.185
         199   3707.10533621311     
TRANS  0  0  0  1  0  0  0  0  4     -0.143
TRANS  0  0  0  1  0  1  0  0  2     -0.124
TRANS  0  0  0  0  1  1  0  0  2      0.105
TRANS  0  0  0  1  1  1  0  0  0     -0.113
TRANS  0  1  0  0  0  0  1  0  0      0.121
TRANS  0  0  1  0  0  0  1  0  2      0.423
TRANS  0  0  1  1  0  0  1  0  0     -0.162
TRANS  0  0  1  0  1  0  1  0  0     -0.629
TRANS  0  0  2  0  1  0  1  0  0     -0.107
TRANS  0  0  1  0  1  1  1  0  0      0.123
TRANS  0  0  1  0  0  0  1  1  1      0.109
TRANS  0  0  0  0  2  0  2  0  0      0.111
         200   3708.55068725342     
TRANS  0  0  0  0  0  0  0  0  7      0.221
TRANS  0  0  1  0  0  0  0  0  3      0.112
TRANS  0  0  0  0  1  0  0  0  5      0.186
TRANS  0  0  0  0  2  0  0  0  3     -0.185
TRANS  0  0  0  0  0  0  1  0  5      0.360
TRANS  0  0  0  1  0  0  1  0  3      0.152
TRANS  0  0  0  0  1  0  1  0  3      0.388
TRANS  0  0  0  0  2  0  1  0  1      0.189
TRANS  0  0  0  1  0  1  1  0  1     -0.185
TRANS  0  0  0  0  1  1  1  0  1     -0.323
TRANS  0  0  0  0  0  2  1  0  1      0.103
TRANS  0  0  0  0  1  2  1  0  1      0.114
TRANS  0  0  0  0  0  0  1  1  4      0.158
TRANS  0  0  0  0  1  0  2  0  1      0.175
TRANS  0  0  0  0  0  1  2  0  1     -0.106
         201   3713.21915437231     
TRANS  0  0  0  1  0  0  0  0  3     -0.113
TRANS  0  0  0  1  1  0  0  0  1      0.120
TRANS  0  0  0  1  0  0  0  1  2      0.349
TRANS  0  0  0  2  0  0  0  1  0     -0.304
TRANS  0  0  0  0  1  0  0  1  2     -0.190
TRANS  0  0  0  1  1  0  0  1  0     -0.605
TRANS  0  1  0  1  1  0  0  1  0     -0.119
TRANS  0  0  0  2  1  0  0  1  0     -0.117
TRANS  0  0  0  0  2  0  0  1  0      0.125
TRANS  0  0  0  1  1  1  0  1  0      0.105
TRANS  0  0  0  0  0  0  0  2  3      0.135
TRANS  0  0  0  1  0  0  0  2  1      0.100
TRANS  0  0  0  0  1  0  0  2  1     -0.113
         202   3722.41841118072     
TRANS  0  0  0  1  0  0  1  1  0      0.105
TRANS  0  0  0  0  0  0  1  2  1     -0.210
TRANS  0  0  0  0  0  0  1  3  0      0.855
TRANS  0  1  0  0  0  0  1  3  0      0.170
TRANS  0  0  0  1  0  0  1  3  0      0.141
TRANS  0  0  0  0  0  1  1  3  0     -0.146
         203   3728.66176603481     
CIS  0  0  1  0  0  0  0  0  1      0.827
CIS  0  1  1  0  0  0  0  0  1      0.109
CIS  0  0  2  0  0  0  0  0  1      0.135
CIS  0  0  0  0  1  0  0  0  1     -0.262
CIS  0  0  0  0  0  1  0  0  1     -0.168
CIS  0  0  1  0  0  1  0  0  1     -0.142
CIS  0  0  1  0  0  2  0  0  1      0.102
CIS  0  0  1  0  0  1  0  1  1      0.128
         204   3730.86659317653     
TRANS  0  1  0  0  0  0  0  0  1     -0.126
TRANS  0  0  1  0  0  0  0  0  3     -0.311
TRANS  0  0  1  1  0  0  0  0  1      0.300
TRANS  0  0  1  0  1  0  0  0  1      0.692
TRANS  1  0  1  0  1  0  0  0  1      0.103
TRANS  0  0  2  0  1  0  0  0  1      0.114
TRANS  0  0  1  0  0  1  0  0  1     -0.196
TRANS  0  0  1  0  1  1  0  0  1     -0.132
TRANS  0  0  1  0  0  0  0  1  2     -0.117
TRANS  0  0  1  0  1  0  0  1  0      0.114
TRANS  0  0  1  0  2  0  0  1  1      0.115
TRANS  0  0  0  0  1  0  1  0  3      0.108
         205   3733.93633210551     
TRANS  0  0  0  1  1  1  1  0  0     -0.123
TRANS  0  0  0  1  0  0  2  0  0      0.133
TRANS  0  0  0  1  1  0  2  0  0      0.126
TRANS  0  0  0  0  0  1  2  0  2      0.133
TRANS  0  0  0  1  0  1  2  0  0      0.779
TRANS  0  1  0  1  0  1  2  0  0      0.133
TRANS  0  0  0  1  0  2  2  0  0     -0.232
TRANS  0  0  0  1  0  1  3  0  0     -0.133
         206   3735.40573416763     
TRANS  0  0  0  1  0  0  0  1  1     -0.106
TRANS  0  0  0  0  0  0  0  2  2      0.310
TRANS  0  0  0  0  0  0  0  3  1     -0.753
TRANS  0  1  0  0  0  0  0  3  1     -0.150
TRANS  0  0  0  1  0  0  0  3  1     -0.123
TRANS  0  0  0  0  0  1  0  3  1      0.142
TRANS  0  0  0  0  0  0  0  4  0     -0.267
TRANS  0  0  0  0  1  0  0  4  1     -0.175
         207   3744.92166734800     
TRANS  0  0  0  1  0  1  0  0  3      0.104
TRANS  0  0  0  1  1  1  0  0  1      0.151
TRANS  0  0  0  1  0  0  1  0  1     -0.129
TRANS  0  0  0  1  0  0  1  0  3     -0.213
TRANS  0  0  0  1  1  0  1  0  1     -0.234
TRANS  0  0  0  0  0  1  1  0  3     -0.130
TRANS  0  0  0  1  0  1  1  0  1     -0.659
TRANS  0  1  0  1  0  1  1  0  1     -0.115
TRANS  0  0  0  0  1  1  1  0  1      0.204
TRANS  0  0  0  1  0  2  1  0  1      0.208
TRANS  0  0  0  1  0  1  1  1  0     -0.117
TRANS  0  0  0  1  0  0  2  0  1     -0.169
         208   3755.52996057359     
TRANS  0  0  0  0  1  0  2  0  2      0.105
TRANS  0  0  0  0  1  0  2  0  4      0.101
TRANS  0  0  0  0  0  0  3  0  4     -0.269
TRANS  0  0  1  0  0  0  3  0  0     -0.105
TRANS  0  0  0  0  1  0  3  0  2      0.278
TRANS  0  0  0  0  0  0  4  0  2     -0.582
TRANS  0  0  0  0  1  0  4  0  0     -0.358
TRANS  0  0  0  0  0  1  4  0  2      0.179
TRANS  0  0  0  0  0  0  4  1  1     -0.119
TRANS  0  0  0  0  0  0  5  0  0     -0.228
TRANS  0  0  0  0  1  0  5  0  0      0.125
         209   3756.21479351599     
CIS  0  0  0  1  0  0  0  0  2     -0.241
CIS  0  0  1  0  1  0  0  0  0     -0.263
CIS  0  0  0  1  1  0  0  0  0      0.155
CIS  0  0  0  0  2  0  0  0  0     -0.382
CIS  0  0  0  0  3  0  0  0  0     -0.108
CIS  0  0  0  0  0  1  0  0  0      0.167
CIS  0  0  0  0  1  1  0  0  0     -0.276
CIS  0  0  0  0  0  2  0  0  0      0.443
CIS  0  0  0  0  1  2  0  0  0      0.152
CIS  0  0  0  0  2  2  0  0  0     -0.106
CIS  0  0  0  0  0  3  0  0  0     -0.150
CIS  0  0  0  0  0  4  0  0  0      0.151
CIS  0  0  1  0  0  0  1  0  0      0.112
CIS  0  0  0  0  1  0  1  0  0      0.297
CIS  0  0  0  0  2  0  1  0  0      0.100
         210   3759.44445925672     
CIS  0  0  0  1  0  0  0  0  2     -0.816
CIS  1  0  0  1  0  0  0  0  2     -0.103
CIS  0  1  0  1  0  0  0  0  2     -0.143
CIS  0  0  0  0  1  0  0  0  2     -0.209
CIS  0  0  0  1  1  0  0  0  0     -0.122
CIS  0  0  0  0  0  1  0  0  2     -0.105
CIS  0  0  0  1  0  1  0  0  2      0.123
CIS  0  0  0  0  0  2  0  0  0     -0.104
CIS  0  0  0  1  0  0  0  1  1      0.126
CIS  0  0  0  1  0  1  0  1  2     -0.136
         211   3761.77265362027     
TRANS  0  0  0  0  0  0  1  0  6     -0.147
TRANS  0  0  1  0  1  0  1  0  0     -0.141
TRANS  0  0  0  0  2  0  1  0  2      0.201
TRANS  0  0  0  0  3  0  1  0  0      0.105
TRANS  0  0  0  0  0  0  2  0  4     -0.219
TRANS  0  0  0  1  0  0  2  0  2     -0.156
TRANS  0  0  0  0  1  0  2  0  2     -0.397
TRANS  0  0  0  0  2  0  2  0  0     -0.457
TRANS  0  0  0  0  3  0  2  0  0     -0.129
TRANS  0  0  0  0  1  1  2  0  0      0.147
TRANS  0  0  0  0  1  1  2  0  2      0.157
TRANS  0  0  0  0  2  1  2  0  0      0.105
TRANS  0  0  0  0  1  0  3  0  0     -0.223
TRANS  0  0  0  0  2  0  3  0  0      0.126
TRANS  0  0  0  0  0  0  4  0  2     -0.106
         212   3763.47459448665     
CIS  0  0  0  0  2  0  0  1  0     -0.102
CIS  0  0  0  0  1  0  1  1  0     -0.388
CIS  0  0  0  0  0  1  1  1  0     -0.196
CIS  0  0  0  0  0  0  2  1  0     -0.762
CIS  0  1  0  0  0  0  2  1  0     -0.123
CIS  0  0  0  0  0  1  2  1  0      0.144
         213   3765.98075672132     
TRANS  0  0  0  0  1  0  0  0  4     -0.135
TRANS  0  0  0  0  2  0  0  0  0      0.106
TRANS  0  0  0  0  2  0  0  0  2     -0.136
TRANS  0  0  0  1  2  0  0  0  0      0.163
TRANS  0  0  0  0  3  0  0  0  0     -0.334
TRANS  0  0  0  0  4  0  0  0  0     -0.102
TRANS  0  0  0  0  0  1  0  0  4      0.112
TRANS  0  0  0  1  0  1  0  0  2     -0.356
TRANS  0  0  0  2  0  1  0  0  0      0.234
TRANS  0  0  0  0  1  1  0  0  2      0.177
TRANS  0  0  0  1  1  1  0  0  0      0.508
TRANS  0  0  0  1  1  2  0  0  0     -0.147
TRANS  0  0  0  0  2  0  1  0  0     -0.110
         214   3778.87257232873     
TRANS  0  0  0  0  1  0  0  0  4     -0.230
TRANS  0  0  0  0  2  0  0  0  0      0.127
TRANS  0  0  0  0  2  0  0  0  2     -0.312
TRANS  0  0  0  0  3  0  0  0  0     -0.434
TRANS  0  0  0  0  4  0  0  0  0     -0.130
TRANS  0  0  0  1  0  1  0  0  2      0.188
TRANS  0  0  0  2  0  1  0  0  0     -0.133
TRANS  0  0  0  1  1  1  0  0  0     -0.244
TRANS  0  0  0  0  2  1  0  0  0      0.245
TRANS  0  0  0  0  2  1  0  0  2      0.143
TRANS  0  0  0  0  3  1  0  0  0      0.121
TRANS  0  0  1  1  0  0  1  0  0      0.240
TRANS  0  0  0  0  2  0  1  0  0     -0.125
         215   3781.82722479456     
TRANS  0  0  0  0  3  0  0  0  0     -0.102
TRANS  0  0  0  1  1  1  0  0  0     -0.133
TRANS  0  1  0  0  0  0  1  0  0      0.121
TRANS  0  0  1  0  0  0  1  0  2     -0.140
TRANS  0  0  1  1  0  0  1  0  0     -0.798
TRANS  0  1  1  1  0  0  1  0  0     -0.127
TRANS  0  0  2  1  0  0  1  0  0     -0.159
TRANS  0  0  1  0  1  0  1  0  0      0.108
TRANS  0  0  1  1  0  1  1  0  0      0.151
         216   3785.68191146371     
TRANS  0  0  1  1  0  0  0  0  1     -0.191
TRANS  0  0  0  2  0  0  0  0  1     -0.109
TRANS  0  1  0  0  0  0  0  1  0     -0.145
TRANS  0  0  0  1  0  0  0  1  2      0.179
TRANS  0  0  0  2  0  0  0  1  0      0.752
TRANS  0  1  0  2  0  0  0  1  0      0.166
TRANS  0  0  0  3  0  0  0  1  0      0.115
TRANS  0  0  0  1  1  0  0  1  0     -0.229
TRANS  0  0  0  2  0  1  0  1  0     -0.128
TRANS  0  0  0  1  0  0  0  2  1      0.163
TRANS  0  0  0  1  0  0  1  0  3      0.107
         217   3793.20414814904     
TRANS  0  0  0  1  0  0  0  0  5      0.176
TRANS  0  0  1  1  0  0  0  0  1     -0.262
TRANS  0  0  0  1  1  0  0  0  3     -0.159
TRANS  0  0  0  2  0  0  0  1  0     -0.175
TRANS  0  0  0  1  0  0  1  0  3      0.584
TRANS  0  0  0  1  1  0  1  0  1      0.215
TRANS  0  0  0  1  0  1  1  0  1     -0.285
TRANS  0  0  0  1  0  1  1  0  3     -0.132
TRANS  0  0  0  1  0  2  1  0  1      0.102
TRANS  0  0  0  0  0  0  1  1  4     -0.114
TRANS  0  0  0  1  0  0  1  1  2      0.161
TRANS  0  0  0  1  0  0  2  0  1      0.181
         218   3798.52346758513     
TRANS  0  0  0  0  0  1  1  1  1     -0.152
TRANS  0  0  0  0  0  0  1  2  0      0.119
TRANS  0  0  0  0  1  0  1  2  0      0.124
TRANS  0  0  0  0  0  1  1  2  0      0.815
TRANS  0  1  0  0  0  1  1  2  0      0.145
TRANS  0  0  0  0  0  2  1  2  0     -0.234
         219   3805.65765389063     
TRANS  0  0  1  0  0  0  0  0  3     -0.129
TRANS  0  0  1  1  0  0  0  0  1     -0.645
TRANS  0  1  1  1  0  0  0  0  1     -0.105
TRANS  0  0  2  1  0  0  0  0  1     -0.122
TRANS  0  0  1  0  1  0  0  0  1      0.195
TRANS  0  0  1  1  0  1  0  0  1      0.124
TRANS  0  0  1  1  0  0  0  1  0     -0.103
TRANS  0  0  0  0  0  1  0  1  2      0.112
TRANS  0  0  0  0  0  0  0  2  3     -0.106
TRANS  0  0  0  0  1  0  0  2  1     -0.113
TRANS  0  0  0  0  0  1  0  2  1     -0.339
TRANS  0  0  0  0  0  2  0  2  1      0.105
TRANS  0  0  0  0  0  1  0  3  0     -0.104
TRANS  0  0  0  1  0  0  1  0  3     -0.246
         220   3806.91832812336     
TRANS  0  0  1  1  0  0  0  0  1      0.368
TRANS  0  0  1  0  1  0  0  0  1     -0.117
TRANS  0  0  0  0  0  1  0  1  2      0.197
TRANS  0  0  0  0  0  0  0  2  3     -0.146
TRANS  0  0  0  0  1  0  0  2  1     -0.218
TRANS  0  0  0  0  0  1  0  2  1     -0.601
TRANS  0  1  0  0  0  1  0  2  1     -0.108
TRANS  0  0  0  0  0  2  0  2  1      0.188
TRANS  0  0  0  0  0  1  0  3  0     -0.185
TRANS  0  0  0  0  1  1  0  3  1     -0.142
TRANS  0  0  0  1  0  0  1  0  3      0.118
         221   3816.26106395393     
CIS  0  0  1  0  1  0  0  0  1     -0.127
CIS  0  0  0  0  2  0  0  0  1     -0.172
CIS  0  0  0  0  1  1  0  0  1     -0.264
CIS  0  0  0  0  0  2  0  0  1     -0.118
CIS  0  0  1  0  0  0  1  0  1     -0.243
CIS  0  0  0  1  0  0  1  0  1      0.151
CIS  0  0  0  0  1  0  1  0  1     -0.249
CIS  0  0  0  0  0  1  1  0  1     -0.525
CIS  0  0  0  0  0  2  1  0  1      0.139
CIS  0  0  0  0  1  2  1  0  1     -0.100
CIS  0  0  0  0  0  3  1  0  1     -0.120
CIS  0  0  0  0  0  2  1  1  1     -0.120
CIS  0  0  0  0  0  0  2  0  1      0.402
         222   3822.81554341669     
TRANS  0  0  0  0  1  0  3  0  1      0.166
TRANS  0  0  0  0  0  0  4  0  1     -0.130
TRANS  0  0  0  0  0  0  4  0  3      0.266
TRANS  0  0  0  0  1  0  4  0  1      0.296
TRANS  0  0  0  0  0  1  4  0  1      0.125
TRANS  0  0  0  0  0  0  5  0  1     -0.730
TRANS  0  0  0  0  0  1  5  0  1      0.138
TRANS  0  0  0  0  0  0  5  1  0     -0.104
TRANS  0  0  0  0  0  0  6  0  1      0.199
         223   3825.05269604780     
CIS  0  0  0  0  3  0  0  0  0     -0.143
CIS  0  0  1  0  0  0  1  0  0      0.127
CIS  0  0  1  0  1  0  1  0  0     -0.116
CIS  0  0  0  0  2  0  1  0  0     -0.398
CIS  0  0  0  0  0  2  1  0  0      0.134
CIS  0  0  0  0  0  0  2  0  0      0.150
CIS  0  0  0  0  0  0  2  0  2      0.112
CIS  0  0  0  0  1  0  2  0  0     -0.453
CIS  0  0  0  0  0  1  2  0  0      0.442
CIS  0  0  0  0  1  1  2  0  0      0.130
CIS  0  0  0  0  0  2  2  0  0     -0.157
CIS  0  0  0  0  0  3  2  0  0      0.108
CIS  0  0  0  0  0  0  3  0  0      0.203
CIS  0  0  0  0  1  0  3  0  0      0.111
CIS  0  0  0  0  0  1  3  0  0     -0.143
         224   3834.78387640860     
CIS  0  0  0  1  0  0  0  1  0     -0.862
CIS  0  1  0  1  0  0  0  1  0     -0.169
CIS  0  0  0  2  0  0  0  1  0     -0.122
CIS  0  0  0  0  1  0  0  1  0     -0.186
CIS  0  0  0  1  1  0  0  1  0     -0.132
CIS  0  0  0  0  0  1  0  1  0     -0.111
CIS  0  0  0  1  0  1  0  1  0      0.119
         225   3834.94000629110     
TRANS  0  0  1  0  0  0  0  1  1     -0.180
TRANS  0  0  1  0  0  0  0  2  0      0.870
TRANS  0  1  1  0  0  0  0  2  0      0.149
TRANS  0  0  2  0  0  0  0  2  0      0.158
TRANS  0  0  1  1  0  0  0  2  0      0.133
TRANS  0  0  1  0  0  1  0  2  0     -0.156
         226   3836.87116745132     
TRANS  0  0  0  2  0  0  0  0  0     -0.106
TRANS  0  0  0  2  1  0  0  0  0     -0.156
TRANS  0  0  0  1  2  0  0  0  0      0.168
TRANS  0  1  0  0  0  1  0  0  0      0.127
TRANS  0  0  0  1  0  1  0  0  2     -0.235
TRANS  0  0  0  2  0  1  0  0  0     -0.757
TRANS  0  1  0  2  0  1  0  0  0     -0.153
TRANS  0  0  0  1  1  1  0  0  0      0.157
TRANS  0  0  0  2  0  2  0  0  0      0.217
TRANS  0  0  0  1  0  1  0  1  1     -0.104
         227   3837.09833154147     
TRANS  0  0  0  0  0  0  0  0  6     -0.105
CIS  0  0  0  0  0  0  0  0  6     -0.416
TRANS  0  0  0  0  1  0  0  0  6     -0.103
CIS  0  0  0  0  0  0  0  1  3     -0.366
TRANS  0  0  0  0  0  0  0  1  5     -0.235
TRANS  0  0  0  0  1  0  0  1  3      0.102
CIS  0  0  0  0  1  0  0  1  6     -0.101
TRANS  0  0  0  0  0  0  1  0  6      0.181
TRANS  0  0  0  0  0  0  2  0  4     -0.128
TRANS  0  0  0  0  2  0  2  0  0     -0.128
TRANS  0  0  0  0  0  0  4  0  2     -0.184
TRANS  0  0  0  0  1  0  4  0  0      0.282
         228   3837.40619527021     
CIS  0  0  0  0  0  0  0  0  6     -0.227
CIS  0  0  0  0  0  0  0  1  3     -0.207
TRANS  0  0  0  0  0  0  0  1  5     -0.129
TRANS  0  0  0  0  0  0  3  0  4      0.137
TRANS  0  0  0  0  1  0  3  0  0     -0.207
TRANS  0  0  0  0  2  0  3  0  0      0.134
TRANS  0  0  0  0  0  0  4  0  2      0.329
TRANS  0  0  0  1  0  0  4  0  0     -0.197
TRANS  0  0  0  0  1  0  4  0  0     -0.536
TRANS  0  0  0  0  1  1  4  0  0      0.114
TRANS  0  0  0  0  0  0  5  0  2     -0.154
TRANS  0  0  0  0  1  0  5  0  0      0.117
TRANS  0  0  0  0  0  0  6  0  0      0.139
         229   3843.24242026468     
TRANS  0  0  0  0  0  0  2  0  5     -0.148
TRANS  0  0  0  0  1  0  2  0  1      0.132
TRANS  0  0  0  0  2  0  2  0  1     -0.274
TRANS  0  0  0  0  0  0  3  0  3     -0.312
TRANS  0  0  0  1  0  0  3  0  1      0.316
TRANS  0  0  0  0  1  0  3  0  1      0.550
TRANS  0  0  0  0  0  1  3  0  1     -0.141
TRANS  0  0  0  0  1  1  3  0  1     -0.121
TRANS  0  0  0  0  0  0  4  0  1      0.192
TRANS  0  0  0  0  1  0  4  0  1     -0.166
TRANS  0  0  0  0  0  0  5  0  1      0.103
         230   3845.99703444299     
CIS  0  0  0  0  0  0  0  0  4     -0.105
TRANS  0  0  0  0  0  0  0  0  6     -0.170
CIS  0  0  0  0  1  0  0  0  2     -0.104
CIS  0  0  0  0  0  0  0  1  3      0.512
TRANS  0  0  0  0  0  0  0  1  5     -0.402
TRANS  0  0  0  0  1  0  0  1  3      0.198
TRANS  0  0  0  0  0  1  0  1  3      0.112
TRANS  0  0  0  0  0  2  0  1  1      0.122
TRANS  0  0  0  0  0  0  0  2  4     -0.152
CIS  0  0  0  0  0  0  0  2  2      0.141
CIS  0  0  0  0  1  0  0  2  3      0.100
TRANS  0  0  0  0  1  0  0  2  5     -0.125
CIS  0  0  0  0  0  1  0  2  3      0.132
TRANS  0  0  0  0  0  0  1  0  6      0.101
TRANS  0  0  0  0  0  0  1  1  3      0.140
         231   3853.78109746816     
TRANS  0  0  0  0  0  0  0  0  6     -0.101
CIS  0  0  0  0  0  0  0  0  6      0.248
DELOCAL  0  0  0  0  0  0  0  0 15     -0.144
TRANS  0  0  0  1  1  0  0  0  2     -0.110
CIS  0  0  0  0  0  0  0  1  3     -0.270
TRANS  0  0  0  0  0  0  0  1  5     -0.233
TRANS  0  0  0  0  1  0  0  1  3      0.135
TRANS  0  0  0  0  0  1  0  1  3      0.108
TRANS  0  0  0  0  0  2  0  1  1      0.141
TRANS  0  0  0  0  0  0  1  0  6     -0.182
TRANS  0  0  0  1  1  0  1  0  2     -0.122
TRANS  0  0  0  1  0  0  2  0  2      0.308
TRANS  0  0  0  0  1  0  2  0  2     -0.179
TRANS  0  0  0  1  1  0  2  0  0      0.309
TRANS  0  0  0  0  2  0  2  0  0      0.125
TRANS  0  0  0  1  0  1  2  0  2     -0.102
TRANS  0  0  0  1  0  0  3  0  0      0.121
         232   3857.63412601693     
CIS  0  0  0  0  0  0  0  0  6      0.219
TRANS  0  0  0  1  2  0  0  0  0     -0.112
CIS  0  0  0  0  0  0  0  1  3     -0.179
TRANS  0  0  0  1  0  0  1  0  4     -0.160
TRANS  0  0  0  1  1  0  1  0  2      0.163
TRANS  0  0  0  0  0  0  2  0  4      0.102
TRANS  0  0  0  1  0  0  2  0  2     -0.512
TRANS  0  0  0  0  1  0  2  0  2     -0.110
TRANS  0  0  0  1  1  0  2  0  0     -0.264
TRANS  0  0  0  0  2  0  2  0  0      0.214
TRANS  0  0  0  1  0  1  2  0  2      0.138
TRANS  0  0  0  1  0  0  2  1  1     -0.108
TRANS  0  0  0  1  0  0  3  0  0     -0.129
TRANS  0  0  0  0  0  0  6  0  0     -0.222
         233   3858.32334301985     
CIS  0  0  0  0  0  0  0  0  6      0.119
TRANS  0  0  0  1  0  0  2  0  2     -0.112
TRANS  0  0  0  0  0  0  4  0  2     -0.130
TRANS  0  0  0  0  0  0  5  0  0      0.247
TRANS  0  0  0  0  0  0  5  0  2     -0.128
TRANS  0  0  0  0  1  0  5  0  0     -0.199
TRANS  0  0  0  0  1  0  5  0  2     -0.106
TRANS  0  0  0  0  0  0  6  0  0      0.725
TRANS  0  0  0  0  1  0  6  0  0      0.101
TRANS  0  0  0  0  0  1  6  0  0     -0.139
TRANS  0  0  0  0  0  0  7  0  0     -0.271
         234   3863.14651088298     
TRANS  0  0  0  0  0  0  0  1  4      0.309
TRANS  0  0  0  0  0  1  0  1  2      0.111
TRANS  0  0  0  0  0  0  0  2  3      0.557
TRANS  0  0  0  0  1  0  0  2  1      0.301
TRANS  0  0  0  0  0  1  0  2  1     -0.263
TRANS  0  0  0  0  0  1  0  2  3     -0.141
TRANS  0  0  0  0  0  0  0  3  2      0.278
TRANS  0  0  0  0  1  0  0  3  3      0.168
TRANS  0  0  0  0  0  0  1  2  1      0.125
         235   3863.84986089318     
CIS  0  0  0  0  0  0  0  0  6      0.237
TRANS  0  0  0  1  2  0  0  0  0     -0.102
CIS  0  0  0  0  0  0  0  1  3     -0.143
TRANS  0  0  0  0  1  0  1  0  4      0.110
TRANS  0  0  0  0  2  0  1  0  0     -0.154
TRANS  0  0  0  0  2  0  1  0  2     -0.106
TRANS  0  0  0  0  0  0  2  0  4      0.217
TRANS  0  0  0  1  0  0  2  0  2      0.180
TRANS  0  0  0  0  1  0  2  0  2      0.384
TRANS  0  0  0  1  1  0  2  0  0     -0.247
TRANS  0  0  0  0  2  0  2  0  0     -0.417
TRANS  0  0  0  0  0  1  2  0  2     -0.108
         236   3865.25814591556     
TRANS  0  0  0  0  0  1  1  1  0     -0.209
TRANS  0  0  0  0  1  1  1  1  0     -0.183
TRANS  0  0  0  0  0  2  1  1  0     -0.737
TRANS  0  1  0  0  0  2  1  1  0     -0.117
TRANS  0  0  0  0  0  3  1  1  0      0.304
TRANS  0  0  0  0  0  2  2  1  0      0.164
         237   3869.04011418920     
TRANS  0  0  0  2  0  0  0  0  2     -0.130
TRANS  0  0  0  1  1  0  0  0  2     -0.214
TRANS  0  0  0  1  2  0  0  0  0     -0.268
TRANS  0  0  0  1  1  1  0  0  0      0.122
TRANS  0  0  0  0  0  2  0  0  2      0.118
TRANS  0  0  0  0  0  0  0  1  5     -0.185
TRANS  0  0  0  0  0  1  0  1  1     -0.156
TRANS  0  0  0  0  0  1  0  1  3     -0.168
TRANS  0  0  0  0  1  1  0  1  1     -0.250
TRANS  0  0  0  0  0  2  0  1  1     -0.517
TRANS  0  0  0  0  0  3  0  1  1      0.232
TRANS  0  0  0  0  0  2  0  2  0     -0.124
TRANS  0  0  0  0  1  2  0  2  1     -0.112
         238   3875.20209123398     
TRANS  0  0  0  0  0  0  0  0  6     -0.116
CIS  0  0  0  0  0  0  0  0  6      0.231
TRANS  0  0  0  1  0  0  0  0  4      0.178
TRANS  0  0  0  2  0  0  0  0  2      0.230
TRANS  0  0  0  0  1  0  0  0  4     -0.115
TRANS  0  0  0  1  1  0  0  0  0     -0.103
TRANS  0  0  0  1  1  0  0  0  2      0.320
TRANS  0  0  0  1  2  0  0  0  0      0.379
TRANS  0  0  0  0  3  0  0  0  0     -0.107
TRANS  0  0  0  1  1  1  0  0  0     -0.160
TRANS  0  0  0  1  1  1  0  0  2     -0.111
CIS  0  0  0  0  0  0  0  1  3     -0.103
TRANS  0  0  0  0  0  0  0  1  5     -0.167
TRANS  0  0  0  0  1  0  0  1  3      0.143
TRANS  0  0  0  0  1  1  0  1  1     -0.137
TRANS  0  0  0  0  0  2  0  1  1     -0.256
TRANS  0  0  0  0  0  3  0  1  1      0.115
CIS  0  0  0  0  0  0  1  0  4      0.114
         239   3875.99723507859     
TRANS  0  0  0  0  1  0  0  0  5      0.139
TRANS  0  0  0  0  3  0  0  0  1      0.172
TRANS  0  0  0  1  0  0  1  0  3      0.192
TRANS  0  0  0  2  0  0  1  0  1     -0.145
TRANS  0  0  0  0  1  0  1  0  3      0.311
TRANS  0  0  0  1  1  0  1  0  1     -0.310
TRANS  0  0  0  0  2  0  1  0  1     -0.520
TRANS  0  0  0  0  0  1  1  0  3     -0.136
TRANS  0  0  0  0  1  1  1  0  1      0.171
TRANS  0  0  0  0  2  1  1  0  1      0.115
TRANS  0  0  0  0  1  0  1  1  2      0.100
TRANS  0  0  0  0  1  0  2  0  1     -0.154
         240   3884.36159563545     
TRANS  0  0  0  0  1  0  0  0  5     -0.168
TRANS  0  0  0  0  2  0  0  0  3      0.114
TRANS  0  0  0  0  0  1  0  0  5     -0.561
TRANS  0  0  0  0  1  1  0  0  3      0.288
TRANS  0  0  0  0  2  1  0  0  1      0.128
TRANS  0  0  0  0  0  2  0  0  3      0.178
TRANS  0  0  0  0  0  2  0  0  5      0.199
TRANS  0  0  0  0  1  2  0  0  1      0.145
TRANS  0  0  0  0  0  3  0  0  1      0.156
TRANS  0  0  0  0  0  1  0  1  4     -0.126
TRANS  0  0  0  0  1  1  0  1  5     -0.137
TRANS  0  0  0  0  1  0  1  0  3      0.166
TRANS  0  0  0  0  0  1  1  0  3      0.190
TRANS  0  0  0  0  1  1  1  0  1      0.112
         241   3888.17523621408     
DELOCAL  0  0  0  0  0  0  0  0 15     -0.150
CIS  0  0  0  0  1  0  0  0  4     -0.209
CIS  0  0  0  0  0  0  0  1  3      0.106
CIS  0  0  0  0  0  0  1  0  4     -0.740
TRANS  0  0  0  0  0  0  1  0  6     -0.112
CIS  1  0  0  0  0  0  1  0  4     -0.103
CIS  0  1  0  0  0  0  1  0  4     -0.103
CIS  0  0  0  0  0  1  1  0  4      0.117
CIS  0  0  0  0  0  0  1  1  3     -0.150
CIS  0  0  0  0  1  0  1  1  4     -0.125
CIS  0  0  0  0  0  1  1  1  4     -0.143
TRANS  0  0  0  0  0  0  2  0  4      0.120
         242   3891.37687763819     
CIS  0  0  2  0  0  0  0  0  0     -0.100
CIS  0  0  1  0  1  0  0  0  0     -0.248
CIS  0  0  0  1  1  0  0  0  0     -0.389
CIS  0  0  1  0  0  1  0  0  0     -0.150
CIS  0  0  0  1  0  1  0  0  0      0.306
CIS  0  0  0  1  1  1  0  0  0      0.115
CIS  0  0  1  0  0  0  1  0  0     -0.557
CIS  0  0  0  0  1  0  1  0  0      0.236
CIS  0  0  0  0  0  1  1  0  0      0.193
CIS  0  0  1  0  0  1  1  0  0      0.127
         243   3895.59829630192     
CIS  0  0  0  0  2  0  0  0  0     -0.220
CIS  0  0  1  0  0  1  0  0  0     -0.210
CIS  0  0  0  1  0  1  0  0  0      0.304
CIS  0  0  0  0  1  1  0  0  0     -0.345
CIS  0  0  0  0  0  2  0  0  0     -0.415
CIS  0  0  0  0  0  3  0  0  0      0.112
CIS  0  0  0  0  1  3  0  0  0     -0.120
CIS  0  0  0  0  0  4  0  0  0     -0.130
CIS  0  0  1  0  0  0  1  0  0      0.447
CIS  0  0  0  0  0  1  1  0  0      0.223
         244   3899.12039417759     
CIS  0  0  1  1  0  0  0  0  0     -0.138
CIS  0  0  0  2  0  0  0  0  0      0.121
CIS  0  0  1  0  1  0  0  0  0      0.162
CIS  0  0  0  1  1  0  0  0  0     -0.455
TRANS  0  0  0  0  2  0  0  0  2     -0.149
CIS  0  0  0  0  2  0  0  0  0     -0.144
CIS  0  0  0  1  2  0  0  0  0     -0.114
TRANS  0  0  0  0  3  0  0  0  0      0.142
CIS  0  0  1  0  0  1  0  0  0      0.194
CIS  0  0  0  1  0  1  0  0  0      0.265
CIS  0  0  0  0  1  1  0  0  0      0.157
CIS  0  0  0  1  1  1  0  0  0      0.118
CIS  0  0  0  0  0  2  0  0  0      0.263
CIS  0  0  1  0  0  0  1  0  0      0.269
CIS  0  0  0  1  0  0  1  0  0      0.170
CIS  0  0  0  0  1  0  1  0  0     -0.144
CIS  0  0  0  0  0  1  1  0  0     -0.228
         245   3899.33838858880     
TRANS  0  0  0  2  0  0  0  0  2      0.108
TRANS  0  0  0  0  1  0  0  0  4      0.181
TRANS  0  0  0  1  1  0  0  0  2      0.264
CIS  0  0  0  1  1  0  0  0  0     -0.155
TRANS  0  0  0  0  2  0  0  0  2      0.432
TRANS  0  0  0  1  2  0  0  0  0     -0.219
TRANS  0  0  0  0  3  0  0  0  0     -0.410
TRANS  0  0  0  0  4  0  0  0  0     -0.110
TRANS  0  0  0  0  1  1  0  0  2     -0.174
TRANS  0  0  0  0  1  0  0  1  3     -0.143
TRANS  0  0  0  0  3  0  0  1  2      0.113
CIS  0  0  1  0  0  0  1  0  0      0.101
         246   3901.38550750808     
CIS  0  0  0  0  2  0  1  0  1      0.152
CIS  0  0  1  0  0  0  2  0  1      0.106
CIS  0  0  0  0  1  0  2  0  1      0.423
CIS  0  0  0  0  0  1  2  0  1      0.185
CIS  0  0  0  0  0  0  3  0  1      0.700
CIS  0  0  0  0  0  1  3  0  1     -0.158
CIS  0  0  0  0  0  1  3  1  1      0.111
CIS  0  0  0  0  0  0  4  0  1     -0.125
         247   3905.72932586122     
CIS  0  0  0  0  0  0  0  0  5     -0.136
CIS  0  0  1  0  0  0  0  0  3     -0.105
CIS  0  0  0  0  1  0  0  0  3     -0.605
CIS  0  0  0  0  0  1  0  0  3      0.507
CIS  0  0  0  0  1  1  0  0  3      0.135
CIS  0  0  0  0  2  1  0  0  3     -0.119
CIS  0  0  0  0  0  2  0  0  3     -0.135
CIS  0  0  0  0  0  3  0  0  3      0.116
CIS  0  0  0  0  1  0  0  1  2     -0.128
CIS  0  0  0  0  2  0  0  1  3     -0.119
CIS  0  0  0  0  0  2  0  1  3      0.137
CIS  0  0  0  0  0  0  1  0  3      0.113
         248   3911.19010745343     
TRANS  0  0  0  1  0  0  3  0  2      0.131
TRANS  0  0  0  1  1  0  3  0  0      0.166
TRANS  0  0  0  0  0  0  4  0  2     -0.148
TRANS  0  0  0  1  0  0  4  0  0     -0.813
TRANS  0  1  0  1  0  0  4  0  0     -0.133
TRANS  0  0  0  0  1  0  4  0  0      0.128
TRANS  0  0  0  1  0  1  4  0  0      0.151
TRANS  0  0  0  1  0  0  5  0  0      0.142
         249   3912.47650378233     
TRANS  0  0  1  0  0  1  0  0  1     -0.118
TRANS  0  0  1  0  0  0  0  1  0      0.133
TRANS  0  0  1  0  1  0  0  1  0      0.165
TRANS  0  0  1  0  0  1  0  1  0      0.827
TRANS  0  1  1  0  0  1  0  1  0      0.126
TRANS  0  0  2  0  0  1  0  1  0      0.122
TRANS  0  0  1  0  0  2  0  1  0     -0.248
         250   3917.80647234916     
CIS  0  0  0  0  0  0  0  0  6      0.427
DELOCAL  0  0  0  0  0  0  0  0 15      0.346
TRANS  0  0  0  0  1  0  0  0  6     -0.115
CIS  0  0  0  0  0  0  1  0  4     -0.210
TRANS  0  0  0  0  0  0  1  0  6      0.311
TRANS  0  0  0  0  0  0  1  2  2     -0.161
TRANS  0  0  0  0  1  0  1  2  0     -0.135
TRANS  0  0  0  0  0  0  2  0  4     -0.209
TRANS  0  0  0  1  0  0  3  0  1     -0.279
         251   3917.89871525901     
CIS  0  0  0  0  0  0  0  0  6     -0.168
DELOCAL  0  0  0  0  0  0  0  0 15     -0.137
TRANS  0  0  0  0  0  0  1  0  6     -0.122
TRANS  0  0  0  1  0  0  2  0  3      0.174
TRANS  0  0  0  1  1  0  2  0  1      0.242
TRANS  0  0  0  0  2  0  2  0  1     -0.116
TRANS  0  0  0  0  0  0  3  0  3     -0.146
TRANS  0  0  0  1  0  0  3  0  1     -0.684
TRANS  0  1  0  1  0  0  3  0  1     -0.116
TRANS  0  0  0  0  1  0  3  0  1      0.202
TRANS  0  0  0  1  0  1  3  0  1      0.139
TRANS  0  0  0  0  0  0  3  1  2     -0.101
TRANS  0  0  0  1  0  0  3  1  0     -0.111
         252   3919.38111871229     
CIS  0  0  0  0  0  0  0  0  6      0.149
DELOCAL  0  0  0  0  0  0  0  0 15      0.133
TRANS  0  0  0  0  0  0  0  2  4      0.162
TRANS  0  0  0  0  1  0  0  2  2     -0.133
TRANS  0  0  0  0  0  0  1  0  6      0.111
TRANS  0  0  0  0  0  0  1  1  3     -0.233
TRANS  0  0  0  0  0  0  1  2  2      0.510
TRANS  0  0  0  1  0  0  1  2  2      0.103
TRANS  0  0  0  0  1  0  1  2  0      0.430
TRANS  0  0  0  0  0  1  1  2  0     -0.100
TRANS  0  0  0  0  0  1  1  2  2     -0.164
TRANS  0  0  0  0  0  0  1  3  1      0.195
TRANS  0  0  0  0  1  0  1  3  2      0.120
TRANS  0  0  0  0  0  0  2  2  0      0.128
         253   3923.17554720476     
TRANS  0  0  0  0  0  1  0  0  5     -0.285
TRANS  0  0  0  0  2  1  0  0  1     -0.107
TRANS  0  0  0  0  0  2  0  0  1     -0.264
TRANS  0  0  0  0  0  2  0  0  3     -0.204
TRANS  0  0  0  0  0  2  0  0  5      0.102
TRANS  0  0  0  0  1  2  0  0  1     -0.334
TRANS  0  0  0  0  0  3  0  0  1     -0.495
TRANS  0  0  0  0  0  3  0  0  3      0.118
TRANS  0  0  0  0  0  4  0  0  1      0.302
TRANS  0  0  0  0  0  5  0  0  1     -0.101
TRANS  0  0  0  0  0  1  0  1  4     -0.101
TRANS  0  0  0  0  0  3  1  0  1      0.150
         254   3924.14110871389     
TRANS  0  0  0  0  0  2  1  0  0      0.281
TRANS  0  0  0  0  1  2  1  0  0      0.225
TRANS  0  0  0  0  0  3  1  0  0      0.621
TRANS  0  0  0  0  0  4  1  0  0     -0.344
TRANS  0  0  0  0  0  5  1  0  0      0.109
TRANS  0  0  0  0  0  3  2  0  0     -0.211
         255   3931.84471926743     
TRANS  0  0  0  0  0  1  0  0  4     -0.208
TRANS  0  0  0  0  0  0  0  1  5     -0.137
TRANS  0  0  0  0  0  1  0  1  3     -0.545
TRANS  0  0  0  0  1  1  0  1  1     -0.191
TRANS  0  0  0  0  0  2  0  1  1      0.322
TRANS  0  0  0  0  0  2  0  1  3      0.213
TRANS  0  0  0  0  0  3  0  1  1     -0.163
TRANS  0  0  0  0  0  0  0  2  4     -0.112
TRANS  0  0  0  0  0  1  0  2  2     -0.221
TRANS  0  0  0  0  1  1  0  2  3     -0.138
TRANS  0  0  0  0  0  0  1  2  2      0.123
         256   3933.63192955320     
TRANS  0  0  0  1  0  0  1  0  4     -0.102
TRANS  0  0  0  1  1  0  1  0  0      0.102
TRANS  0  0  0  1  2  0  1  0  0     -0.108
TRANS  0  0  0  0  0  0  2  0  4      0.143
TRANS  0  0  0  1  0  0  2  0  2     -0.357
TRANS  0  0  0  2  0  0  2  0  0      0.358
TRANS  0  0  0  0  1  0  2  0  2      0.221
TRANS  0  0  0  1  1  0  2  0  0      0.552
TRANS  0  0  0  0  2  0  2  0  0     -0.144
TRANS  0  0  0  1  1  1  2  0  0     -0.110
TRANS  0  0  0  0  0  0  2  1  3     -0.107
         257   3946.41572952613     
TRANS  0  0  0  1  2  0  0  0  1      0.143
TRANS  0  0  0  0  3  0  0  0  1     -0.103
TRANS  0  0  0  1  0  0  1  0  3      0.199
TRANS  0  0  0  2  0  0  1  0  1     -0.450
TRANS  0  0  0  0  1  0  1  0  3     -0.189
TRANS  0  0  0  1  1  0  1  0  1     -0.488
TRANS  0  0  0  0  2  0  1  0  1      0.258
TRANS  0  0  0  1  0  1  1  0  1      0.151
TRANS  0  0  0  2  0  1  1  0  1      0.113
TRANS  0  0  0  1  1  1  1  0  1      0.103
TRANS  0  0  0  0  0  0  1  1  4     -0.153
         258   3952.52372162412     
TRANS  0  1  0  0  0  0  0  0  1     -0.138
TRANS  0  0  0  0  0  0  0  1  0     -0.135
TRANS  0  1  0  0  0  0  0  1  0      0.826
TRANS  0  2  0  0  0  0  0  1  0      0.314
TRANS  0  0  1  1  0  0  0  1  0      0.118
TRANS  0  0  0  2  0  0  0  1  0      0.175
TRANS  0  0  1  0  1  0  0  1  0      0.108
         259   3956.46237575501     
CIS  0  0  0  0  0  0  0  1  2     -0.176
CIS  0  0  0  0  0  0  0  2  1     -0.808
CIS  0  1  0  0  0  0  0  2  1     -0.143
CIS  0  0  0  1  0  0  0  2  1     -0.127
CIS  0  0  0  0  0  1  0  2  1      0.108
CIS  0  0  0  0  0  0  0  3  0      0.165
CIS  0  0  0  0  1  0  0  3  1     -0.127
CIS  0  0  0  0  0  1  0  3  1     -0.212
CIS  0  0  0  1  0  0  1  0  1      0.114
         260   3958.14174333263     
CIS  0  0  0  1  1  0  0  0  1     -0.258
CIS  0  0  0  1  0  1  0  0  1     -0.124
CIS  0  0  0  0  0  0  0  2  1     -0.111
CIS  0  0  0  1  0  0  1  0  1     -0.795
CIS  0  1  0  1  0  0  1  0  1     -0.140
CIS  0  0  0  0  1  0  1  0  1     -0.170
CIS  0  0  0  1  0  1  1  0  1      0.135
CIS  0  0  0  1  0  1  1  1  1     -0.124
         261   3960.05569911260     
TRANS  0  1  0  0  0  0  0  0  2     -0.120
TRANS  0  0  0  1  0  0  0  0  4     -0.147
TRANS  0  0  0  2  0  0  0  0  2      0.606
TRANS  0  1  0  2  0  0  0  0  2      0.124
TRANS  0  0  0  3  0  0  0  0  2      0.114
TRANS  0  0  0  1  1  0  0  0  2     -0.163
TRANS  0  0  0  2  1  0  0  0  0      0.462
TRANS  0  0  0  1  2  0  0  0  0     -0.131
TRANS  0  0  0  2  0  1  0  0  0     -0.141
TRANS  0  0  0  2  0  1  0  0  2     -0.168
TRANS  0  0  0  1  0  0  0  1  3      0.153
TRANS  0  0  0  2  0  0  0  1  1      0.127
         262   3966.30264153268     
TRANS  0  0  0  2  0  0  0  0  2     -0.306
TRANS  0  0  0  3  0  0  0  0  0      0.169
TRANS  0  0  0  0  1  0  0  0  4      0.134
TRANS  0  0  0  1  1  0  0  0  2     -0.293
TRANS  0  0  0  2  1  0  0  0  0      0.348
TRANS  0  0  0  0  2  0  0  0  2      0.285
TRANS  0  0  0  1  2  0  0  0  0      0.433
TRANS  0  0  0  0  3  0  0  0  0     -0.157
TRANS  0  0  0  0  1  1  0  0  2     -0.114
TRANS  0  0  0  0  1  0  0  1  3     -0.141
         263   3968.45362859315     
TRANS  0  0  0  0  0  0  0  1  6     -0.138
TRANS  0  0  0  0  1  0  0  1  4      0.135
TRANS  0  0  0  0  0  0  1  0  5      0.138
TRANS  0  0  0  0  0  0  1  1  4     -0.338
TRANS  0  0  0  0  1  0  1  1  2      0.263
TRANS  0  0  0  0  0  1  1  1  2      0.299
TRANS  0  0  0  0  1  1  1  1  0      0.202
TRANS  0  0  0  0  0  2  1  1  2     -0.135
TRANS  0  0  0  0  0  0  2  2  1      0.422
TRANS  0  0  0  0  0  1  2  2  1     -0.107
TRANS  0  0  0  0  0  0  2  3  0      0.110
TRANS  0  0  0  0  0  0  3  2  0      0.107
         264   3971.07840069783     
TRANS  0  0  0  0  0  0  2  2  2     -0.129
TRANS  0  0  0  0  1  0  2  2  0     -0.142
TRANS  0  0  0  0  1  0  2  2  2     -0.107
TRANS  0  0  0  0  0  0  3  1  1     -0.141
TRANS  0  0  0  0  0  0  3  2  0      0.840
TRANS  0  1  0  0  0  0  3  2  0      0.144
TRANS  0  0  0  1  0  0  3  2  0      0.109
TRANS  0  0  0  0  0  1  3  2  0     -0.156
TRANS  0  0  0  0  0  0  4  2  0     -0.110
         265   3976.55044337416     
TRANS  0  0  0  0  0  0  1  1  4     -0.137
TRANS  0  0  0  0  0  1  1  1  2      0.153
TRANS  0  0  0  0  1  1  1  1  0      0.145
TRANS  0  0  0  0  0  0  1  2  3      0.206
TRANS  0  0  0  0  1  0  1  2  1      0.210
TRANS  0  0  0  0  0  1  1  2  1      0.100
TRANS  0  0  0  0  0  0  2  1  2      0.301
TRANS  0  0  0  0  0  0  2  2  1     -0.634
TRANS  0  1  0  0  0  0  2  2  1     -0.110
TRANS  0  0  0  0  0  1  2  2  1      0.117
TRANS  0  0  0  0  0  0  2  3  0     -0.191
TRANS  0  0  0  0  1  0  2  3  1     -0.108
         266   3980.04054827234     
TRANS  0  0  1  0  0  1  0  0  0     -0.224
TRANS  0  0  1  0  0  1  0  0  2     -0.107
TRANS  0  0  1  0  1  1  0  0  0     -0.227
TRANS  0  0  1  0  0  2  0  0  0     -0.744
TRANS  0  1  1  0  0  2  0  0  0     -0.100
TRANS  0  0  1  0  0  3  0  0  0      0.321
TRANS  0  0  1  0  0  2  1  0  0      0.133
         267   3988.03497543918     
CIS  0  0  0  0  2  1  0  0  0     -0.125
CIS  0  0  1  0  1  0  1  0  0     -0.165
CIS  0  0  0  1  1  0  1  0  0      0.105
CIS  0  0  0  0  2  0  1  0  0     -0.190
CIS  0  0  1  0  0  1  1  0  0     -0.123
CIS  0  0  0  0  1  1  1  0  0     -0.346
CIS  0  0  0  0  0  2  1  0  0     -0.172
CIS  0  0  1  0  0  0  2  0  0     -0.204
CIS  0  0  0  1  0  0  2  0  0      0.121
CIS  0  0  0  0  1  0  2  0  0     -0.109
CIS  0  0  0  0  0  1  2  0  0     -0.434
CIS  0  0  0  0  0  2  2  0  0      0.155
CIS  0  0  0  0  0  3  2  0  0     -0.102
CIS  0  0  0  0  0  0  3  0  0      0.474
         268   3988.67886258786     
TRANS  0  0  0  0  0  1  0  0  3      0.179
TRANS  0  0  0  0  0  1  0  0  5      0.181
TRANS  0  0  0  0  1  1  0  0  3      0.144
TRANS  0  0  0  0  0  2  0  0  1     -0.190
TRANS  0  0  0  0  0  2  0  0  3      0.529
TRANS  0  0  0  0  0  3  0  0  1     -0.338
TRANS  0  0  0  0  0  3  0  0  3     -0.281
TRANS  0  0  0  0  0  4  0  0  1      0.236
TRANS  0  0  0  0  0  1  0  1  4      0.143
TRANS  0  0  0  0  0  2  0  1  2      0.145
TRANS  0  0  0  0  1  2  0  1  3      0.103
         269   3999.00132399830     
TRANS  0  0  0  0  0  0  1  1  3      0.162
TRANS  0  0  0  0  1  0  1  1  1     -0.162
TRANS  0  0  0  0  0  1  1  1  2      0.103
TRANS  0  0  0  0  0  0  1  2  0     -0.104
TRANS  0  0  0  0  0  0  1  2  2     -0.379
TRANS  0  0  0  1  0  0  1  2  0      0.149
TRANS  0  0  0  0  1  0  1  2  0      0.630
TRANS  0  1  0  0  1  0  1  2  0      0.110
TRANS  0  0  0  1  1  0  1  2  0      0.105
TRANS  0  0  0  0  2  0  1  2  0      0.105
TRANS  0  0  0  0  1  1  1  2  0     -0.111
TRANS  0  0  0  0  0  0  1  3  1     -0.173
         270   4001.30896122397     
TRANS  0  0  0  0  0  0  0  1  6      0.165
TRANS  0  0  0  0  0  0  1  0  5     -0.158
TRANS  0  0  0  0  0  1  1  0  3     -0.117
TRANS  0  0  0  0  0  0  1  1  4      0.368
TRANS  0  0  0  0  1  0  1  1  2     -0.105
TRANS  0  0  0  0  0  1  1  1  2      0.392
TRANS  0  0  0  0  1  1  1  1  0      0.295
TRANS  0  0  0  0  0  2  1  1  2     -0.191
TRANS  0  0  0  0  0  0  1  2  2      0.107
TRANS  0  0  0  0  0  0  1  2  3     -0.191
TRANS  0  0  0  0  1  0  1  2  0     -0.143
TRANS  0  0  0  0  1  0  1  2  4      0.103
TRANS  0  0  0  0  0  1  1  2  1      0.119
TRANS  0  0  0  0  0  0  2  1  2     -0.110
         271   4004.05361767574     
TRANS  0  0  0  2  1  0  1  0  0     -0.129
TRANS  0  1  0  0  0  0  2  0  0     -0.117
TRANS  0  0  0  1  0  0  2  0  2      0.246
TRANS  0  0  0  2  0  0  2  0  0      0.770
TRANS  0  1  0  2  0  0  2  0  0      0.153
TRANS  0  0  0  1  1  0  2  0  0     -0.249
TRANS  0  0  0  2  0  1  2  0  0     -0.141
TRANS  0  0  0  1  0  0  2  1  1      0.110
         272   4014.24655396897     
DELOCAL  0  0  0  0  0  0  0  0 15     -0.141
TRANS  0  0  0  0  0  1  0  0  6     -0.177
TRANS  0  0  0  0  1  1  0  0  4      0.169
TRANS  0  0  1  0  0  2  0  0  0      0.121
TRANS  0  0  0  0  1  0  1  0  4     -0.129
TRANS  0  0  0  0  0  1  1  0  2      0.122
TRANS  0  0  0  0  0  1  1  0  4     -0.431
TRANS  0  0  0  0  1  1  1  0  2      0.248
TRANS  0  0  0  0  0  2  1  0  0     -0.145
TRANS  0  0  0  0  0  2  1  0  2      0.256
TRANS  0  0  0  0  0  2  1  0  4      0.149
TRANS  0  0  0  0  1  2  1  0  0      0.134
TRANS  0  0  0  0  1  2  1  0  2     -0.109
TRANS  0  0  0  0  0  3  1  0  0     -0.102
TRANS  0  0  0  0  0  3  1  0  2     -0.147
TRANS  0  0  0  0  1  0  2  0  2      0.124
TRANS  0  0  0  0  0  1  2  0  2      0.183
TRANS  0  0  0  0  0  2  2  0  2     -0.144
TRANS  0  0  0  0  0  1  2  1  1      0.108
         273   4015.95424451205     
TRANS  0  0  0  0  0  0  0  1  4     -0.137
TRANS  0  0  1  0  0  0  0  1  2      0.126
TRANS  0  0  0  0  1  0  0  1  2     -0.243
TRANS  0  0  0  0  0  0  0  2  1     -0.113
TRANS  0  0  0  0  0  0  0  2  3     -0.235
TRANS  0  0  0  1  0  0  0  2  1      0.236
TRANS  0  0  0  0  1  0  0  2  1      0.599
TRANS  0  1  0  0  1  0  0  2  1      0.105
TRANS  0  0  0  0  0  1  0  2  1     -0.175
TRANS  0  0  0  0  1  1  0  2  1     -0.115
TRANS  0  0  0  0  0  0  0  3  2     -0.169
TRANS  0  0  0  0  1  0  0  3  0      0.186
TRANS  0  0  0  0  2  0  0  3  1      0.170
TRANS  0  0  0  0  0  0  0  4  1     -0.120
         274   4022.57740305082     
DELOCAL  0  0  0  0  0  0  0  0 16      0.108
TRANS  0  0  0  2  1  0  0  0  1      0.142
TRANS  0  0  0  1  2  0  0  0  1     -0.118
TRANS  0  1  0  0  0  0  1  0  1      0.116
TRANS  0  0  0  1  0  0  1  0  3     -0.223
TRANS  0  0  0  2  0  0  1  0  1     -0.651
TRANS  0  1  0  2  0  0  1  0  1     -0.134
TRANS  0  0  0  1  1  0  1  0  1      0.367
TRANS  0  0  0  2  0  1  1  0  1      0.129
TRANS  0  0  0  1  0  0  1  1  2     -0.161
TRANS  0  0  0  2  0  0  1  1  0     -0.114
         275   4030.52965595884     
TRANS  0  0  1  0  0  0  0  0  3      0.184
TRANS  0  0  1  0  0  0  0  1  2     -0.631
TRANS  0  0  1  1  0  0  0  1  2     -0.106
TRANS  0  0  1  0  1  0  0  1  0     -0.436
TRANS  0  0  1  0  0  1  0  1  0      0.140
TRANS  0  0  1  0  0  1  0  1  2      0.181
TRANS  0  0  1  0  0  0  0  2  1     -0.190
TRANS  0  0  1  0  1  0  0  2  2     -0.132
TRANS  0  0  0  0  0  0  1  1  4      0.107
         276   4031.76350215607     
CIS  0  0  0  0  0  0  0  1  3     -0.156
CIS  0  0  1  0  0  0  0  1  1     -0.119
CIS  0  0  0  1  0  0  0  1  1      0.105
CIS  0  0  0  0  1  0  0  1  1     -0.623
CIS  0  0  0  0  2  0  0  1  1     -0.115
CIS  0  0  0  0  0  1  0  1  1      0.473
CIS  0  0  0  0  1  1  0  1  1      0.156
CIS  0  0  0  0  0  2  0  1  1     -0.124
CIS  0  0  0  0  1  0  0  2  0      0.108
CIS  0  0  0  0  2  0  0  2  1     -0.114
CIS  0  0  0  0  0  2  0  2  1      0.145
CIS  0  0  0  0  0  0  1  1  1      0.138
         277   4036.03770036280     
TRANS  0  0  0  1  0  0  0  0  4     -0.119
TRANS  0  1  0  1  0  0  0  0  0      0.157
TRANS  0  0  0  2  0  0  0  0  2      0.222
TRANS  0  0  0  3  0  0  0  0  0     -0.454
TRANS  0  1  0  3  0  0  0  0  0     -0.106
TRANS  0  0  0  1  1  0  0  0  2     -0.351
TRANS  0  0  0  2  1  0  0  0  0     -0.430
TRANS  0  0  0  0  2  0  0  0  2      0.105
TRANS  0  0  0  1  2  0  0  0  0      0.277
TRANS  0  0  0  3  0  1  0  0  0      0.104
TRANS  0  0  0  1  0  0  0  1  3      0.112
TRANS  0  0  0  1  1  0  0  1  1     -0.107
         278   4036.40340693884     
TRANS  0  0  0  0  0  0  0  0  7      0.111
DELOCAL  0  0  0  0  0  0  0  0 16     -0.379
CIS  0  0  1  0  0  0  0  0  3      0.114
CIS  0  0  0  0  1  0  0  0  3      0.183
TRANS  0  0  0  0  1  0  0  0  5     -0.287
TRANS  0  0  0  0  2  0  0  0  3      0.162
CIS  0  0  0  0  0  1  0  0  3      0.256
TRANS  0  0  0  0  0  1  0  0  5      0.178
CIS  0  0  0  0  0  0  1  0  3     -0.122
TRANS  0  0  0  0  0  0  1  0  7     -0.221
TRANS  0  0  0  2  0  0  1  0  1     -0.135
TRANS  0  0  0  0  1  0  1  0  3      0.232
TRANS  0  0  0  0  1  0  1  0  5     -0.125
TRANS  0  0  0  0  0  0  2  0  5      0.146
TRANS  0  0  0  0  0  0  3  0  3     -0.145
         279   4040.73240322039     
TRANS  0  0  0  0  0  1  1  1  3      0.170
TRANS  0  0  0  0  1  1  1  1  1      0.198
TRANS  0  0  0  0  0  1  2  0  2      0.161
TRANS  0  0  0  0  0  0  2  1  1     -0.136
TRANS  0  0  0  0  0  0  2  1  3     -0.142
TRANS  0  0  0  0  1  0  2  1  1     -0.183
TRANS  0  0  0  0  0  1  2  1  1     -0.648
TRANS  0  1  0  0  0  1  2  1  1     -0.102
TRANS  0  0  0  0  0  2  2  1  1      0.211
TRANS  0  0  0  0  0  1  2  2  0     -0.159
TRANS  0  0  0  0  1  1  2  2  1     -0.107
TRANS  0  0  0  0  0  0  3  1  1     -0.163
TRANS  0  0  0  0  0  1  3  1  0     -0.113
TRANS  0  0  0  0  0  1  3  1  1      0.140
         280   4041.60374931435     
DELOCAL  0  0  0  0  0  0  0  0 16     -0.142
CIS  0  0  1  0  0  0  0  0  3     -0.216
CIS  0  0  0  1  0  0  0  0  3      0.144
CIS  0  0  0  0  1  0  0  0  3     -0.322
TRANS  0  0  0  0  1  0  0  0  5     -0.167
TRANS  0  0  0  0  2  0  0  0  3      0.101
CIS  0  0  0  0  0  1  0  0  3     -0.519
TRANS  0  0  0  0  0  1  0  0  5      0.115
CIS  0  0  0  0  0  2  0  0  3      0.115
CIS  0  0  0  0  1  2  0  0  3     -0.117
CIS  0  0  0  0  0  3  0  0  3     -0.112
CIS  0  0  0  0  0  0  0  1  4     -0.140
CIS  0  0  0  0  1  1  0  1  3     -0.134
CIS  0  0  0  0  0  2  0  1  3     -0.135
CIS  0  0  0  0  0  0  1  0  3      0.225
TRANS  0  0  0  0  0  0  1  0  7     -0.127
TRANS  0  0  0  0  1  0  1  0  3      0.129
         281   4043.31674008677     
TRANS  0  1  0  0  1  0  0  0  0     -0.159
TRANS  0  0  0  0  0  1  0  0  0      0.115
TRANS  0  1  0  0  0  1  0  0  0     -0.792
TRANS  0  2  0  0  0  1  0  0  0     -0.280
TRANS  0  0  1  1  0  1  0  0  0     -0.118
TRANS  0  0  0  2  0  1  0  0  0     -0.143
TRANS  0  0  1  0  1  1  0  0  0     -0.122
TRANS  0  1  0  0  0  2  0  0  0      0.167
         282   4044.24740450119     
TRANS  0  0  0  0  0  1  2  1  0      0.149
TRANS  0  0  0  0  0  1  2  1  2     -0.119
TRANS  0  0  0  0  1  1  2  1  0     -0.122
TRANS  0  0  0  0  0  0  3  1  0      0.141
TRANS  0  0  0  0  1  0  3  1  0      0.102
TRANS  0  0  0  0  0  1  3  1  0      0.755
TRANS  0  1  0  0  0  1  3  1  0      0.116
TRANS  0  0  0  0  0  2  3  1  0     -0.229
TRANS  0  0  0  0  0  1  4  1  0     -0.198
         283   4051.30774754240     
CIS  0  0  1  1  0  0  0  0  0      0.294
CIS  0  0  0  2  0  0  0  0  0     -0.265
CIS  0  0  0  1  1  0  0  0  0      0.306
CIS  0  0  0  0  2  0  0  0  0      0.106
CIS  0  0  0  1  0  1  0  0  0      0.613
CIS  0  1  0  1  0  1  0  0  0      0.111
CIS  0  0  0  0  1  1  0  0  0      0.177
CIS  0  0  0  0  0  2  0  0  0      0.100
CIS  0  0  0  1  0  2  0  0  0     -0.146
CIS  0  0  0  1  0  3  0  0  0      0.131
CIS  0  0  0  1  0  0  1  0  0     -0.296
         284   4057.54401820825     
DELOCAL  0  0  0  0  0  0  0  0 15     -0.329
TRANS  0  0  0  0  0  0  1  0  6      0.208
TRANS  0  0  0  0  1  0  1  0  4     -0.117
TRANS  0  0  0  0  0  1  1  0  4     -0.162
TRANS  0  0  0  0  0  2  1  0  2     -0.238
TRANS  0  0  0  0  1  2  1  0  0     -0.133
TRANS  0  0  0  0  0  3  1  0  2      0.156
TRANS  0  0  0  0  1  1  1  1  0     -0.133
TRANS  0  0  1  0  0  0  2  1  0      0.558
TRANS  0  0  2  0  0  0  2  1  0      0.107
TRANS  0  0  1  0  0  1  2  1  0     -0.110
         285   4057.88157027820     
DELOCAL  0  0  0  0  0  0  0  0 15     -0.321
TRANS  0  0  0  0  0  0  1  0  6      0.207
TRANS  0  0  0  0  1  0  1  0  4     -0.114
TRANS  0  0  0  0  0  1  1  0  4     -0.139
TRANS  0  0  0  0  0  2  1  0  2     -0.208
TRANS  0  0  0  0  1  2  1  0  0     -0.122
TRANS  0  0  0  0  0  3  1  0  2      0.139
TRANS  0  0  1  0  0  0  2  1  0     -0.616
TRANS  0  0  2  0  0  0  2  1  0     -0.117
TRANS  0  0  1  0  0  1  2  1  0      0.121
         286   4062.66045952798     
DELOCAL  0  0  0  0  0  0  0  0 15      0.362
TRANS  0  0  1  0  0  0  0  0  4      0.198
TRANS  0  0  1  0  1  0  0  0  2     -0.115
TRANS  0  0  0  0  0  1  0  0  6     -0.128
TRANS  0  0  1  0  0  1  0  0  2     -0.146
TRANS  0  0  0  0  0  0  1  0  6     -0.319
TRANS  0  0  0  0  0  1  1  0  4     -0.293
TRANS  0  0  0  0  0  2  1  0  2     -0.260
TRANS  0  0  0  0  0  2  1  0  4      0.125
TRANS  0  0  0  0  1  2  1  0  0     -0.158
TRANS  0  0  0  0  0  3  1  0  2      0.172
TRANS  0  0  0  0  0  0  1  1  5      0.142
TRANS  0  0  0  0  0  1  1  1  3      0.103
TRANS  0  0  0  0  1  1  1  1  0     -0.117
TRANS  0  0  0  0  0  0  2  0  4      0.130
         287   4064.74735214916     
CIS  0  0  0  0  2  0  2  0  0     -0.218
CIS  0  0  0  0  1  1  2  0  0     -0.145
CIS  0  0  0  0  0  0  3  0  0     -0.106
CIS  0  0  1  0  0  0  3  0  0     -0.121
CIS  0  0  0  0  1  0  3  0  0     -0.466
CIS  0  0  0  0  0  1  3  0  0     -0.215
CIS  0  0  0  0  0  0  4  0  0     -0.629
CIS  0  0  0  0  0  1  4  0  0      0.177
CIS  0  0  0  0  0  0  5  0  0      0.154
         288   4066.31024928359     
TRANS  0  0  0  0  1  0  0  0  5     -0.158
TRANS  0  0  0  0  2  0  0  0  3      0.102
TRANS  0  0  0  0  0  1  0  1  4      0.103
TRANS  0  0  0  0  1  1  0  1  0     -0.105
TRANS  0  0  0  0  0  0  1  0  7      0.122
TRANS  0  0  0  0  0  1  1  0  3     -0.122
TRANS  0  0  0  0  2  0  1  1  0     -0.147
TRANS  0  0  0  0  0  1  1  1  2      0.366
TRANS  0  0  0  0  1  1  1  1  0     -0.491
TRANS  0  0  0  0  1  2  1  1  0      0.145
TRANS  0  0  0  0  0  1  1  2  1      0.117
TRANS  0  0  0  0  0  0  2  0  5     -0.157
TRANS  0  0  1  0  0  0  2  1  0     -0.137
TRANS  0  0  0  0  0  0  3  0  3      0.131
         289   4067.27544246615     
TRANS  0  0  0  0  1  0  0  0  5     -0.287
TRANS  0  0  0  0  2  0  0  0  3      0.203
TRANS  0  0  0  0  0  1  0  0  5      0.169
TRANS  0  0  0  0  0  0  1  0  7      0.266
TRANS  0  0  0  0  1  0  1  0  5      0.178
TRANS  0  0  0  0  0  1  1  1  2     -0.184
TRANS  0  0  0  0  1  1  1  1  0      0.280
TRANS  0  0  0  0  0  0  2  0  5     -0.340
TRANS  0  0  0  0  1  0  2  0  3      0.111
TRANS  0  0  0  0  0  0  3  0  3      0.262
         290   4070.89809373524     
CIS  0  0  0  0  1  0  0  1  2     -0.121
TRANS  0  0  0  0  2  0  0  1  1     -0.129
TRANS  0  0  0  0  0  1  0  1  3      0.108
TRANS  0  0  0  0  1  1  0  1  1     -0.152
TRANS  0  0  1  0  0  0  1  0  2     -0.111
CIS  0  0  0  0  0  0  1  1  2     -0.394
TRANS  0  0  1  0  0  0  1  1  1      0.578
TRANS  0  0  2  0  0  0  1  1  1      0.109
TRANS  0  0  1  0  0  1  1  1  1     -0.121
TRANS  0  0  1  0  0  0  1  2  0      0.132
TRANS  0  0  0  1  0  0  1  2  0     -0.173
TRANS  0  0  0  0  0  0  2  1  3     -0.106
TRANS  0  0  0  0  0  1  2  1  1      0.107
         291   4070.93558375227     
CIS  0  0  0  0  1  0  0  1  2      0.196
CIS  0  0  0  0  0  0  1  0  3     -0.116
CIS  0  0  0  0  0  0  1  1  2      0.641
CIS  0  1  0  0  0  0  1  1  2      0.101
TRANS  0  0  1  0  0  0  1  1  1      0.353
CIS  0  0  0  0  0  0  1  2  1     -0.144
TRANS  0  0  0  1  0  0  1  2  0     -0.106
CIS  0  0  0  0  1  0  1  2  2      0.110
CIS  0  0  0  0  0  1  1  2  2      0.153
         292   4073.99357640255     
DELOCAL  0  0  0  0  0  0  0  0 15     -0.109
TRANS  0  0  1  0  0  0  0  0  4      0.127
TRANS  0  0  0  0  0  1  0  0  4      0.118
TRANS  0  0  1  0  0  1  0  0  2     -0.107
TRANS  0  0  0  0  1  1  0  0  2      0.128
TRANS  0  0  0  0  1  0  0  1  3     -0.146
TRANS  0  0  0  0  2  0  0  1  1     -0.321
TRANS  0  0  0  0  0  1  0  1  1      0.113
TRANS  0  0  0  0  0  1  0  1  3      0.282
TRANS  0  0  0  1  0  1  0  1  1     -0.144
TRANS  0  0  0  0  1  1  0  1  1     -0.386
TRANS  0  0  0  0  0  2  0  1  1      0.156
TRANS  0  0  0  0  1  2  0  1  1      0.114
TRANS  0  0  0  0  0  1  0  2  2      0.130
TRANS  0  0  0  0  1  1  0  2  0     -0.112
TRANS  0  0  0  0  2  1  0  2  1     -0.109
TRANS  0  0  0  0  0  1  1  0  4      0.101
TRANS  0  0  1  0  0  0  1  1  1     -0.223
TRANS  0  0  0  0  1  0  1  1  1     -0.156
TRANS  0  0  0  1  0  0  1  2  0      0.133
         293   4079.22367497677     
DELOCAL  0  0  0  0  0  0  0  0 15     -0.176
TRANS  0  0  1  0  0  0  0  0  4      0.484
TRANS  0  0  1  0  1  0  0  0  2     -0.294
TRANS  0  0  1  0  2  0  0  0  0     -0.111
TRANS  0  0  1  0  0  1  0  0  2     -0.320
TRANS  0  0  1  0  0  1  0  0  4     -0.107
TRANS  0  0  1  0  1  1  0  0  0     -0.186
TRANS  0  0  1  0  0  2  0  0  0      0.118
TRANS  0  0  1  0  0  2  0  0  2      0.129
TRANS  0  0  1  0  0  0  0  1  3     -0.122
TRANS  0  0  1  0  1  0  0  1  4      0.101
TRANS  0  0  1  0  0  0  1  0  2     -0.192
TRANS  0  0  0  0  0  1  1  0  4      0.133
TRANS  0  0  0  1  0  0  1  2  0     -0.176
         294   4083.04160635137     
TRANS  0  0  1  0  0  0  1  1  1     -0.223
TRANS  0  0  0  1  0  0  1  1  1      0.157
TRANS  0  0  0  0  0  0  1  2  2     -0.120
TRANS  0  0  0  1  0  0  1  2  0     -0.759
TRANS  0  1  0  1  0  0  1  2  0     -0.159
TRANS  0  0  0  2  0  0  1  2  0     -0.141
TRANS  0  0  0  0  1  0  1  2  0      0.102
TRANS  0  0  0  1  0  1  1  2  0      0.135
TRANS  0  0  0  0  0  0  1  3  1     -0.138
         295   4095.79696419392     
TRANS  0  0  0  0  0  2  1  0  3      0.105
TRANS  0  0  0  0  1  2  1  0  1      0.119
TRANS  0  0  0  0  0  0  1  1  5      0.179
TRANS  0  0  1  0  0  0  1  1  1      0.200
TRANS  0  0  0  0  1  0  1  1  3     -0.128
TRANS  0  0  0  0  0  0  2  0  4      0.139
TRANS  0  0  0  0  0  1  2  0  1     -0.156
TRANS  0  0  0  0  0  1  2  0  3     -0.148
TRANS  0  0  0  0  1  1  2  0  1     -0.168
TRANS  0  0  0  0  0  2  2  0  1     -0.346
TRANS  0  0  0  0  0  3  2  0  1      0.158
TRANS  0  0  0  0  0  0  2  1  3      0.386
TRANS  0  0  0  0  1  0  2  1  1      0.141
TRANS  0  0  0  0  0  1  2  1  1     -0.189
TRANS  0  0  0  0  0  1  2  1  3     -0.102
TRANS  0  0  0  0  0  0  2  2  2      0.152
TRANS  0  0  0  0  0  1  3  0  1     -0.123
TRANS  0  0  0  0  0  2  3  0  1      0.154
TRANS  0  0  0  0  0  0  3  1  1      0.151
         296   4096.03351896777     
TRANS  0  0  0  0  0  2  1  0  3      0.114
TRANS  0  0  0  0  1  2  1  0  1      0.135
TRANS  0  0  0  0  0  0  1  1  5     -0.168
TRANS  0  0  1  0  0  0  1  1  1     -0.182
TRANS  0  0  0  0  1  0  1  1  3      0.127
TRANS  0  0  0  0  0  0  2  0  4     -0.129
TRANS  0  0  0  0  0  1  2  0  1     -0.167
TRANS  0  0  0  0  0  1  2  0  3     -0.127
TRANS  0  0  0  0  1  1  2  0  1     -0.185
TRANS  0  0  0  0  0  2  2  0  1     -0.395
TRANS  0  0  0  0  0  3  2  0  1      0.182
TRANS  0  0  0  0  0  0  2  1  3     -0.373
TRANS  0  0  0  0  1  0  2  1  1     -0.148
TRANS  0  0  0  0  0  1  2  1  1      0.139
TRANS  0  0  0  0  0  0  2  2  2     -0.144
TRANS  0  0  0  0  0  1  3  0  1     -0.117
TRANS  0  0  0  0  0  2  3  0  1      0.164
TRANS  0  0  0  0  0  0  3  1  1     -0.153
         297   4097.51574854015     
TRANS  0  0  0  1  0  0  0  1  2      0.239
TRANS  0  0  1  0  1  0  0  1  0     -0.108
TRANS  0  0  0  1  0  0  0  2  1     -0.715
TRANS  0  1  0  1  0  0  0  2  1     -0.152
TRANS  0  0  0  2  0  0  0  2  1     -0.133
TRANS  0  0  0  0  1  0  0  2  1      0.175
TRANS  0  0  0  1  0  1  0  2  1      0.138
TRANS  0  0  0  0  0  0  0  3  2     -0.208
TRANS  0  0  0  1  0  0  0  3  0     -0.226
TRANS  0  0  0  1  1  0  0  3  1     -0.144
         298   4100.11015132311     
CIS  0  0  0  0  1  0  0  0  1     -0.138
CIS  0  0  0  0  1  0  0  0  3      0.150
CIS  0  0  1  0  1  0  0  0  1      0.123
CIS  0  0  0  1  1  0  0  0  1     -0.107
CIS  0  0  0  0  2  0  0  0  1      0.444
CIS  0  0  0  0  3  0  0  0  1      0.118
CIS  0  0  0  0  0  1  0  0  1      0.109
CIS  0  0  0  0  0  1  0  0  3     -0.110
CIS  0  0  1  0  0  1  0  0  1     -0.109
CIS  0  0  0  0  1  1  0  0  1     -0.500
CIS  0  0  0  0  2  1  0  0  1     -0.189
CIS  0  0  0  0  3  1  0  0  1      0.113
CIS  0  0  0  0  0  2  0  0  1      0.284
CIS  0  0  0  0  1  2  0  0  1      0.187
CIS  0  0  0  0  0  3  0  0  1     -0.109
CIS  0  0  0  0  0  4  0  0  1      0.104
CIS  0  0  0  0  1  0  1  0  1     -0.128
CIS  0  0  0  0  1  1  1  0  1      0.100
         299   4104.79275927750     
TRANS  0  1  0  1  0  0  0  0  0      0.186
TRANS  0  0  0  2  0  0  0  0  2     -0.293
TRANS  0  0  0  3  0  0  0  0  0     -0.679
TRANS  0  1  0  3  0  0  0  0  0     -0.157
TRANS  0  0  0  1  1  0  0  0  2      0.153
TRANS  0  0  0  2  1  0  0  0  0      0.370
TRANS  0  0  0  3  0  1  0  0  0      0.117
TRANS  0  0  0  2  0  0  0  1  1     -0.138
         300   4110.97849666923     
TRANS  0  0  0  0  0  2  2  0  0      0.180
TRANS  0  0  0  0  0  2  2  0  2     -0.133
TRANS  0  0  0  0  1  2  2  0  0     -0.103
TRANS  0  0  0  0  0  3  2  0  0     -0.151
TRANS  0  0  0  0  0  1  3  0  0      0.227
TRANS  0  0  0  0  1  1  3  0  0      0.164
TRANS  0  0  0  0  0  2  3  0  0      0.655
TRANS  0  0  0  0  0  3  3  0  0     -0.273
TRANS  0  0  0  0  0  2  4  0  0     -0.275
TRANS  0  0  0  0  0  3  4  0  0      0.105
         301   4113.21431101842     
TRANS  0  0  1  0  0  0  0  0  3     -0.125
TRANS  0  0  1  0  1  0  0  0  1      0.121
TRANS  0  1  0  0  0  0  0  1  0      0.101
TRANS  0  0  1  0  0  0  0  1  2      0.407
TRANS  0  0  1  1  0  0  0  1  0     -0.151
TRANS  0  0  1  0  1  0  0  1  0     -0.682
TRANS  0  1  1  0  1  0  0  1  0     -0.101
TRANS  0  0  2  0  1  0  0  1  0     -0.118
TRANS  0  0  1  0  1  1  0  1  0      0.127
TRANS  0  0  1  0  0  0  0  2  1      0.159
         302   4114.16071817585     
TRANS  0  0  1  0  0  0  0  0  4     -0.396
TRANS  0  0  0  0  1  0  0  0  4      0.120
TRANS  0  0  1  0  0  1  0  0  2     -0.380
TRANS  0  0  1  0  1  1  0  0  0     -0.226
TRANS  0  0  1  0  0  2  0  0  2      0.174
TRANS  0  0  1  0  0  0  0  1  3      0.114
TRANS  0  0  0  0  1  0  0  1  3      0.265
TRANS  0  0  0  0  2  0  0  1  1      0.168
TRANS  0  0  0  0  1  1  0  1  1     -0.251
TRANS  0  0  0  0  0  0  0  2  4      0.100
         303   4115.45225727323     
DELOCAL  0  0  0  0  0  0  0  0 16     -0.449
TRANS  0  0  1  0  0  0  0  0  4      0.160
TRANS  0  0  0  1  0  0  0  0  5      0.101
TRANS  0  0  0  0  2  0  0  0  3     -0.135
TRANS  0  0  0  0  3  0  0  0  1     -0.139
TRANS  0  0  0  0  0  1  0  0  5     -0.114
TRANS  0  0  1  0  0  1  0  0  2      0.149
TRANS  0  0  0  0  1  1  0  0  3     -0.131
TRANS  0  0  0  0  2  1  0  0  1     -0.266
TRANS  0  0  0  0  0  2  0  0  3      0.248
TRANS  0  0  0  0  1  2  0  0  1     -0.188
DELOCAL  0  0  0  0  0  0  0  1 15      0.111
DELOCAL  0  0  0  0  1  0  0  1 16     -0.118
TRANS  0  0  0  0  1  1  1  0  1     -0.103
TRANS  0  0  0  0  0  0  2  0  5     -0.165
TRANS  0  0  0  0  0  2  2  0  1     -0.109
TRANS  0  0  0  0  0  0  3  0  3      0.108
         304   4116.67965331628     
DELOCAL  0  0  0  0  0  0  0  0 16      0.157
TRANS  0  0  1  0  0  0  0  0  4      0.259
TRANS  0  0  0  0  1  0  0  0  4      0.179
TRANS  0  0  1  0  0  1  0  0  2      0.247
TRANS  0  0  1  0  1  1  0  0  0      0.174
TRANS  0  0  1  0  0  2  0  0  2     -0.120
TRANS  0  0  0  0  0  0  0  1  5      0.132
TRANS  0  0  1  0  0  0  0  1  3     -0.108
TRANS  0  0  0  0  1  0  0  1  3      0.320
TRANS  0  0  0  0  2  0  0  1  1      0.203
TRANS  0  0  0  1  0  1  0  1  1     -0.142
TRANS  0  0  0  0  1  1  0  1  1     -0.268
TRANS  0  0  0  0  0  0  0  2  4      0.128
TRANS  0  0  0  0  1  0  0  2  2      0.116
TRANS  0  0  0  0  2  0  0  2  3      0.108
TRANS  0  0  0  0  1  2  1  0  0     -0.109
         305   4118.92932797729     
TRANS  0  0  0  1  0  0  0  2  0     -0.142
TRANS  0  0  0  0  0  0  0  3  1      0.253
TRANS  0  0  0  0  0  0  0  4  0     -0.823
TRANS  0  1  0  0  0  0  0  4  0     -0.185
TRANS  0  0  0  1  0  0  0  4  0     -0.160
TRANS  0  0  0  0  0  1  0  4  0      0.139
TRANS  0  0  0  0  0  0  0  6  0      0.104
         306   4122.94102223236     
TRANS  0  0  1  0  0  1  0  0  2     -0.144
TRANS  0  0  0  0  1  2  0  0  0     -0.120
TRANS  0  0  0  0  0  1  1  0  2      0.147
TRANS  0  0  0  0  2  1  1  0  0     -0.217
TRANS  0  0  0  0  0  2  1  0  0      0.105
TRANS  0  0  0  0  0  2  1  0  2      0.403
TRANS  0  0  0  0  1  2  1  0  0     -0.495
TRANS  0  0  0  0  1  3  1  0  0      0.198
TRANS  0  0  1  0  0  1  2  0  0      0.185
TRANS  0  0  0  0  1  2  2  0  0      0.146
         307   4123.31272467761     
CIS  0  0  0  0  1  0  0  2  0     -0.285
CIS  0  0  0  0  0  1  0  2  0     -0.149
CIS  0  0  0  0  0  0  1  1  1     -0.130
CIS  0  0  0  0  0  0  1  2  0     -0.810
CIS  0  1  0  0  0  0  1  2  0     -0.146
CIS  0  0  0  1  0  0  1  2  0     -0.134
CIS  0  0  0  0  0  1  1  2  0      0.128
         308   4126.74086415639     
CIS  0  0  0  1  1  0  1  0  0     -0.358
CIS  0  0  0  0  2  0  1  0  0     -0.117
CIS  0  0  0  1  0  1  1  0  0     -0.187
CIS  0  0  0  1  0  0  2  0  0     -0.742
CIS  0  1  0  1  0  0  2  0  0     -0.131
CIS  0  0  0  0  1  0  2  0  0     -0.135
CIS  0  0  0  1  0  1  2  0  0      0.148
         309   4128.55226288601     
DELOCAL  0  0  0  0  0  0  0  0 16      0.446
TRANS  0  0  0  1  0  0  0  0  5     -0.122
TRANS  0  0  0  0  1  0  0  0  5     -0.234
TRANS  0  0  0  0  2  1  0  0  1     -0.286
TRANS  0  0  0  0  0  2  0  0  1      0.105
TRANS  0  0  0  0  0  2  0  0  3      0.245
TRANS  0  0  0  0  1  2  0  0  1     -0.280
TRANS  0  0  0  0  0  3  0  0  1      0.114
TRANS  0  0  0  0  1  3  0  0  1      0.127
TRANS  0  0  0  0  0  0  0  1  6     -0.101
DELOCAL  0  0  0  0  0  0  0  1 15     -0.108
DELOCAL  0  0  0  0  1  0  0  1 16      0.114
TRANS  0  0  0  0  1  0  1  0  3      0.103
TRANS  0  0  1  0  0  1  1  0  1      0.148
TRANS  0  0  0  0  1  1  1  0  1     -0.103
         310   4130.72300783348     
TRANS  0  0  1  0  0  1  1  0  0     -0.104
TRANS  0  0  1  0  1  1  1  0  0      0.111
TRANS  0  0  0  0  0  2  1  0  2      0.106
TRANS  0  0  0  0  1  2  1  0  0     -0.133
TRANS  0  0  1  0  0  0  2  0  0     -0.151
TRANS  0  0  1  0  1  0  2  0  0     -0.130
TRANS  0  0  1  0  0  1  2  0  0     -0.736
TRANS  0  0  2  0  0  1  2  0  0     -0.110
TRANS  0  0  1  0  0  2  2  0  0      0.239
TRANS  0  0  1  0  0  1  3  0  0      0.186
TRANS  0  0  0  0  0  2  3  0  0     -0.110
         311   4131.75804843388     
CIS  0  0  1  0  0  0  0  0  2      0.104
CIS  0  0  0  0  2  0  0  0  2     -0.274
CIS  0  0  0  0  0  0  1  0  2      0.108
CIS  0  0  0  0  0  0  1  0  4      0.150
CIS  0  0  0  0  1  0  1  0  2     -0.526
CIS  0  0  0  0  0  1  1  0  2      0.465
CIS  0  0  0  0  1  1  1  0  2      0.131
CIS  0  0  0  0  0  2  1  0  2     -0.138
CIS  0  0  0  0  0  3  1  0  2      0.112
CIS  0  0  0  0  0  2  1  1  2      0.114
CIS  0  0  0  0  0  0  2  0  2      0.160
         312   4138.08937045295     
DELOCAL  0  0  0  0  0  0  0  0 16     -0.134
TRANS  0  0  1  0  0  1  0  0  3     -0.104
TRANS  0  0  1  0  1  1  0  0  1     -0.138
TRANS  0  0  1  0  0  0  1  0  1      0.134
TRANS  0  0  1  0  0  0  1  0  3      0.155
TRANS  0  0  1  0  1  0  1  0  1      0.210
TRANS  0  0  1  0  0  1  1  0  1      0.592
TRANS  0  0  1  0  0  2  1  0  1     -0.197
TRANS  0  0  0  1  0  1  1  1  0     -0.211
TRANS  0  0  0  0  0  0  2  0  5     -0.109
TRANS  0  0  1  0  0  0  2  0  1      0.157
TRANS  0  0  0  0  0  1  2  0  3     -0.180
TRANS  0  0  1  0  0  1  2  0  1     -0.114
TRANS  0  0  0  0  0  2  2  0  1      0.165
         313   4145.21408816307     
TRANS  0  0  1  0  0  1  1  0  1     -0.156
TRANS  0  0  0  1  0  1  1  0  1      0.112
TRANS  0  0  0  1  0  0  1  1  0     -0.113
TRANS  0  0  0  1  1  0  1  1  0     -0.135
TRANS  0  0  0  0  2  0  1  1  0      0.105
TRANS  0  0  0  0  0  1  1  1  2     -0.122
TRANS  0  0  0  1  0  1  1  1  0     -0.756
TRANS  0  1  0  1  0  1  1  1  0     -0.144
TRANS  0  0  0  1  0  2  1  1  0      0.225
         314   4147.39479415852     
CIS  0  0  0  0  1  0  1  0  3      0.327
CIS  0  0  0  0  0  1  1  0  3      0.121
CIS  0  0  0  0  0  0  2  0  3      0.744
CIS  1  0  0  0  0  0  2  0  3      0.105
CIS  0  1  0  0  0  0  2  0  3      0.105
CIS  0  0  0  0  0  1  2  0  3     -0.137
CIS  0  0  0  0  0  0  2  1  2      0.135
CIS  0  0  0  0  1  0  2  1  3      0.114
CIS  0  0  0  0  0  1  2  1  3      0.138
         315   4154.04871265855     
TRANS  0  0  1  0  0  0  1  0  3      0.151
TRANS  0  0  1  0  1  0  1  0  1      0.143
TRANS  0  0  0  0  0  1  1  0  5      0.199
TRANS  0  0  1  0  0  1  1  0  1      0.267
TRANS  0  0  0  0  1  1  1  0  3     -0.153
TRANS  0  0  0  0  0  1  2  0  3      0.474
TRANS  0  0  0  0  0  2  2  0  1     -0.255
TRANS  0  0  0  0  0  2  2  0  3     -0.194
TRANS  0  0  0  0  0  3  2  0  1      0.135
TRANS  0  0  0  0  0  0  2  1  4      0.151
TRANS  0  0  0  0  0  1  2  1  2      0.123
TRANS  0  0  0  0  0  1  3  0  1      0.172
TRANS  0  0  0  0  0  0  3  1  2      0.172
TRANS  0  0  0  0  1  0  3  1  0      0.124
         316   4155.97070554347     
TRANS  0  1  0  0  0  0  0  0  2     -0.302
TRANS  0  2  0  0  0  0  0  0  2     -0.107
TRANS  0  1  0  0  1  0  0  0  0     -0.171
TRANS  0  0  0  1  0  1  0  0  2     -0.137
TRANS  0  0  0  1  0  0  0  1  3      0.172
TRANS  0  0  0  1  1  0  0  1  1      0.220
TRANS  0  0  0  1  0  1  0  1  1      0.600
TRANS  0  1  0  1  0  1  0  1  1      0.115
TRANS  0  0  0  0  1  1  0  1  1     -0.162
TRANS  0  0  0  1  0  2  0  1  1     -0.191
TRANS  0  0  0  0  0  1  0  2  2      0.127
TRANS  0  0  0  1  0  1  0  2  0      0.150
TRANS  0  0  0  1  1  1  0  2  1      0.115
TRANS  0  0  0  1  0  0  1  1  1      0.105
         317   4156.85515818954     
TRANS  0  1  0  0  0  0  0  0  2     -0.620
TRANS  0  2  0  0  0  0  0  0  2     -0.219
TRANS  0  0  1  1  0  0  0  0  2     -0.117
TRANS  0  0  0  2  0  0  0  0  2     -0.103
TRANS  0  1  0  0  1  0  0  0  0     -0.348
TRANS  0  2  0  0  1  0  0  0  0     -0.121
TRANS  0  1  0  0  0  1  0  0  0      0.127
TRANS  0  1  0  0  0  1  0  0  2      0.120
TRANS  0  1  0  0  0  0  0  1  1     -0.131
TRANS  0  0  0  1  0  0  0  1  3     -0.122
TRANS  0  0  0  1  1  0  0  1  1     -0.120
TRANS  0  0  0  1  0  1  0  1  1     -0.262
         318   4161.84172771185     
TRANS  0  0  0  0  0  1  2  0  3     -0.190
TRANS  0  0  0  0  0  0  2  1  4      0.195
TRANS  0  0  0  0  1  0  2  1  2     -0.222
TRANS  0  0  0  0  0  0  3  0  3     -0.144
TRANS  0  0  0  0  0  0  3  1  2      0.542
TRANS  0  0  0  0  1  0  3  1  0      0.377
TRANS  0  0  0  0  0  1  3  1  0     -0.102
TRANS  0  0  0  0  0  1  3  1  2     -0.155
TRANS  0  0  0  0  0  0  3  2  1      0.161
TRANS  0  0  0  0  0  0  4  1  0      0.189
         319   4161.94949441269     
TRANS  0  0  1  0  0  0  1  0  0      0.147
TRANS  0  0  2  0  0  0  1  0  0     -0.829
TRANS  0  1  2  0  0  0  1  0  0     -0.101
TRANS  0  0  3  0  0  0  1  0  0     -0.253
TRANS  0  0  2  0  0  1  1  0  0      0.172
TRANS  0  0  1  0  1  0  2  0  0      0.112
TRANS  0  0  1  0  0  1  2  0  0     -0.101
         320   4167.17167176547     
CIS  0  1  0  0  0  0  0  0  0     -0.340
CIS  0  2  0  0  0  0  0  0  0     -0.120
CIS  0  0  0  2  0  0  0  0  0      0.758
CIS  0  1  0  2  0  0  0  0  0      0.161
CIS  0  0  0  1  1  0  0  0  0      0.270
CIS  0  0  0  2  1  0  0  0  0      0.123
CIS  0  0  0  1  0  1  0  0  0      0.176
CIS  0  0  0  2  0  1  0  0  0     -0.120
         321   4168.10371513497     
TRANS  0  0  0  0  1  1  0  0  3     -0.100
TRANS  0  0  0  0  1  2  0  0  1      0.106
TRANS  0  0  0  0  0  0  0  1  6     -0.118
TRANS  0  0  0  0  2  0  0  1  2      0.123
TRANS  0  0  0  0  1  0  1  0  3      0.150
TRANS  0  0  0  0  0  0  1  1  4     -0.178
TRANS  0  0  0  1  0  0  1  1  2     -0.141
TRANS  0  0  0  0  1  0  1  1  0      0.116
TRANS  0  0  0  0  1  0  1  1  2     -0.358
TRANS  0  0  0  0  2  0  1  1  0     -0.490
TRANS  0  0  0  0  3  0  1  1  0     -0.128
TRANS  0  0  0  0  1  1  1  1  0      0.157
TRANS  0  0  0  0  1  1  1  1  2      0.161
TRANS  0  0  0  0  2  1  1  1  0      0.111
TRANS  0  0  0  0  0  0  1  2  3      0.115
TRANS  0  0  0  0  1  0  1  2  1     -0.106
TRANS  0  0  0  0  1  0  2  1  0     -0.170
         322   4178.37941626303     
TRANS  0  0  2  0  0  0  0  0  1      0.177
TRANS  0  0  0  1  0  0  0  0  5      0.164
TRANS  0  0  0  0  1  0  0  0  5      0.150
TRANS  0  0  0  0  0  1  0  0  5      0.136
TRANS  0  0  0  0  1  1  0  0  1     -0.137
TRANS  0  0  0  0  1  1  0  0  3      0.402
TRANS  0  0  0  1  1  1  0  0  1     -0.158
TRANS  0  0  0  0  2  1  0  0  1      0.107
TRANS  0  0  0  1  0  2  0  0  1     -0.259
TRANS  0  0  0  0  1  2  0  0  1     -0.342
TRANS  0  0  0  0  1  2  0  0  3     -0.139
TRANS  0  0  0  0  0  3  0  0  1      0.128
TRANS  0  0  0  1  0  3  0  0  1      0.135
TRANS  0  0  0  0  1  3  0  0  1      0.176
TRANS  0  0  1  0  0  0  1  0  3     -0.101
TRANS  0  0  0  0  2  0  1  1  0     -0.118
         323   4179.22620501176     
DELOCAL  0  0  0  0  0  0  0  0 16     -0.145
TRANS  0  0  0  1  0  0  0  0  5     -0.635
TRANS  0  1  0  1  0  0  0  0  5     -0.107
TRANS  0  0  0  1  1  0  0  0  3      0.295
TRANS  0  0  0  1  2  0  0  0  1      0.101
TRANS  0  0  0  1  0  1  0  0  3      0.152
TRANS  0  0  0  1  0  1  0  0  5      0.137
TRANS  0  0  0  0  1  1  0  0  3      0.109
TRANS  0  0  0  0  1  2  0  0  1     -0.124
TRANS  0  0  0  0  0  0  0  1  6      0.134
TRANS  0  0  0  1  0  0  0  1  4     -0.168
TRANS  0  0  0  1  1  0  0  1  5     -0.141
TRANS  0  0  0  1  0  0  1  0  3      0.247
         324   4180.72681132275     
TRANS  0  0  1  0  0  0  0  0  1      0.122
TRANS  0  0  2  0  0  0  0  0  1     -0.693
TRANS  0  0  3  0  0  0  0  0  1     -0.206
TRANS  0  0  2  0  0  1  0  0  1      0.145
TRANS  0  0  0  0  1  1  0  0  3      0.106
TRANS  0  0  2  0  0  0  0  1  0     -0.105
TRANS  0  0  1  1  0  0  0  1  0      0.196
TRANS  0  0  1  0  0  0  1  0  3      0.250
TRANS  0  0  1  0  1  0  1  0  1      0.111
TRANS  0  0  1  0  0  1  1  0  1     -0.217
         325   4181.16254270158     
TRANS  0  0  1  0  2  0  0  0  0      0.204
TRANS  0  0  1  0  0  1  0  0  2     -0.459
TRANS  0  0  1  1  0  1  0  0  0      0.101
TRANS  0  0  1  0  1  1  0  0  0      0.596
TRANS  0  0  1  0  1  2  0  0  0     -0.179
TRANS  0  0  1  0  0  1  0  1  1     -0.105
         326   4183.99325561895     
CIS  0  0  0  0  0  0  0  0  1     -0.120
CIS  0  0  1  0  0  0  0  0  2      0.151
CIS  0  0  0  0  0  2  0  0  1     -0.108
CIS  0  0  1  0  0  0  0  1  1      0.250
CIS  0  0  0  1  0  0  0  1  1     -0.153
CIS  0  0  0  0  1  0  0  1  1      0.330
CIS  0  0  0  0  0  1  0  1  1      0.576
CIS  0  0  0  0  0  2  0  1  1     -0.127
CIS  0  0  0  0  0  0  0  2  2     -0.122
CIS  0  0  0  0  1  1  0  2  1      0.151
CIS  0  0  0  0  0  2  0  2  1      0.181
CIS  0  0  0  0  0  0  1  1  1     -0.278
         327   4191.72036300023     
CIS  0  0  1  0  0  0  0  0  2     -0.787
CIS  0  1  1  0  0  0  0  0  2     -0.104
CIS  0  0  2  0  0  0  0  0  2     -0.125
CIS  0  0  0  0  1  0  0  0  2      0.248
CIS  0  0  0  0  0  1  0  0  2      0.160
CIS  0  0  1  0  0  1  0  0  2      0.138
CIS  0  0  1  0  0  0  0  1  1      0.164
CIS  0  0  1  0  0  1  0  1  2     -0.134
         328   4192.72646978493     
TRANS  0  0  1  1  0  0  0  0  1     -0.129
TRANS  0  1  0  0  0  0  0  1  0     -0.104
TRANS  0  0  1  0  0  0  0  1  2      0.123
TRANS  0  0  1  1  0  0  0  1  0      0.783
TRANS  0  1  1  1  0  0  0  1  0      0.141
TRANS  0  0  2  1  0  0  0  1  0      0.155
TRANS  0  0  1  2  0  0  0  1  0      0.126
TRANS  0  0  1  1  0  1  0  1  0     -0.147
TRANS  0  0  1  0  0  0  0  2  1      0.117
TRANS  0  0  1  0  0  0  1  0  3     -0.183
         329   4192.97515268183     
CIS  0  0  1  0  0  0  0  0  2     -0.101
CIS  0  0  1  0  0  0  0  1  0     -0.113
CIS  0  0  0  0  2  0  0  1  0      0.317
CIS  0  0  0  0  0  2  0  1  0     -0.102
CIS  0  0  0  0  0  0  1  1  0     -0.130
CIS  0  0  0  0  0  0  1  1  2     -0.115
CIS  0  0  1  0  0  0  1  1  0      0.109
CIS  0  0  0  0  1  0  1  1  0      0.544
CIS  0  0  0  0  0  1  1  1  0     -0.456
CIS  0  0  0  0  1  1  1  1  0     -0.155
CIS  0  0  0  0  0  2  1  1  0      0.140
CIS  0  0  0  0  0  3  1  1  0     -0.100
CIS  0  0  0  0  0  0  2  1  0     -0.190
         330   4195.05156003984     
TRANS  0  0  0  0  2  0  0  0  4     -0.129
TRANS  0  0  1  0  1  1  0  0  0     -0.139
TRANS  0  0  0  0  0  0  1  0  6      0.149
TRANS  1  0  0  0  0  0  1  0  0     -0.129
TRANS  0  0  0  0  1  0  1  0  4      0.188
TRANS  0  0  0  0  2  0  1  0  2     -0.181
TRANS  0  0  0  0  0  1  1  0  4     -0.202
TRANS  0  0  0  1  0  1  1  0  0      0.103
TRANS  0  0  0  1  1  1  1  0  0      0.140
TRANS  0  0  0  0  2  1  1  0  0     -0.139
TRANS  0  0  0  1  0  2  1  0  0      0.386
TRANS  0  0  0  1  0  3  1  0  0     -0.165
TRANS  0  0  0  0  0  0  2  0  6     -0.136
TRANS  0  1  0  0  0  0  2  0  0      0.226
TRANS  0  0  0  0  1  0  2  0  2     -0.181
TRANS  0  0  0  0  1  0  2  0  4      0.108
TRANS  0  0  0  0  0  0  3  0  4     -0.140
TRANS  0  0  0  0  0  0  4  0  2      0.117
         331   4195.35994355372     
CIS  0  0  0  1  0  0  0  0  3      0.832
CIS  1  0  0  1  0  0  0  0  3      0.110
CIS  0  1  0  1  0  0  0  0  3      0.146
CIS  0  0  0  0  1  0  0  0  3      0.177
CIS  0  0  0  1  0  1  0  0  3     -0.131
CIS  0  0  0  1  0  0  0  1  2      0.145
CIS  0  0  0  1  1  0  0  1  3      0.114
CIS  0  0  0  1  0  1  0  1  3      0.150
         332   4196.68358958551     
TRANS  1  0  0  0  0  0  1  0  0     -0.412
TRANS  2  0  0  0  0  0  1  0  0     -0.134
TRANS  0  0  2  0  0  0  1  0  0     -0.107
TRANS  0  1  0  0  0  0  2  0  0     -0.686
TRANS  0  2  0  0  0  0  2  0  0     -0.237
TRANS  0  0  1  1  0  0  2  0  0     -0.119
TRANS  0  0  0  2  0  0  2  0  0     -0.114
TRANS  0  0  1  0  1  0  2  0  0     -0.100
TRANS  0  1  0  0  0  0  3  0  0      0.106
         333   4197.84388968522     
TRANS  0  0  1  0  0  0  0  0  5      0.149
TRANS  0  0  2  0  0  0  0  0  1      0.450
TRANS  0  0  3  0  0  0  0  0  1      0.133
TRANS  0  0  1  0  1  0  0  0  3     -0.109
TRANS  0  0  1  1  0  0  0  1  0      0.170
TRANS  0  1  0  0  0  0  1  0  1      0.221
TRANS  0  0  1  0  0  0  1  0  3      0.526
TRANS  0  0  1  0  1  0  1  0  1      0.177
TRANS  0  0  1  0  0  1  1  0  1     -0.235
TRANS  0  0  1  0  0  1  1  0  3     -0.131
TRANS  0  0  1  0  0  0  1  1  2      0.130
TRANS  0  0  1  0  0  0  2  0  1      0.147
         334   4199.31277866246     
TRANS  0  0  1  1  0  0  0  1  0      0.102
TRANS  0  0  0  0  0  1  0  2  1      0.198
TRANS  0  0  0  0  0  0  0  3  0     -0.100
TRANS  0  0  0  0  1  0  0  3  0     -0.128
TRANS  0  0  0  0  0  1  0  3  0     -0.795
TRANS  0  1  0  0  0  1  0  3  0     -0.160
TRANS  0  0  0  1  0  1  0  3  0     -0.119
TRANS  0  0  0  0  0  2  0  3  0      0.223
         335   4199.41770313922     
TRANS  1  0  0  0  0  0  1  0  0     -0.732
TRANS  2  0  0  0  0  0  1  0  0     -0.238
TRANS  0  0  0  1  0  2  1  0  0     -0.211
TRANS  0  1  0  0  0  0  2  0  0      0.349
TRANS  0  2  0  0  0  0  2  0  0      0.120
         336   4199.84080393612     
TRANS  1  0  0  0  0  0  1  0  0     -0.136
TRANS  0  0  0  1  0  1  1  0  0      0.149
TRANS  0  0  0  1  1  1  1  0  0      0.133
TRANS  0  0  0  1  0  2  1  0  0      0.489
TRANS  0  0  0  1  0  3  1  0  0     -0.207
TRANS  0  0  0  0  0  0  2  0  6      0.223
TRANS  0  0  0  0  1  0  2  0  4     -0.184
TRANS  0  0  0  0  0  0  3  0  4      0.274
TRANS  0  0  0  0  1  0  3  0  2     -0.130
TRANS  0  0  0  0  0  1  3  0  2     -0.162
TRANS  0  0  0  0  0  0  4  0  2     -0.216
TRANS  0  0  0  0  0  1  4  0  2      0.106
         337   4206.16389919177     
TRANS  0  0  0  0  1  0  0  0  6     -0.116
TRANS  0  0  0  0  2  0  0  0  4      0.146
TRANS  0  0  0  0  0  0  1  0  6     -0.149
TRANS  1  0  0  0  0  0  1  0  0     -0.163
TRANS  0  0  0  0  1  0  1  0  4     -0.237
TRANS  0  0  0  0  2  0  1  0  2      0.191
TRANS  0  0  0  0  0  1  1  0  4      0.186
TRANS  0  0  0  1  0  1  1  0  0      0.106
TRANS  0  0  0  0  1  1  1  0  0     -0.106
TRANS  0  0  0  1  0  2  1  0  0      0.281
TRANS  0  0  0  1  0  3  1  0  0     -0.120
TRANS  0  0  0  0  0  0  2  0  6     -0.146
TRANS  0  0  0  0  1  0  2  0  2      0.147
TRANS  0  0  0  0  1  0  2  0  4      0.135
TRANS  0  0  0  0  1  1  2  0  2     -0.138
TRANS  0  0  0  0  0  0  3  0  2      0.109
TRANS  0  0  0  0  0  0  3  0  4     -0.234
TRANS  0  0  0  0  1  0  3  0  2      0.101
TRANS  0  0  0  0  0  1  3  0  2      0.151
TRANS  0  0  0  0  0  0  4  0  2      0.171
         338   4206.71062232878     
TRANS  1  0  0  0  0  0  0  0  1      0.194
TRANS  0  0  0  1  0  0  0  0  5      0.192
TRANS  0  0  0  1  0  1  0  0  1      0.152
TRANS  0  0  0  1  0  1  0  0  3      0.207
TRANS  0  0  0  1  1  1  0  0  1      0.249
TRANS  0  0  0  1  0  2  0  0  1      0.454
TRANS  0  0  0  0  1  2  0  0  1     -0.172
TRANS  0  0  0  1  0  3  0  0  1     -0.205
TRANS  0  1  0  0  0  0  1  0  1      0.406
TRANS  0  2  0  0  0  0  1  0  1      0.142
TRANS  0  0  1  0  0  0  1  0  3     -0.107
         339   4208.53023774145     
TRANS  0  0  0  1  0  0  0  0  5     -0.118
TRANS  0  1  0  0  1  0  0  0  1     -0.126
TRANS  0  0  0  1  0  1  0  0  1     -0.102
TRANS  0  0  0  1  0  1  0  0  3     -0.113
TRANS  0  0  0  1  1  1  0  0  1     -0.149
TRANS  0  0  0  1  0  2  0  0  1     -0.282
TRANS  0  0  0  0  1  2  0  0  1      0.111
TRANS  0  0  0  1  0  3  0  0  1      0.129
TRANS  0  0  0  1  0  0  0  1  3     -0.142
TRANS  0  1  0  0  0  0  1  0  1      0.631
TRANS  0  2  0  0  0  0  1  0  1      0.220
TRANS  0  0  1  0  0  0  1  0  3     -0.210
TRANS  0  0  1  1  0  0  1  0  1      0.132
TRANS  0  0  0  2  0  0  1  0  1      0.107
TRANS  0  1  0  0  0  0  1  1  0      0.101
         340   4209.20410077274     
TRANS  0  0  0  1  0  0  0  0  4     -0.226
TRANS  0  0  0  1  0  0  0  1  3     -0.576
TRANS  0  1  0  1  0  0  0  1  3     -0.108
TRANS  0  0  0  2  0  0  0  1  1      0.110
TRANS  0  0  0  1  1  0  0  1  1     -0.270
TRANS  0  0  0  1  0  1  0  1  1      0.275
TRANS  0  0  0  1  0  1  0  1  3      0.138
TRANS  0  0  0  0  0  0  0  2  4      0.175
TRANS  0  0  0  1  0  0  0  2  2     -0.222
TRANS  0  0  0  1  1  0  0  2  3     -0.139
TRANS  0  1  0  0  0  0  1  0  1     -0.117
TRANS  0  0  0  1  0  0  1  1  1     -0.125
         341   4214.20923763977     
TRANS  0  0  0  0  0  0  0  0  1      0.118
TRANS  1  0  0  0  0  0  0  0  1     -0.847
TRANS  2  0  0  0  0  0  0  0  1     -0.284
TRANS  3  0  0  0  0  0  0  0  1     -0.109
TRANS  1  1  0  0  0  0  0  0  1     -0.118
TRANS  1  0  0  0  0  1  0  0  1      0.123
TRANS  1  0  0  0  0  0  0  1  0     -0.139
TRANS  0  1  0  0  0  0  1  0  1      0.108
         342   4227.80399665381     
TRANS  0  0  0  0  0  0  2  0  6     -0.170
TRANS  0  0  1  0  0  0  2  0  2     -0.122
TRANS  0  0  0  0  0  1  2  0  4     -0.132
TRANS  0  0  0  0  1  1  2  0  2      0.139
TRANS  0  0  0  0  0  0  3  0  4     -0.192
TRANS  0  0  0  0  0  1  3  0  2     -0.349
TRANS  0  0  0  0  1  1  3  0  0     -0.153
TRANS  0  0  0  0  0  2  3  0  2      0.161
TRANS  0  0  0  0  0  0  3  1  3      0.249
TRANS  0  0  0  0  1  0  3  1  1      0.192
TRANS  0  0  0  0  0  0  4  0  2      0.197
TRANS  0  0  0  0  0  1  4  0  0     -0.114
TRANS  0  0  0  0  0  0  4  1  1     -0.461
TRANS  0  0  0  0  0  1  4  1  1      0.123
         343   4230.69484915741     
TRANS  0  0  0  0  0  0  2  0  6      0.119
TRANS  0  0  1  0  0  0  2  0  2      0.110
TRANS  0  0  0  0  0  1  2  0  4      0.128
TRANS  0  0  0  0  1  1  2  0  2     -0.129
TRANS  0  0  0  0  0  0  3  0  4      0.178
TRANS  0  0  0  0  0  1  3  0  2      0.322
TRANS  0  0  0  0  1  1  3  0  0      0.191
TRANS  0  0  0  0  0  2  3  0  2     -0.156
TRANS  0  0  0  0  0  0  3  1  3      0.112
TRANS  0  0  0  0  1  0  3  1  0      0.112
TRANS  0  0  0  0  1  0  3  1  1      0.200
TRANS  0  0  0  0  0  1  3  1  1      0.139
TRANS  0  0  0  0  0  0  4  1  1     -0.568
TRANS  0  0  0  0  0  0  4  2  0     -0.122
         344   4236.85875338062     
TRANS  0  1  0  0  0  0  0  0  2     -0.381
TRANS  0  2  0  0  0  0  0  0  2     -0.130
TRANS  0  1  0  1  0  0  0  0  0      0.238
TRANS  0  1  0  0  1  0  0  0  0      0.630
TRANS  0  2  0  0  1  0  0  0  0      0.221
TRANS  0  0  1  1  1  0  0  0  0      0.118
TRANS  0  0  0  2  1  0  0  0  0      0.141
TRANS  0  0  1  0  2  0  0  0  0      0.184
         345   4240.11547867058     
TRANS  0  0  0  0  1  0  0  0  6     -0.156
TRANS  0  1  0  0  1  0  0  0  0      0.167
TRANS  0  0  0  0  2  0  0  0  4      0.119
TRANS  0  0  0  0  2  1  0  0  2      0.109
TRANS  0  0  0  0  0  0  1  0  6     -0.135
TRANS  0  0  0  0  1  0  1  0  4     -0.278
TRANS  0  0  0  0  2  0  1  0  0     -0.120
TRANS  0  0  0  1  0  1  1  0  2     -0.111
TRANS  0  0  0  0  1  1  1  0  0      0.104
TRANS  0  0  0  0  1  1  1  0  2     -0.308
TRANS  0  0  0  0  2  1  1  0  0     -0.310
TRANS  0  0  0  0  1  2  1  0  0      0.135
TRANS  0  0  0  0  1  2  1  0  2      0.179
TRANS  0  0  0  0  2  2  1  0  0      0.117
TRANS  0  0  0  0  0  0  1  1  5      0.127
TRANS  0  0  0  0  1  0  1  1  3      0.119
TRANS  0  0  0  0  1  0  2  0  2      0.143
TRANS  0  0  0  0  1  1  2  0  0     -0.131
TRANS  0  0  0  0  1  0  2  1  1     -0.127
         346   4243.04825205141     
TRANS  0  0  0  0  0  0  2  1  4      0.133
TRANS  0  0  0  0  1  0  2  1  0     -0.172
TRANS  0  0  0  0  2  0  2  1  0      0.131
TRANS  0  0  0  0  0  0  3  1  2      0.362
TRANS  0  0  0  1  0  0  3  1  0     -0.188
TRANS  0  0  0  0  1  0  3  1  0     -0.611
TRANS  0  0  0  0  1  1  3  1  0      0.129
TRANS  0  0  0  0  0  0  3  2  1      0.118
TRANS  0  0  0  0  0  0  4  1  1     -0.107
TRANS  0  0  0  0  0  0  4  1  2     -0.119
TRANS  0  0  0  0  0  0  5  1  0      0.158
         347   4249.87536769937     
TRANS  0  0  0  0  2  1  1  0  0      0.112
TRANS  0  0  0  0  2  0  1  1  1      0.204
TRANS  0  0  1  0  0  0  2  0  2     -0.144
TRANS  0  0  0  0  1  0  2  0  2      0.107
TRANS  0  0  0  0  0  0  2  1  3      0.272
TRANS  0  0  0  1  0  0  2  1  1     -0.268
TRANS  0  0  0  0  1  0  2  1  1     -0.540
TRANS  0  0  0  0  0  1  2  1  1      0.138
TRANS  0  0  0  0  1  1  2  1  1      0.111
TRANS  0  0  0  0  0  0  2  2  2      0.133
TRANS  0  0  0  0  1  0  2  2  0     -0.136
TRANS  0  0  0  0  2  0  2  2  1     -0.106
TRANS  0  0  0  0  0  0  3  1  1     -0.145
         348   4250.79190147123     
CIS  0  0  1  0  1  0  0  0  1     -0.246
CIS  0  0  0  1  1  0  0  0  1      0.173
CIS  0  0  0  0  2  0  0  0  1     -0.378
CIS  0  0  0  0  0  1  0  0  1      0.162
CIS  0  0  0  0  1  1  0  0  1     -0.240
CIS  0  0  0  0  0  2  0  0  1      0.420
CIS  0  0  0  0  1  2  0  0  1      0.137
CIS  0  0  0  0  2  2  0  0  1     -0.104
CIS  0  0  0  0  0  3  0  0  1     -0.141
CIS  0  0  0  0  0  4  0  0  1      0.147
CIS  0  0  0  0  0  0  0  1  4     -0.238
CIS  0  0  0  0  0  3  0  1  1      0.120
CIS  0  0  1  0  0  0  1  0  1      0.101
CIS  0  0  0  0  1  0  1  0  1      0.273
         349   4253.85564726539     
TRANS  0  0  1  0  0  0  1  0  4      0.178
TRANS  0  0  2  0  0  0  1  0  0      0.109
TRANS  0  0  1  0  1  0  1  0  2     -0.191
TRANS  0  0  0  0  0  0  2  0  6     -0.114
TRANS  0  1  0  0  0  0  2  0  0     -0.106
TRANS  0  0  1  0  0  0  2  0  2      0.571
TRANS  0  0  1  0  1  0  2  0  0      0.382
TRANS  0  0  1  0  0  1  2  0  0     -0.124
TRANS  0  0  1  0  0  1  2  0  2     -0.177
TRANS  0  0  1  0  0  0  2  1  1      0.124
TRANS  0  0  0  0  1  0  2  1  1     -0.105
TRANS  0  0  0  0  0  0  3  0  4     -0.176
TRANS  0  0  1  0  0  0  3  0  0      0.171
TRANS  0  0  1  0  1  0  3  0  0     -0.101
         350   4254.90397761760     
DELOCAL  0  0  0  0  0  0  0  0 17      0.106
CIS  0  0  0  0  1  0  0  0  3     -0.101
CIS  0  0  0  0  1  0  0  0  5     -0.147
CIS  0  0  0  0  0  0  0  1  4      0.366
CIS  0  0  1  0  0  0  0  1  0     -0.438
CIS  0  0  0  0  1  0  0  1  0      0.142
CIS  0  0  0  0  0  0  0  2  3      0.110
CIS  0  0  0  0  0  0  1  0  5     -0.492
         351   4256.04436273632     
CIS  0  0  0  0  0  0  0  1  4      0.201
CIS  0  0  1  0  0  0  0  1  0      0.668
CIS  0  1  1  0  0  0  0  1  0      0.101
CIS  0  0  2  0  0  0  0  1  0      0.120
CIS  0  0  0  0  1  0  0  1  0     -0.224
CIS  0  0  0  0  0  1  0  1  0     -0.151
CIS  0  0  1  0  0  1  0  1  0     -0.120
CIS  0  0  0  0  0  0  1  0  5     -0.329
         352   4257.09577922147     
TRANS  0  0  0  0  0  0  3  1  2      0.125
TRANS  0  0  0  0  0  0  4  1  0     -0.198
TRANS  0  0  0  0  0  0  4  1  2      0.136
TRANS  0  0  0  0  1  0  4  1  0      0.188
TRANS  0  0  0  0  1  0  4  1  2      0.106
TRANS  0  0  0  0  0  0  5  1  0     -0.792
TRANS  0  1  0  0  0  0  5  1  0     -0.115
TRANS  0  0  0  0  1  0  5  1  0     -0.101
TRANS  0  0  0  0  0  1  5  1  0      0.155
TRANS  0  0  0  0  0  0  6  1  0      0.208
         353   4257.12648549856     
TRANS  0  0  1  1  0  0  0  0  0      0.133
TRANS  0  0  1  1  1  0  0  0  0      0.185
TRANS  0  1  0  0  0  1  0  0  0     -0.134
TRANS  0  0  1  0  0  1  0  0  2      0.134
TRANS  0  0  1  1  0  1  0  0  0      0.784
TRANS  0  1  1  1  0  1  0  0  0      0.128
TRANS  0  0  2  1  0  1  0  0  0      0.128
TRANS  0  0  1  1  0  2  0  0  0     -0.247
         354   4257.40784488037     
CIS  0  0  0  0  3  0  0  0  0      0.283
CIS  0  0  0  0  2  1  0  0  0     -0.176
CIS  0  0  1  0  0  0  0  1  0     -0.170
CIS  0  0  0  0  1  0  1  0  0     -0.168
CIS  0  0  1  0  1  0  1  0  0      0.107
CIS  0  0  0  0  2  0  1  0  0      0.333
CIS  0  0  0  0  0  1  1  0  0      0.122
CIS  0  0  0  0  0  1  1  0  2      0.129
CIS  0  0  1  0  0  1  1  0  0     -0.107
CIS  0  0  0  0  1  1  1  0  0     -0.406
CIS  0  0  0  0  2  1  1  0  0     -0.159
CIS  0  0  0  0  0  2  1  0  0      0.243
CIS  0  0  0  0  1  2  1  0  0      0.173
CIS  0  0  0  0  0  3  1  0  0     -0.112
CIS  0  0  0  0  1  0  2  0  0     -0.164
CIS  0  0  0  0  2  0  2  0  0     -0.104
CIS  0  0  0  0  0  1  2  0  0      0.119
CIS  0  0  0  0  1  1  2  0  0      0.145
CIS  0  0  0  0  0  2  2  0  0     -0.102
         355   4262.74535944584     
TRANS  0  0  0  1  0  0  0  0  5     -0.110
TRANS  0  0  0  1  1  0  0  0  3     -0.118
TRANS  0  0  0  1  0  1  0  0  1      0.109
TRANS  0  0  0  1  0  1  0  0  3     -0.522
TRANS  0  0  0  1  1  1  0  0  1     -0.128
TRANS  0  0  0  1  0  2  0  0  1      0.301
TRANS  0  0  0  1  0  2  0  0  3      0.196
TRANS  0  0  0  1  0  3  0  0  1     -0.159
TRANS  0  0  0  0  0  0  0  1  6      0.110
TRANS  0  0  0  1  0  0  0  1  4     -0.137
TRANS  0  0  0  1  0  1  0  1  2     -0.139
TRANS  0  0  0  1  0  1  1  0  1     -0.107
TRANS  0  0  0  1  0  0  1  1  2     -0.245
TRANS  0  0  0  1  1  0  1  1  0     -0.222
         356   4268.38148554397     
TRANS  0  0  0  1  0  1  0  0  3      0.119
CIS  0  0  0  0  0  0  0  1  4     -0.151
CIS  0  0  0  0  0  0  1  0  5     -0.128
TRANS  0  0  0  1  0  0  1  0  3      0.128
TRANS  0  0  0  0  2  0  1  0  1     -0.102
TRANS  0  0  0  1  0  0  1  1  2     -0.435
TRANS  0  0  0  0  1  0  1  1  2     -0.308
TRANS  0  0  0  0  2  0  1  1  0      0.422
TRANS  0  0  0  1  0  1  1  1  2      0.101
TRANS  0  0  0  1  0  0  1  2  1     -0.144
TRANS  0  0  0  0  1  0  1  2  1     -0.121
         357   4268.61953646038     
TRANS  0  0  0  1  0  1  0  0  3     -0.270
TRANS  0  0  0  1  0  2  0  0  1      0.148
TRANS  0  0  0  1  0  2  0  0  3      0.102
CIS  0  0  0  0  0  0  0  1  4     -0.223
CIS  0  0  0  0  0  0  1  0  5     -0.157
TRANS  0  0  0  1  0  0  1  0  3     -0.101
TRANS  0  0  0  1  0  0  1  1  2      0.322
TRANS  0  0  0  0  1  0  1  1  2     -0.215
TRANS  0  0  0  1  1  0  1  1  0      0.405
TRANS  0  0  0  0  2  0  1  1  0      0.174
TRANS  0  0  0  1  0  1  1  1  2     -0.109
TRANS  0  0  0  0  0  0  1  2  3      0.135
TRANS  0  0  0  1  0  0  2  1  0      0.106
         358   4269.01703305798     
CIS  0  0  0  0  0  0  0  0  5     -0.125
CIS  0  0  0  0  1  0  0  0  3      0.167
CIS  0  0  0  0  0  1  0  0  4      0.110
CIS  0  0  0  0  0  0  0  1  4     -0.470
CIS  0  0  0  0  0  0  0  2  3     -0.151
CIS  0  0  0  0  1  0  0  2  4     -0.107
CIS  0  0  0  0  0  1  0  2  4     -0.121
CIS  0  0  0  0  0  0  1  0  5     -0.448
CIS  0  0  0  0  0  0  1  1  4      0.101
TRANS  0  0  0  0  1  0  1  1  2      0.185
TRANS  0  0  0  1  1  0  1  1  0     -0.155
TRANS  0  0  0  0  2  0  1  1  0     -0.200
CIS  0  0  0  0  0  0  2  1  1      0.113
         359   4270.16676417140     
TRANS  0  0  0  0  0  2  0  1  1     -0.145
TRANS  0  0  0  0  0  1  0  2  0      0.190
TRANS  0  0  0  0  1  1  0  2  0      0.194
TRANS  0  0  0  0  0  2  0  2  0      0.752
TRANS  0  1  0  0  0  2  0  2  0      0.136
TRANS  0  0  0  0  0  3  0  2  0     -0.303
         360   4273.28416515294     
CIS  0  0  0  0  0  0  1  0  5      0.109
CIS  0  0  0  0  1  0  1  1  1      0.337
CIS  0  0  0  0  0  1  1  1  1      0.143
CIS  0  0  0  0  0  0  2  0  2      0.104
CIS  0  0  0  0  0  0  2  1  1      0.720
CIS  0  1  0  0  0  0  2  1  1      0.115
CIS  0  0  0  0  0  1  2  1  1     -0.135
CIS  0  0  0  0  0  0  2  2  0     -0.119
CIS  0  0  0  0  1  0  2  2  1      0.102
CIS  0  0  0  0  0  1  2  2  1      0.155
         361   4281.20427041147     
CIS  0  0  1  0  1  0  0  0  2      0.113
CIS  0  0  0  0  2  0  0  0  2      0.162
CIS  0  0  0  0  1  1  0  0  2      0.235
CIS  0  0  1  0  0  0  1  0  2      0.230
CIS  0  0  0  1  0  0  1  0  2     -0.147
CIS  0  0  0  0  1  0  1  0  2      0.264
CIS  0  0  0  0  0  1  1  0  2      0.505
CIS  0  0  0  0  0  2  1  0  2     -0.132
CIS  0  0  0  0  1  2  1  0  2      0.107
CIS  0  0  0  0  0  3  1  0  2      0.114
CIS  0  0  0  0  0  0  1  1  3      0.103
CIS  0  0  0  0  1  1  1  1  2      0.113
CIS  0  0  0  0  0  2  1  1  2      0.124
CIS  0  0  0  0  0  0  2  0  2     -0.372
         362   4282.85736816157     
TRANS  0  0  1  0  0  0  0  0  4     -0.181
TRANS  0  0  1  1  0  0  0  0  2     -0.121
TRANS  0  0  1  0  1  0  0  0  2     -0.364
TRANS  0  0  0  0  2  0  0  0  2      0.109
TRANS  0  0  1  0  2  0  0  0  0     -0.338
TRANS  0  0  1  0  1  1  0  0  0      0.142
TRANS  0  0  1  0  1  1  0  0  2      0.123
TRANS  0  0  0  1  0  0  0  1  3      0.104
TRANS  0  0  0  0  1  0  0  1  3      0.197
TRANS  0  0  0  1  1  0  0  1  1     -0.198
TRANS  0  0  0  0  2  0  0  1  1     -0.384
TRANS  0  0  0  0  1  1  0  1  1      0.148
TRANS  0  0  0  0  1  0  0  2  2      0.103
TRANS  0  0  0  0  3  0  0  2  1     -0.107
         363   4286.64253384447     
TRANS  0  0  1  0  0  0  0  0  4     -0.168
TRANS  0  1  0  1  0  0  0  0  0      0.109
TRANS  0  1  0  0  1  0  0  0  0      0.123
TRANS  0  0  1  0  1  0  0  0  2     -0.306
TRANS  0  0  0  0  2  0  0  0  2     -0.147
TRANS  0  0  1  0  2  0  0  0  0     -0.380
TRANS  0  0  1  0  1  1  0  0  0      0.156
TRANS  0  0  1  0  1  1  0  0  2      0.120
TRANS  0  0  0  1  0  0  0  1  3     -0.111
TRANS  0  0  0  0  1  0  0  1  3     -0.215
TRANS  0  0  0  1  1  0  0  1  1      0.199
TRANS  0  0  0  0  2  0  0  1  1      0.352
TRANS  0  0  0  0  1  1  0  1  1     -0.125
TRANS  0  0  0  0  2  0  0  2  0      0.102
         364   4289.80206674245     
TRANS  0  0  0  0  1  1  2  0  1      0.143
TRANS  0  0  1  0  0  0  3  0  1      0.138
TRANS  0  0  0  0  1  0  3  0  1      0.137
TRANS  0  0  0  0  1  0  3  0  3      0.134
TRANS  0  0  0  0  2  0  3  0  1      0.114
TRANS  0  0  0  0  0  1  3  0  1     -0.129
TRANS  0  0  0  0  0  1  3  0  3      0.212
TRANS  0  0  0  0  1  1  3  0  1      0.202
TRANS  0  0  0  0  0  2  3  0  1      0.149
TRANS  0  0  0  0  0  0  4  0  1     -0.148
TRANS  0  0  0  0  0  0  4  0  3     -0.136
TRANS  0  0  0  0  1  0  4  0  1     -0.162
TRANS  0  0  0  0  0  1  4  0  1     -0.549
TRANS  0  0  0  0  0  2  4  0  1      0.171
TRANS  0  0  0  0  0  0  5  0  1     -0.199
TRANS  0  0  0  0  0  1  5  0  1      0.229
         365   4292.07484726063     
CIS  0  0  0  0  0  0  0  0  0      0.117
CIS  0  1  0  0  0  0  0  0  0     -0.790
CIS  0  2  0  0  0  0  0  0  0     -0.285
CIS  0  0  0  2  0  0  0  0  0     -0.352
         366   4295.14204911947     
TRANS  0  0  1  0  0  0  3  0  0     -0.171
TRANS  0  0  1  0  0  0  3  0  1     -0.114
TRANS  0  0  1  0  0  0  3  0  2      0.131
TRANS  0  0  1  0  1  0  3  0  0      0.147
TRANS  0  0  1  0  0  0  4  0  0     -0.788
TRANS  0  0  2  0  0  0  4  0  0     -0.156
TRANS  0  0  1  0  0  1  4  0  0      0.161
TRANS  0  0  1  0  0  0  5  0  0      0.209
         367   4296.74182620453     
DELOCAL  0  0  0  0  0  0  0  0 17      0.139
TRANS  0  0  0  0  0  0  1  0  7      0.142
TRANS  0  0  0  0  3  0  1  0  1      0.107
TRANS  0  0  1  0  0  0  2  0  3     -0.126
TRANS  0  0  0  0  1  0  2  0  3     -0.136
TRANS  0  0  1  0  1  0  2  0  1     -0.176
TRANS  0  0  0  0  2  0  2  0  1     -0.180
TRANS  0  0  0  0  0  1  2  0  3      0.193
TRANS  0  0  0  1  0  1  2  0  1     -0.113
TRANS  0  0  0  0  1  1  2  0  1     -0.220
TRANS  0  0  1  0  0  0  3  0  1      0.561
TRANS  0  0  2  0  0  0  3  0  1      0.108
TRANS  0  0  0  0  1  0  3  0  1     -0.110
TRANS  0  0  1  0  0  1  3  0  1     -0.121
TRANS  0  0  0  0  0  0  4  0  3     -0.112
TRANS  0  0  1  0  0  0  4  0  0     -0.146
TRANS  0  0  1  0  0  0  4  0  1     -0.104
         368   4298.59541568824     
TRANS  0  1  0  0  0  0  0  0  2     -0.175
TRANS  0  0  0  1  0  0  0  0  0      0.135
TRANS  0  1  0  1  0  0  0  0  0     -0.738
TRANS  0  2  0  1  0  0  0  0  0     -0.294
TRANS  0  0  1  2  0  0  0  0  0     -0.164
TRANS  0  0  0  3  0  0  0  0  0     -0.237
TRANS  0  1  0  0  1  0  0  0  0      0.238
         369   4301.27120646083     
DELOCAL  0  0  0  0  0  0  0  0 17      0.215
TRANS  0  0  0  0  0  0  0  1  6     -0.135
TRANS  0  0  0  0  0  0  1  0  7      0.201
TRANS  0  0  0  0  2  0  1  0  3      0.100
TRANS  0  0  1  0  0  0  2  0  3      0.143
TRANS  0  0  0  0  1  0  2  0  3     -0.167
TRANS  0  0  1  0  1  0  2  0  1      0.165
TRANS  0  0  0  0  2  0  2  0  1     -0.146
TRANS  0  0  0  0  0  1  2  0  3      0.185
TRANS  0  0  0  0  1  1  2  0  1     -0.127
TRANS  0  0  1  0  0  0  3  0  1     -0.441
TRANS  0  0  0  0  1  0  3  0  1     -0.180
TRANS  0  0  0  0  1  1  3  0  1      0.168
TRANS  0  0  0  0  0  0  4  0  1     -0.121
TRANS  0  0  0  0  0  1  4  0  1     -0.263
         370   4302.81362964367     
TRANS  0  0  0  1  0  0  0  0  6      0.192
CIS  0  0  0  0  1  0  0  0  4     -0.106
TRANS  0  0  0  1  1  0  0  0  4     -0.172
TRANS  0  0  0  1  0  0  1  0  4      0.469
TRANS  0  0  0  1  1  0  1  0  2     -0.249
TRANS  0  0  0  1  0  1  1  0  2     -0.301
TRANS  0  0  0  1  0  1  1  0  4     -0.109
TRANS  0  0  0  1  1  1  1  0  0     -0.178
TRANS  0  0  0  1  0  2  1  0  2      0.126
TRANS  0  0  0  1  0  0  2  0  2     -0.224
TRANS  0  0  0  1  0  0  2  1  1     -0.105
         371   4306.96915051543     
TRANS  0  0  0  0  0  0  0  0  7     -0.124
DELOCAL  0  0  0  0  0  0  0  0 17      0.167
TRANS  0  0  0  0  3  0  0  0  1     -0.118
TRANS  0  0  0  0  0  0  0  1  6     -0.304
TRANS  0  0  0  0  0  0  0  2  5      0.135
TRANS  0  0  0  0  1  0  0  2  6     -0.103
TRANS  0  0  0  0  0  0  1  0  7      0.116
TRANS  0  0  0  0  0  0  1  1  4      0.130
TRANS  0  0  0  0  0  0  2  0  5      0.142
TRANS  0  0  0  0  0  1  2  0  3     -0.108
TRANS  0  0  0  0  1  1  2  0  0      0.139
TRANS  0  0  0  0  1  1  2  0  1      0.151
TRANS  0  0  0  0  0  1  3  0  2     -0.225
TRANS  0  0  0  0  1  1  3  0  0      0.351
TRANS  0  0  0  0  1  2  3  0  0     -0.113
TRANS  0  0  0  0  0  1  4  0  2      0.100
         372   4307.46362150384     
DELOCAL  0  0  0  0  0  0  0  0 17      0.118
TRANS  0  0  0  0  3  0  0  0  1     -0.105
TRANS  0  0  0  0  0  0  0  1  6     -0.245
TRANS  0  0  0  0  0  0  0  2  5      0.109
TRANS  0  0  0  0  0  0  1  1  4      0.106
TRANS  0  0  0  0  0  0  2  0  5      0.112
TRANS  0  0  0  0  0  1  2  0  4      0.101
TRANS  0  0  0  0  1  1  2  0  0     -0.171
TRANS  0  0  0  0  1  1  2  0  1      0.131
TRANS  0  0  0  0  2  0  3  0  0     -0.104
TRANS  0  0  0  0  0  1  3  0  2      0.265
TRANS  0  0  0  1  0  1  3  0  0     -0.102
TRANS  0  0  0  0  1  1  3  0  0     -0.426
TRANS  0  0  0  0  1  2  3  0  0      0.140
TRANS  0  0  0  0  0  1  4  0  2     -0.122
TRANS  0  0  0  0  1  1  4  0  0      0.114
TRANS  0  0  0  0  0  1  5  0  0      0.117
         373   4308.82609788923     
DELOCAL  0  0  0  0  0  0  0  0 18      0.154
CIS  0  0  0  0  1  0  0  0  4     -0.554
CIS  0  0  0  0  0  1  0  0  4      0.470
CIS  0  0  0  0  1  1  0  0  4      0.120
CIS  0  0  0  0  2  1  0  0  4     -0.110
CIS  0  0  0  0  0  2  0  0  4     -0.127
CIS  0  0  0  0  0  3  0  0  4      0.104
CIS  0  0  0  0  1  0  0  1  3     -0.132
CIS  0  0  0  0  2  0  0  1  4     -0.126
CIS  0  0  0  0  0  2  0  1  4      0.134
         374   4316.00144483077     
DELOCAL  0  0  0  0  0  0  0  0 17      0.302
TRANS  0  0  0  0  2  0  0  0  3      0.223
TRANS  0  0  0  0  3  0  0  0  1      0.337
TRANS  0  0  0  0  1  1  0  0  3     -0.299
TRANS  0  0  0  0  0  0  0  1  6      0.121
TRANS  0  0  0  0  0  0  1  0  7      0.179
TRANS  0  0  0  0  2  0  1  0  1      0.168
TRANS  0  0  0  0  2  1  1  0  1     -0.128
TRANS  0  0  0  0  0  0  2  0  5      0.138
TRANS  0  0  0  0  0  1  2  0  3     -0.103
TRANS  0  0  0  1  0  1  2  0  1      0.108
TRANS  0  0  0  0  1  1  2  0  1      0.212
         375   4320.93929913930     
TRANS  0  0  0  1  0  0  2  1  2     -0.115
TRANS  0  0  0  1  1  0  2  1  0     -0.149
TRANS  0  0  0  0  0  0  3  1  2      0.133
TRANS  0  0  0  1  0  0  3  1  0      0.809
TRANS  0  1  0  1  0  0  3  1  0      0.149
TRANS  0  0  0  2  0  0  3  1  0      0.105
TRANS  0  0  0  0  1  0  3  1  0     -0.119
TRANS  0  0  0  1  0  1  3  1  0     -0.153
TRANS  0  0  0  0  0  0  3  2  1      0.102
         376   4321.45570455564     
TRANS  0  0  0  0  0  0  0  2  3      0.288
TRANS  0  0  0  0  0  0  0  3  2     -0.523
TRANS  0  1  0  0  0  0  0  3  2     -0.104
TRANS  0  0  0  1  0  0  0  3  0      0.100
TRANS  0  0  0  1  0  0  0  3  2     -0.124
TRANS  0  0  0  0  1  0  0  3  0     -0.488
TRANS  0  0  0  0  0  1  0  3  0      0.110
TRANS  0  0  0  0  0  1  0  3  2      0.170
TRANS  0  0  0  0  0  0  0  4  1     -0.235
TRANS  0  0  0  0  1  0  0  4  2     -0.150
         377   4324.61082943292     
TRANS  0  0  0  0  0  1  0  0  6     -0.184
TRANS  0  0  0  0  2  1  0  0  0      0.122
TRANS  0  0  0  0  3  0  1  0  0      0.171
TRANS  0  0  0  0  1  1  1  0  2     -0.409
TRANS  0  0  0  1  1  1  1  0  0      0.182
TRANS  0  0  0  0  2  1  1  0  0      0.394
TRANS  0  0  0  0  2  1  1  0  2     -0.102
TRANS  0  0  0  0  0  2  1  0  2      0.142
TRANS  0  0  0  0  2  2  1  0  0     -0.119
TRANS  0  0  1  0  0  0  2  0  2      0.117
TRANS  0  0  1  0  1  0  2  0  0     -0.150
TRANS  0  0  0  1  0  0  2  1  1      0.177
         378   4326.74399453714     
TRANS  0  0  0  1  0  0  1  0  4      0.141
TRANS  0  0  0  1  0  1  1  0  2      0.172
TRANS  0  0  0  1  0  0  1  1  3     -0.189
TRANS  0  0  0  1  1  0  1  1  1     -0.180
TRANS  0  0  1  0  0  0  2  0  2     -0.131
TRANS  0  0  0  1  0  0  2  0  2     -0.191
TRANS  0  0  1  0  1  0  2  0  0      0.212
TRANS  0  0  0  1  0  0  2  1  1      0.596
TRANS  0  1  0  1  0  0  2  1  1      0.113
TRANS  0  0  0  0  1  0  2  1  1     -0.157
TRANS  0  0  0  1  0  1  2  1  1     -0.130
TRANS  0  0  0  0  0  0  2  2  2      0.132
TRANS  0  0  0  1  0  0  2  2  0      0.146
         379   4328.63850841360     
CIS  0  0  0  1  0  0  0  0  2      0.120
CIS  0  0  0  1  0  0  0  1  1      0.804
CIS  0  1  0  1  0  0  0  1  1      0.157
CIS  0  0  0  2  0  0  0  1  1      0.116
CIS  0  0  0  0  1  0  0  1  1      0.170
CIS  0  0  0  1  1  0  0  1  1      0.116
CIS  0  0  0  1  0  1  0  1  1     -0.116
CIS  0  0  0  1  0  0  0  2  0     -0.125
CIS  0  0  0  1  1  0  0  2  1      0.102
CIS  0  0  0  1  0  1  0  2  1      0.171
         380   4329.00245750337     
TRANS  0  0  0  0  0  0  0  0  7     -0.107
DELOCAL  0  0  0  0  0  0  0  0 17     -0.118
TRANS  0  0  0  0  1  0  0  0  5      0.111
TRANS  0  0  0  0  3  0  0  0  1      0.183
TRANS  0  0  0  0  0  1  0  0  6      0.144
TRANS  0  0  0  0  1  1  0  0  3     -0.152
TRANS  0  0  0  0  2  1  0  0  1      0.156
TRANS  0  0  0  0  0  0  0  1  6     -0.198
TRANS  0  0  0  0  1  0  0  1  4      0.114
TRANS  0  0  0  0  0  3  0  1  0     -0.105
TRANS  0  0  0  0  0  0  1  0  7     -0.125
TRANS  0  0  0  1  0  0  1  0  4     -0.159
TRANS  0  0  0  1  0  1  1  0  2     -0.228
TRANS  0  0  0  1  1  1  1  0  0     -0.128
TRANS  0  0  0  1  0  2  1  0  2      0.106
TRANS  0  0  0  0  1  0  2  0  3      0.179
TRANS  0  0  0  0  1  1  2  0  1     -0.160
TRANS  0  0  0  1  0  0  2  1  1      0.253
TRANS  0  0  0  0  0  0  4  0  3     -0.103
         381   4330.73001836917     
CIS  0  0  0  0  3  0  0  0  1     -0.125
CIS  0  0  1  0  0  0  1  0  1      0.143
CIS  0  0  1  0  1  0  1  0  1     -0.103
CIS  0  0  0  0  2  0  1  0  1     -0.370
CIS  0  0  0  0  1  1  1  0  1      0.108
CIS  0  0  0  0  0  2  1  0  1      0.108
CIS  0  0  0  0  0  0  2  0  1      0.142
CIS  0  0  0  0  0  0  2  0  3     -0.130
CIS  0  0  0  0  1  0  2  0  1     -0.446
CIS  0  0  0  0  0  1  2  0  1      0.428
CIS  0  0  0  0  1  1  2  0  1      0.127
CIS  0  0  0  0  0  2  2  0  1     -0.145
CIS  0  0  0  0  0  3  2  0  1      0.106
CIS  0  0  0  0  0  0  3  0  1      0.197
CIS  0  0  0  0  1  0  3  0  1      0.108
CIS  0  0  0  0  0  1  3  0  1     -0.131
         382   4330.95795410416     
TRANS  0  0  0  1  0  0  0  0  6     -0.116
TRANS  0  0  0  0  0  1  0  0  6      0.142
TRANS  0  0  0  0  0  0  0  1  6      0.139
TRANS  0  0  0  0  0  3  0  1  0      0.155
TRANS  0  0  0  1  0  0  1  0  4     -0.274
TRANS  0  0  0  1  0  1  1  0  2     -0.344
TRANS  0  0  0  1  1  1  1  0  0     -0.206
TRANS  0  0  0  1  0  2  1  0  2      0.162
TRANS  0  0  0  0  1  0  2  0  3     -0.147
TRANS  0  0  0  0  1  1  2  0  1      0.137
TRANS  0  0  0  1  0  0  2  1  1      0.177
TRANS  0  0  0  0  0  0  3  0  5      0.105
TRANS  0  0  0  0  0  0  4  0  3      0.141
         383   4332.13066027444     
CIS  0  1  0  0  0  0  0  0  0      0.100
CIS  0  0  1  0  0  0  0  0  0      0.132
CIS  0  0  1  0  0  0  0  0  2      0.110
CIS  0  0  2  0  0  0  0  0  0     -0.174
CIS  0  0  1  0  1  0  0  0  0     -0.554
CIS  0  0  2  0  1  0  0  0  0     -0.108
CIS  0  0  0  0  2  0  0  0  0      0.265
CIS  0  0  1  0  0  1  0  0  0      0.448
CIS  0  0  1  0  1  1  0  0  0      0.153
CIS  0  0  0  0  0  2  0  0  0     -0.159
CIS  0  0  1  0  0  2  0  0  0     -0.124
CIS  0  0  1  0  0  3  0  0  0      0.101
CIS  0  0  1  0  0  0  1  0  0      0.117
CIS  0  0  0  0  2  0  1  0  0     -0.100
CIS  0  0  0  0  1  1  1  0  0      0.100
TRANS  0  0  0  0  0  1  5  0  0      0.116
         384   4332.16595869930     
TRANS  0  0  0  0  0  3  0  1  0     -0.154
TRANS  0  0  0  0  0  1  3  0  2     -0.118
TRANS  0  0  0  0  0  1  4  0  0      0.239
TRANS  0  0  0  0  0  1  4  0  2     -0.121
TRANS  0  0  0  0  1  1  4  0  0     -0.170
TRANS  0  0  0  0  0  2  4  0  0     -0.141
TRANS  0  0  0  0  0  0  5  0  0      0.158
TRANS  0  0  0  0  0  1  5  0  0      0.652
TRANS  0  0  0  0  1  1  5  0  0      0.102
TRANS  0  0  0  0  0  2  5  0  0     -0.197
TRANS  0  0  0  0  0  1  6  0  0     -0.284
         385   4332.51638889248     
TRANS  0  0  0  0  0  2  0  1  0     -0.245
TRANS  0  0  0  0  1  2  0  1  0     -0.223
TRANS  0  0  0  0  0  3  0  1  0     -0.600
TRANS  0  0  0  0  0  3  0  1  2      0.101
TRANS  0  0  0  0  0  4  0  1  0      0.327
TRANS  0  0  0  0  0  5  0  1  0     -0.102
TRANS  0  0  0  0  0  3  1  1  0      0.121
TRANS  0  0  0  0  0  0  3  0  5      0.113
TRANS  0  0  0  0  0  0  4  0  3      0.165
TRANS  0  0  0  0  0  1  5  0  0     -0.158
         386   4333.91011196779     
TRANS  0  0  1  0  0  0  1  0  4     -0.116
TRANS  0  0  1  0  1  0  1  0  0      0.135
TRANS  0  0  1  0  2  0  1  0  0     -0.112
TRANS  0  0  0  0  1  1  1  0  2     -0.143
TRANS  0  0  0  0  2  1  1  0  0      0.132
TRANS  0  1  0  0  0  0  2  0  0     -0.118
TRANS  0  0  1  0  0  0  2  0  2     -0.402
TRANS  0  0  1  1  0  0  2  0  0      0.169
TRANS  0  0  1  0  1  0  2  0  0      0.558
TRANS  0  0  1  0  1  1  2  0  0     -0.117
TRANS  0  0  1  0  0  0  2  1  1     -0.104
TRANS  0  0  0  1  0  0  2  1  1     -0.153
         387   4334.09653373492     
DELOCAL  0  0  0  0  0  0  0  0 17     -0.147
TRANS  0  0  0  0  0  0  0  1  6     -0.164
TRANS  0  0  0  0  0  3  0  1  0      0.167
TRANS  0  0  0  0  0  0  3  0  5      0.274
TRANS  0  0  1  0  0  0  3  0  1      0.199
TRANS  0  0  0  0  1  0  3  0  3     -0.210
TRANS  0  0  0  0  0  0  4  0  3      0.438
TRANS  0  0  0  0  0  1  4  0  1     -0.199
TRANS  0  0  0  0  0  1  4  0  3     -0.119
TRANS  0  0  0  0  0  0  4  1  2      0.114
TRANS  0  0  0  0  0  0  5  0  1      0.226
         388   4342.13348253546     
DELOCAL  0  0  0  0  0  0  0  0 17     -0.202
TRANS  0  0  1  0  0  0  1  0  3     -0.146
TRANS  0  0  1  0  1  0  1  0  1      0.212
TRANS  0  0  0  0  2  0  1  0  3      0.137
TRANS  0  0  0  1  0  0  1  1  2      0.243
TRANS  0  0  0  2  0  0  1  1  0     -0.208
TRANS  0  0  0  0  1  0  1  1  2     -0.118
TRANS  0  0  0  1  1  0  1  1  0     -0.380
TRANS  0  0  0  0  0  0  2  0  5     -0.219
TRANS  0  0  0  0  1  0  2  0  3     -0.171
TRANS  0  0  0  1  0  1  2  0  1      0.128
TRANS  0  0  0  0  1  1  2  0  1      0.167
TRANS  0  0  0  0  1  0  3  0  1     -0.119
TRANS  0  0  0  0  0  0  4  0  3     -0.159
         389   4345.26012829363     
DELOCAL  0  0  0  0  0  0  0  0 17      0.173
TRANS  0  0  0  0  0  1  0  0  6     -0.189
TRANS  0  0  0  0  1  0  1  0  3      0.103
TRANS  0  0  0  0  2  0  1  0  3     -0.105
TRANS  0  0  0  1  0  0  1  1  2      0.228
TRANS  0  0  0  2  0  0  1  1  0     -0.210
TRANS  0  0  0  0  1  0  1  1  2     -0.126
TRANS  0  0  0  1  1  0  1  1  0     -0.395
TRANS  0  0  0  0  0  0  1  2  3      0.112
TRANS  0  0  0  0  0  0  2  0  5      0.190
TRANS  0  0  0  0  1  0  2  0  3      0.162
TRANS  0  0  0  0  1  1  2  0  1     -0.144
TRANS  0  0  0  0  0  0  4  0  3      0.102
         390   4347.95715866856     
DELOCAL  0  0  0  0  0  0  0  0 18      0.137
TRANS  0  0  0  0  1  0  0  0  6     -0.160
TRANS  0  0  0  0  0  1  0  0  6     -0.456
TRANS  0  0  0  0  1  1  0  0  4      0.187
TRANS  0  0  0  0  0  2  0  0  6      0.162
TRANS  0  0  0  0  0  0  0  1  6     -0.108
TRANS  0  0  0  0  0  1  0  1  5      0.112
TRANS  0  0  0  0  1  1  0  1  6     -0.128
TRANS  0  0  0  1  0  0  1  0  4     -0.195
TRANS  0  0  0  0  1  0  1  0  4      0.160
TRANS  0  0  0  0  0  1  1  0  4      0.221
TRANS  0  0  0  1  0  1  1  0  2     -0.112
TRANS  0  0  0  1  1  1  1  0  0     -0.158
TRANS  0  0  0  1  1  0  1  1  0      0.130
         391   4355.96468590971     
TRANS  0  0  1  0  2  0  0  0  1     -0.175
TRANS  0  1  0  0  0  0  1  0  1     -0.115
TRANS  0  0  1  0  0  0  1  0  3     -0.269
TRANS  0  0  1  1  0  0  1  0  1      0.277
TRANS  0  0  1  0  1  0  1  0  1      0.594
TRANS  0  0  2  0  1  0  1  0  1      0.102
TRANS  0  0  1  0  0  1  1  0  1     -0.166
TRANS  0  0  1  0  1  1  1  0  1     -0.132
TRANS  0  0  1  0  1  0  1  1  0      0.102
TRANS  0  0  0  0  0  0  2  0  5      0.115
TRANS  0  0  1  0  0  0  2  0  1      0.113
TRANS  0  0  0  0  1  0  2  0  3      0.188
         392   4357.08192792601     
CIS  0  0  1  0  1  0  0  1  0     -0.133
CIS  0  0  0  0  2  0  0  1  0     -0.164
CIS  0  0  0  0  1  1  0  1  0     -0.279
CIS  0  0  0  0  0  2  0  1  0     -0.143
CIS  0  0  1  0  0  0  1  1  0     -0.251
CIS  0  0  0  1  0  0  1  1  0      0.139
CIS  0  0  0  0  1  0  1  1  0     -0.220
CIS  0  0  0  0  0  1  1  1  0     -0.528
CIS  0  0  0  0  0  2  1  1  0      0.148
CIS  0  0  0  0  0  3  1  1  0     -0.107
CIS  0  0  0  0  0  0  2  1  0      0.406
         393   4357.62277376047     
TRANS  0  0  0  1  1  0  0  0  2     -0.153
TRANS  0  0  0  1  0  0  0  1  1     -0.101
TRANS  0  0  0  1  0  0  0  1  3     -0.180
TRANS  0  0  0  2  0  0  0  1  1      0.392
TRANS  0  0  0  0  1  0  0  1  3      0.132
TRANS  0  0  0  1  1  0  0  1  1      0.493
TRANS  0  1  0  1  1  0  0  1  1      0.103
TRANS  0  0  0  0  2  0  0  1  1     -0.225
TRANS  0  0  0  1  0  1  0  1  1     -0.154
TRANS  0  0  0  2  0  1  0  1  1     -0.113
TRANS  0  0  0  0  0  0  0  2  4      0.207
TRANS  0  0  0  1  1  0  0  2  0      0.139
TRANS  0  0  0  1  2  0  0  2  1      0.113
TRANS  0  0  0  0  0  1  0  2  2     -0.109
         394   4365.21943633872     
TRANS  0  0  0  0  1  0  0  0  5      0.224
TRANS  0  0  0  1  1  0  0  0  3      0.148
TRANS  0  0  0  0  2  0  0  0  1     -0.106
TRANS  0  0  0  0  2  0  0  0  3      0.361
TRANS  0  0  0  0  3  0  0  0  1      0.130
TRANS  0  0  0  1  0  1  0  0  3      0.104
TRANS  0  0  0  2  0  1  0  0  1     -0.110
TRANS  0  0  0  1  1  1  0  0  1     -0.241
TRANS  0  0  0  0  2  1  0  0  1     -0.428
TRANS  0  0  0  0  1  2  0  0  1      0.185
TRANS  0  0  0  1  1  2  0  0  1      0.104
TRANS  0  0  0  0  2  2  0  0  1      0.153
TRANS  0  0  0  0  1  3  0  0  1     -0.111
TRANS  0  0  0  0  1  0  0  1  4      0.191
TRANS  0  0  0  0  3  0  0  1  3      0.103
TRANS  0  0  0  0  1  1  1  0  1     -0.116
         395   4371.36635489197     
TRANS  0  0  0  0  0  0  1  3  1      0.159
TRANS  0  0  0  0  0  0  1  3  2     -0.104
TRANS  0  0  0  0  1  0  1  3  0     -0.115
TRANS  0  0  0  0  0  0  2  2  1     -0.179
TRANS  0  0  0  0  0  0  2  3  0      0.822
TRANS  0  1  0  0  0  0  2  3  0      0.159
TRANS  0  0  0  1  0  0  2  3  0      0.134
TRANS  0  0  0  0  0  1  2  3  0     -0.151
         396   4373.91306102840     
DELOCAL  0  0  0  0  0  0  0  0 18      0.242
TRANS  0  0  1  1  0  0  0  0  2     -0.183
TRANS  0  0  1  1  1  0  0  0  0     -0.103
TRANS  0  0  0  0  0  1  0  0  6      0.111
TRANS  0  0  0  0  0  0  0  2  4      0.168
TRANS  0  0  0  0  1  0  0  2  2     -0.172
TRANS  0  0  0  0  0  1  0  2  2     -0.155
TRANS  0  0  0  0  1  1  0  2  0     -0.111
TRANS  0  0  0  0  0  0  1  2  2      0.157
TRANS  0  0  0  0  0  0  1  3  1     -0.558
TRANS  0  1  0  0  0  0  1  3  1     -0.109
TRANS  0  0  0  0  0  1  1  3  1      0.122
TRANS  0  0  0  0  0  0  1  4  0     -0.190
TRANS  0  0  0  0  1  0  1  4  1     -0.120
TRANS  0  0  0  0  0  0  2  3  0      0.168
         397   4374.17813983866     
DELOCAL  0  0  0  0  0  0  0  0 18     -0.499
TRANS  0  0  1  1  0  0  0  0  2      0.254
CIS  0  0  0  0  1  0  0  0  4     -0.112
TRANS  0  0  1  1  1  0  0  0  0      0.135
TRANS  0  0  0  0  0  1  0  0  6     -0.205
DELOCAL  0  0  0  0  0  0  0  1 17     -0.149
DELOCAL  0  0  0  0  1  0  0  1 18     -0.121
DELOCAL  0  0  0  0  0  0  1  0 15     -0.119
TRANS  0  0  0  0  2  0  1  0  2      0.108
TRANS  0  0  0  0  0  0  1  3  1     -0.307
TRANS  0  0  0  0  0  0  1  4  0     -0.105
         398   4378.06910029015     
DELOCAL  0  0  0  0  0  0  0  0 18     -0.273
TRANS  0  1  0  0  0  0  0  0  2      0.101
TRANS  0  0  1  1  0  0  0  0  2     -0.583
TRANS  0  0  1  2  0  0  0  0  0      0.104
TRANS  0  0  1  1  1  0  0  0  0     -0.357
TRANS  0  0  1  1  0  1  0  0  0      0.123
TRANS  0  0  1  1  0  1  0  0  2      0.161
TRANS  0  0  1  1  0  0  0  1  1     -0.117
TRANS  0  0  0  1  0  0  1  0  4      0.115
TRANS  0  0  0  1  0  1  3  0  0      0.153
         399   4379.94775327566     
TRANS  0  0  0  1  0  1  1  0  3     -0.115
TRANS  0  0  0  1  1  1  1  0  1     -0.162
TRANS  0  0  0  1  0  0  2  0  1      0.116
TRANS  0  0  0  1  0  0  2  0  3      0.152
TRANS  0  0  0  1  1  0  2  0  1      0.157
TRANS  0  0  0  0  0  1  2  0  3      0.102
TRANS  0  0  0  1  0  1  2  0  1      0.506
TRANS  0  0  0  0  1  1  2  0  1     -0.152
TRANS  0  0  0  1  0  2  2  0  1     -0.169
TRANS  0  0  0  1  0  0  3  0  1      0.151
TRANS  0  0  0  1  0  1  3  0  0      0.409
TRANS  0  0  0  1  0  1  3  0  1     -0.104
TRANS  0  0  0  1  0  2  3  0  0     -0.126
         400   4380.67379695020     
DELOCAL  0  0  0  0  0  0  0  0 18      0.118
TRANS  0  0  0  1  1  1  1  0  1      0.112
TRANS  0  0  0  1  0  0  2  0  3     -0.105
TRANS  0  0  0  1  1  0  2  0  1     -0.108
TRANS  0  0  0  1  0  1  2  0  1     -0.350
TRANS  0  0  0  0  1  1  2  0  1      0.107
TRANS  0  0  0  1  1  1  2  0  0     -0.111
TRANS  0  0  0  1  0  2  2  0  1      0.117
TRANS  0  0  0  1  0  0  3  0  0      0.115
TRANS  0  0  0  1  0  0  3  0  1     -0.104
TRANS  0  0  0  1  0  1  3  0  0      0.594
TRANS  0  0  0  1  0  2  3  0  0     -0.182
TRANS  0  0  0  1  0  1  4  0  0     -0.133
         401   4380.82578482420     
CIS  0  0  0  0  2  0  1  0  2     -0.135
CIS  0  0  0  0  0  0  2  0  2     -0.100
CIS  0  0  0  0  1  0  2  0  2     -0.396
CIS  0  0  0  0  0  1  2  0  2     -0.155
CIS  0  0  0  0  0  0  3  0  2     -0.693
CIS  1  0  0  0  0  0  3  0  2     -0.100
CIS  0  0  0  0  0  1  3  0  2      0.153
CIS  0  0  0  0  0  0  3  1  1      0.108
CIS  0  0  0  0  0  1  3  1  2     -0.117
CIS  0  0  0  0  0  0  4  0  2      0.120
         402   4381.35236519946     
TRANS  0  0  1  1  0  0  0  0  2      0.119
TRANS  0  0  0  0  0  0  0  1  5     -0.167
TRANS  0  0  0  2  0  0  0  1  1     -0.104
TRANS  0  0  0  0  0  1  0  1  3      0.138
TRANS  0  0  0  0  0  0  0  2  4      0.238
TRANS  0  0  0  0  1  0  0  2  2     -0.224
TRANS  0  0  0  0  0  1  0  2  2     -0.303
TRANS  0  0  0  0  1  1  0  2  0     -0.271
TRANS  0  0  0  0  0  2  0  2  2      0.147
TRANS  0  0  0  0  0  0  0  3  3     -0.145
TRANS  0  0  0  0  1  0  0  3  1     -0.135
TRANS  0  0  0  0  0  1  0  3  1     -0.142
TRANS  0  0  0  0  0  0  1  2  2     -0.241
TRANS  0  0  0  0  0  0  1  3  1      0.308
TRANS  0  0  0  0  0  0  1  4  0      0.119
         403   4384.19881362631     
CIS  0  0  1  0  1  0  0  0  1     -0.238
CIS  0  0  0  1  1  0  0  0  1     -0.376
CIS  0  0  1  0  0  1  0  0  1     -0.161
CIS  0  0  0  1  0  1  0  0  1      0.340
CIS  0  0  0  1  1  1  0  0  1      0.116
CIS  0  0  0  1  0  2  0  0  1     -0.102
CIS  0  0  1  0  0  0  1  0  1     -0.492
CIS  0  0  0  0  1  0  1  0  1      0.231
CIS  0  0  0  0  0  1  1  0  1      0.209
CIS  0  0  1  0  0  1  1  0  1      0.118
         404   4385.51418583830     
TRANS  0  0  1  0  0  0  0  0  4     -0.153
TRANS  0  1  0  0  1  0  0  0  0     -0.144
TRANS  0  0  1  0  1  0  0  0  2     -0.491
TRANS  0  0  1  1  1  0  0  0  0      0.256
TRANS  0  0  1  0  2  0  0  0  0      0.508
TRANS  0  0  1  0  0  1  0  0  2      0.138
TRANS  0  0  1  0  2  1  0  0  0     -0.103
TRANS  0  0  1  0  0  0  0  1  3      0.109
TRANS  0  0  1  0  1  0  0  1  1     -0.114
TRANS  0  0  1  0  2  0  0  1  2     -0.106
TRANS  0  0  0  0  3  0  1  0  0     -0.142
         405   4387.38457369064     
TRANS  0  0  0  0  1  2  0  0  2      0.159
TRANS  0  0  0  0  2  2  0  0  0      0.112
TRANS  0  0  0  0  0  3  0  0  0      0.329
TRANS  0  0  0  0  0  3  0  0  2      0.111
TRANS  0  0  0  0  1  3  0  0  0      0.291
TRANS  0  0  0  0  0  4  0  0  0      0.552
TRANS  0  0  0  0  0  4  0  0  2     -0.145
TRANS  0  0  0  0  0  5  0  0  0     -0.393
TRANS  0  0  0  0  0  6  0  0  0      0.143
TRANS  0  0  0  0  0  4  1  0  0     -0.163
         406   4387.80570184637     
CIS  0  0  0  0  2  0  0  0  1     -0.182
CIS  0  0  0  0  0  1  0  0  1     -0.104
CIS  0  0  1  0  0  1  0  0  1     -0.211
CIS  0  0  0  1  0  1  0  0  1      0.192
CIS  0  0  0  0  1  1  0  0  1     -0.358
CIS  0  0  0  0  0  2  0  0  1     -0.420
CIS  0  0  0  0  0  3  0  0  1      0.114
CIS  0  0  0  0  1  3  0  0  1     -0.135
CIS  0  0  0  0  0  4  0  0  1     -0.135
CIS  0  0  0  0  1  2  0  1  1     -0.124
CIS  0  0  0  0  0  3  0  1  1     -0.119
CIS  0  0  1  0  0  0  1  0  1      0.436
CIS  0  0  0  0  0  1  1  0  1      0.207
         407   4391.26693432164     
CIS  0  0  0  1  0  0  0  0  3      0.110
CIS  0  0  1  1  0  0  0  0  1      0.132
CIS  0  0  0  2  0  0  0  0  1     -0.124
CIS  0  0  1  0  1  0  0  0  1     -0.161
CIS  0  0  0  1  1  0  0  0  1      0.471
CIS  0  0  0  0  2  0  0  0  1      0.181
CIS  0  0  0  1  2  0  0  0  1      0.106
CIS  0  0  1  0  0  1  0  0  1     -0.141
CIS  0  0  0  1  0  1  0  0  1     -0.334
CIS  0  0  0  1  1  1  0  0  1     -0.131
CIS  0  0  0  0  0  2  0  0  1     -0.177
CIS  0  0  1  0  0  0  1  0  1     -0.378
CIS  0  0  0  1  0  0  1  0  1     -0.168
CIS  0  0  0  0  1  0  1  0  1      0.137
CIS  0  0  0  0  0  1  1  0  1      0.176
         408   4396.24730875337     
DELOCAL  0  0  0  0  0  0  0  0 18      0.126
TRANS  0  0  1  0  2  0  0  0  0      0.111
TRANS  0  0  0  1  2  0  1  0  0     -0.135
TRANS  0  0  0  0  3  0  1  0  0      0.227
TRANS  0  0  0  0  0  1  1  0  4     -0.119
TRANS  0  0  0  1  0  1  1  0  2      0.340
TRANS  0  0  0  2  0  1  1  0  0     -0.238
TRANS  0  0  0  0  1  1  1  0  2     -0.163
TRANS  0  0  0  1  1  1  1  0  0     -0.489
TRANS  0  0  0  1  1  2  1  0  0      0.154
TRANS  0  0  1  1  0  0  2  0  0      0.141
TRANS  0  0  0  0  2  0  2  0  0      0.109
         409   4401.14740977809     
TRANS  0  0  0  0  0  0  0  2  3     -0.205
TRANS  0  0  0  0  1  0  0  2  1      0.217
TRANS  0  0  0  0  0  0  0  3  0      0.132
TRANS  0  0  0  0  0  0  0  3  2      0.363
TRANS  0  0  0  1  0  0  0  3  0     -0.124
TRANS  0  0  0  0  1  0  0  3  0     -0.627
TRANS  0  1  0  0  1  0  0  3  0     -0.125
TRANS  0  0  0  1  1  0  0  3  0     -0.126
TRANS  0  0  0  0  2  0  0  3  0     -0.113
TRANS  0  0  0  0  1  1  0  3  0      0.113
TRANS  0  0  0  0  0  0  0  4  1      0.205
TRANS  0  0  0  0  1  0  0  4  2      0.111
TRANS  0  0  0  0  0  0  0  5  0      0.108
         410   4405.59507374490     
DELOCAL  0  0  0  0  0  0  0  0 18      0.121
TRANS  0  0  0  1  1  0  0  0  3      0.134
TRANS  0  0  0  1  2  0  0  0  1      0.206
TRANS  0  0  0  1  0  1  0  0  3     -0.173
TRANS  0  0  0  2  0  1  0  0  1      0.181
TRANS  0  0  0  0  1  1  0  0  3      0.108
TRANS  0  0  0  1  1  1  0  0  1      0.214
TRANS  0  0  0  0  2  1  0  0  1     -0.130
TRANS  0  0  0  0  2  0  1  0  2      0.124
TRANS  0  0  0  0  3  0  1  0  0      0.145
TRANS  0  0  1  1  0  0  2  0  0     -0.255
TRANS  0  0  0  0  2  0  2  0  2      0.149
TRANS  0  0  0  0  0  0  3  0  4     -0.128
TRANS  0  0  0  0  1  0  3  0  2     -0.229
TRANS  0  0  0  0  2  0  3  0  0     -0.239
TRANS  0  0  0  0  1  0  4  0  0     -0.140
         411   4405.60759562845     
TRANS  0  0  0  2  0  0  0  0  3     -0.112
TRANS  0  0  0  1  1  0  0  0  3     -0.162
TRANS  0  0  0  2  1  0  0  0  1     -0.119
TRANS  0  0  0  1  2  0  0  0  1     -0.249
TRANS  0  0  0  1  0  1  0  0  3      0.207
TRANS  0  0  0  2  0  1  0  0  1     -0.218
TRANS  0  0  0  0  1  1  0  0  3     -0.129
TRANS  0  0  0  1  1  1  0  0  1     -0.258
TRANS  0  0  0  0  2  1  0  0  1      0.158
TRANS  0  0  0  1  0  2  0  0  1      0.116
TRANS  0  0  0  0  0  1  0  1  4     -0.114
TRANS  0  0  0  1  1  0  1  0  1     -0.106
TRANS  0  0  0  0  3  0  1  0  0      0.113
TRANS  0  0  1  1  0  0  2  0  0     -0.214
TRANS  0  0  0  0  2  0  2  0  2      0.125
TRANS  0  0  0  0  0  0  3  0  4     -0.106
TRANS  0  0  0  0  1  0  3  0  2     -0.193
TRANS  0  0  0  0  2  0  3  0  0     -0.201
TRANS  0  0  0  0  1  0  4  0  0     -0.117
         412   4407.48506081654     
TRANS  0  0  1  1  1  0  1  0  0     -0.111
TRANS  0  0  0  1  1  1  1  0  0      0.111
TRANS  0  1  0  0  0  0  2  0  0     -0.106
TRANS  0  0  1  0  0  0  2  0  2      0.124
TRANS  0  0  1  1  0  0  2  0  0      0.713
TRANS  0  1  1  1  0  0  2  0  0      0.113
TRANS  0  0  2  1  0  0  2  0  0      0.150
TRANS  0  0  1  0  1  0  2  0  0     -0.143
TRANS  0  0  1  1  0  1  2  0  0     -0.142
TRANS  0  0  0  0  1  0  3  0  2     -0.183
TRANS  0  0  0  0  2  0  3  0  0     -0.154
         413   4411.13662829273     
TRANS  0  0  0  0  0  0  0  1  5      0.186
TRANS  0  0  0  0  0  1  0  1  3      0.127
TRANS  0  0  0  0  0  0  0  2  4     -0.293
TRANS  0  0  0  0  1  0  0  2  2      0.120
TRANS  0  0  0  0  0  1  0  2  2     -0.254
TRANS  0  0  0  0  1  1  0  2  0     -0.225
TRANS  0  0  0  0  0  2  0  2  2      0.132
TRANS  0  0  0  0  0  0  0  3  3      0.190
TRANS  0  0  0  0  1  0  0  3  4     -0.100
TRANS  0  0  0  0  1  0  1  0  4      0.130
TRANS  0  0  0  0  2  0  1  0  2      0.157
TRANS  0  0  0  0  3  0  1  0  0      0.231
TRANS  0  0  0  1  0  1  1  0  2     -0.110
TRANS  0  0  0  1  1  1  1  0  0      0.131
TRANS  0  0  0  0  2  1  1  0  0     -0.114
TRANS  0  0  0  0  2  0  2  0  0      0.115
TRANS  0  0  0  0  1  0  3  0  2      0.126
TRANS  0  0  0  0  2  0  3  0  0      0.111
         414   4412.74002270961     
TRANS  0  0  0  0  0  0  0  1  5      0.184
TRANS  0  0  0  2  0  0  0  1  1      0.102
TRANS  0  0  0  0  0  1  0  1  3      0.110
TRANS  0  0  0  0  0  0  0  2  4     -0.258
TRANS  0  0  0  0  1  0  0  2  2      0.130
TRANS  0  0  0  0  0  1  0  2  2     -0.224
TRANS  0  0  0  0  1  1  0  2  0     -0.199
TRANS  0  0  0  0  0  2  0  2  2      0.119
TRANS  0  0  0  0  0  0  0  3  3      0.167
TRANS  0  0  0  0  1  0  1  0  4     -0.170
TRANS  0  0  0  0  2  0  1  0  2     -0.174
TRANS  0  0  0  0  3  0  1  0  0     -0.269
TRANS  0  0  0  1  0  1  1  0  2      0.108
TRANS  0  0  0  1  1  1  1  0  0     -0.146
TRANS  0  0  0  0  2  1  1  0  0      0.127
TRANS  0  0  0  0  2  0  2  0  0     -0.129
TRANS  0  0  0  0  1  0  3  0  2     -0.124
TRANS  0  0  0  0  2  0  3  0  0     -0.110
         415   4415.45053874701     
TRANS  0  0  1  1  0  0  1  0  1      0.308
TRANS  0  1  0  0  0  0  1  1  0      0.120
TRANS  0  0  0  1  0  0  1  1  2     -0.155
TRANS  0  0  0  2  0  0  1  1  0     -0.669
TRANS  0  1  0  2  0  0  1  1  0     -0.147
TRANS  0  0  0  3  0  0  1  1  0     -0.104
TRANS  0  0  0  1  1  0  1  1  0      0.197
TRANS  0  0  0  2  0  1  1  1  0      0.125
TRANS  0  0  0  1  0  0  1  2  1     -0.138
TRANS  0  0  0  1  0  0  2  0  3     -0.160
TRANS  0  0  0  1  0  1  2  0  1      0.124
         416   4418.08812912013     
CIS  0  0  1  0  2  0  0  0  0      0.163
CIS  0  0  0  1  2  0  0  0  0     -0.104
CIS  0  0  0  0  3  0  0  0  0      0.230
CIS  0  0  1  0  0  1  0  0  0     -0.114
CIS  0  0  0  0  2  1  0  0  0      0.215
CIS  0  0  0  0  1  2  0  0  0     -0.105
CIS  0  0  0  0  0  3  0  0  0     -0.104
CIS  0  0  0  1  0  0  1  0  2      0.111
CIS  0  0  1  0  1  0  1  0  0      0.183
CIS  0  0  0  1  1  0  1  0  0     -0.114
CIS  0  0  0  0  2  0  1  0  0      0.204
CIS  0  0  0  0  0  1  1  0  0     -0.173
CIS  0  0  0  0  1  1  1  0  0      0.220
CIS  0  0  0  0  0  2  1  0  0     -0.376
CIS  0  0  0  0  1  2  1  0  0     -0.134
CIS  0  0  0  0  0  3  1  0  0      0.159
CIS  0  0  0  0  0  4  1  0  0     -0.135
CIS  0  0  1  0  0  0  2  0  0     -0.139
CIS  0  0  0  0  1  0  2  0  0     -0.359
CIS  0  0  0  0  2  0  2  0  0     -0.119
CIS  0  0  0  0  0  0  3  0  0      0.131
         417   4422.44441610903     
TRANS  0  0  1  0  0  0  1  0  3      0.101
TRANS  0  0  0  1  0  0  1  0  5     -0.165
TRANS  0  0  1  1  0  0  1  0  1      0.401
TRANS  0  0  1  0  1  0  1  0  1     -0.120
TRANS  0  0  0  1  1  0  1  0  3      0.156
TRANS  0  0  0  1  0  0  1  1  2      0.131
TRANS  0  0  0  2  0  0  1  1  0      0.343
TRANS  0  0  0  1  1  0  1  1  0     -0.110
TRANS  0  0  0  1  0  0  2  0  3     -0.390
TRANS  0  0  0  1  1  0  2  0  1     -0.142
TRANS  0  0  0  1  0  1  2  0  1      0.219
TRANS  0  0  0  1  0  0  2  1  2     -0.129
TRANS  0  0  0  1  0  0  3  0  1     -0.162
         418   4424.36517890192     
CIS  0  0  0  1  1  0  0  0  2      0.235
CIS  0  0  0  1  0  1  0  0  2      0.105
CIS  0  0  0  1  0  0  1  0  2      0.778
CIS  1  0  0  1  0  0  1  0  2      0.100
CIS  0  1  0  1  0  0  1  0  2      0.136
CIS  0  0  0  0  1  0  1  0  2      0.168
CIS  0  0  0  1  0  1  1  0  2     -0.136
CIS  0  0  0  1  0  0  1  1  1     -0.116
CIS  0  0  0  1  0  1  1  1  2      0.131
         419   4424.86632312556     
TRANS  0  0  0  0  1  0  3  0  4     -0.128
TRANS  0  0  0  0  2  0  3  0  0      0.125
TRANS  0  0  0  0  0  0  4  0  2      0.130
TRANS  0  0  0  0  0  0  4  0  4      0.286
TRANS  0  0  0  0  1  0  4  0  2     -0.300
TRANS  0  0  0  0  2  0  4  0  0     -0.104
TRANS  0  0  0  0  0  0  5  0  2      0.588
TRANS  0  0  0  0  1  0  5  0  0      0.229
TRANS  0  0  0  0  0  1  5  0  0     -0.102
TRANS  0  0  0  0  0  1  5  0  2     -0.165
TRANS  0  0  0  0  0  0  5  1  1      0.113
TRANS  0  0  0  0  0  0  6  0  0      0.211
TRANS  0  0  0  0  0  0  6  0  2     -0.117
         420   4428.21645000187     
TRANS  0  0  0  0  0  1  0  0  5      0.167
TRANS  0  0  0  0  2  0  0  1  2      0.104
TRANS  0  0  0  0  0  1  0  1  2      0.103
TRANS  0  0  0  0  0  1  0  1  4     -0.381
TRANS  0  0  0  0  1  1  0  1  2      0.284
TRANS  0  0  0  0  2  1  0  1  0      0.108
TRANS  0  0  0  0  0  2  0  1  0     -0.151
TRANS  0  0  0  0  0  2  0  1  2      0.278
TRANS  0  0  0  0  0  2  0  1  4      0.140
TRANS  0  0  0  0  1  2  0  1  0      0.173
TRANS  0  0  0  0  1  2  0  1  2     -0.141
TRANS  0  0  0  0  0  3  0  1  0     -0.117
TRANS  0  0  0  0  0  3  0  1  2     -0.165
TRANS  0  0  0  0  0  4  0  1  0      0.104
TRANS  0  0  0  0  0  0  0  2  5      0.108
TRANS  0  0  0  0  1  1  0  2  4     -0.127
TRANS  0  0  0  0  2  1  0  2  2      0.103
TRANS  0  0  0  0  0  1  1  2  1      0.145
         421   4431.32830679702     
CIS  0  0  1  0  0  0  0  0  4     -0.114
CIS  0  0  0  0  1  0  0  0  4     -0.170
CIS  0  0  0  0  0  1  0  0  4     -0.311
CIS  0  0  0  0  0  0  0  1  3      0.163
CIS  0  0  0  0  0  0  0  1  5      0.164
CIS  0  0  0  0  1  0  0  1  1     -0.130
CIS  0  0  0  0  0  1  0  1  2      0.109
CIS  0  0  0  0  0  0  0  2  2     -0.602
CIS  0  1  0  0  0  0  0  2  2     -0.103
CIS  0  0  0  0  0  0  0  3  1      0.172
CIS  0  0  0  0  1  0  0  3  2     -0.122
CIS  0  0  0  0  0  1  0  3  2     -0.173
CIS  0  0  0  0  0  0  1  0  4      0.130
         422   4433.77107114785     
DELOCAL  0  0  0  0  0  0  0  0 17     -0.160
TRANS  0  0  1  1  1  0  0  0  1     -0.120
TRANS  0  0  0  0  0  0  1  0  7      0.182
TRANS  0  0  1  0  0  0  1  0  3      0.104
TRANS  0  0  0  1  0  0  1  0  5      0.147
TRANS  0  0  1  1  0  0  1  0  1      0.560
TRANS  0  0  2  1  0  0  1  0  1      0.112
TRANS  0  0  1  0  1  0  1  0  1     -0.163
TRANS  0  0  0  1  1  0  1  0  3     -0.114
TRANS  0  0  1  1  0  1  1  0  1     -0.121
TRANS  0  0  0  1  0  0  2  0  3      0.397
TRANS  0  0  0  1  1  0  2  0  1      0.108
TRANS  0  0  0  1  0  1  2  0  1     -0.134
TRANS  0  0  0  1  0  0  3  0  1      0.144
         423   4434.20929900115     
CIS  0  0  0  0  2  0  1  1  0     -0.161
CIS  0  0  0  0  1  1  1  1  0     -0.113
CIS  0  0  1  0  0  0  2  1  0     -0.110
CIS  0  0  0  0  1  0  2  1  0     -0.432
CIS  0  0  0  0  0  1  2  1  0     -0.211
CIS  0  0  0  0  0  0  3  1  0     -0.690
CIS  0  1  0  0  0  0  3  1  0     -0.112
CIS  0  0  0  0  0  1  3  1  0      0.158
CIS  0  0  0  0  0  0  4  1  0      0.102
         424   4436.64251763712     
TRANS  0  0  0  2  0  0  0  0  2     -0.160
TRANS  0  0  0  1  1  0  0  0  2      0.104
TRANS  0  1  0  0  0  0  0  1  1     -0.137
TRANS  0  0  0  1  0  0  0  1  3      0.168
TRANS  0  0  0  2  0  0  0  1  1      0.611
TRANS  0  1  0  2  0  0  0  1  1      0.137
TRANS  0  0  0  1  1  0  0  1  1     -0.336
TRANS  0  0  0  2  0  1  0  1  1     -0.120
CIS  0  0  0  0  0  0  0  2  2      0.116
TRANS  0  0  0  1  0  0  0  2  2      0.233
TRANS  0  0  0  2  0  0  0  2  0      0.160
TRANS  0  0  0  0  1  0  0  2  2     -0.103
TRANS  0  0  0  2  1  0  0  2  1      0.103
         425   4437.36981542455     
CIS  0  0  1  0  0  0  0  0  4     -0.176
CIS  0  0  0  1  0  0  0  0  4      0.121
CIS  0  0  0  0  1  0  0  0  4     -0.292
CIS  0  0  0  0  0  1  0  0  4     -0.447
CIS  0  0  0  0  0  2  0  0  4      0.104
CIS  0  0  0  0  1  2  0  0  4     -0.106
CIS  0  0  0  0  0  0  0  1  5      0.122
TRANS  0  0  0  2  0  0  0  1  1     -0.146
CIS  0  0  0  0  1  1  0  1  4     -0.134
CIS  0  0  0  0  0  2  0  1  4     -0.125
CIS  0  0  0  0  0  0  0  2  2      0.413
CIS  0  0  0  0  0  0  0  3  1     -0.121
CIS  0  0  0  0  0  1  0  3  2      0.113
CIS  0  0  0  0  0  0  1  0  4      0.174
         426   4440.07970643391     
DELOCAL  0  0  0  0  0  0  0  0 17      0.356
TRANS  0  0  0  1  0  0  0  0  5     -0.105
TRANS  0  0  0  2  0  0  0  0  3     -0.123
TRANS  0  0  0  1  1  0  0  0  3     -0.300
TRANS  0  0  0  1  2  0  0  0  1     -0.151
TRANS  0  0  0  2  0  1  0  0  1      0.209
TRANS  0  0  0  1  1  1  0  0  1      0.207
DELOCAL  0  0  0  0  0  0  0  1 18     -0.108
TRANS  0  0  0  0  0  0  1  0  7     -0.333
TRANS  0  0  1  1  0  0  1  0  1      0.127
TRANS  0  0  0  0  1  0  1  0  5     -0.131
TRANS  0  0  0  0  0  0  2  0  5     -0.242
TRANS  0  0  0  1  0  0  2  0  3      0.129
         427   4446.27965993825     
DELOCAL  0  0  0  0  0  0  0  0 17     -0.244
TRANS  0  0  0  2  0  0  0  0  3     -0.127
TRANS  0  0  0  1  1  0  0  0  3     -0.247
TRANS  0  0  0  1  2  0  0  0  1     -0.145
TRANS  0  0  0  2  0  1  0  0  1      0.176
TRANS  0  0  0  1  1  1  0  0  1      0.137
TRANS  0  0  0  0  0  0  1  0  7      0.227
TRANS  0  0  0  0  0  1  1  1  2     -0.132
TRANS  0  0  0  0  0  0  1  2  3      0.111
TRANS  0  0  0  0  1  0  1  2  1      0.127
TRANS  0  0  0  0  0  1  1  2  1      0.439
TRANS  0  0  0  0  0  2  1  2  1     -0.146
TRANS  0  0  0  0  0  1  1  3  0      0.133
TRANS  0  0  0  0  0  0  2  0  5      0.143
TRANS  0  0  0  0  0  1  2  2  0      0.148
         428   4447.05536737971     
DELOCAL  0  0  0  0  0  0  0  0 17     -0.225
TRANS  0  0  0  2  0  0  0  0  3     -0.116
TRANS  0  0  0  1  1  0  0  0  3     -0.222
TRANS  0  0  0  1  2  0  0  0  1     -0.129
TRANS  0  0  0  2  0  1  0  0  1      0.175
TRANS  0  0  0  1  1  1  0  0  1      0.145
TRANS  0  0  0  0  0  0  1  0  7      0.209
TRANS  0  0  0  0  0  1  1  1  2      0.162
TRANS  0  0  0  0  1  0  1  2  1     -0.127
TRANS  0  0  0  0  0  1  1  2  1     -0.417
TRANS  0  0  0  0  0  2  1  2  1      0.133
TRANS  0  0  0  0  0  1  1  3  0     -0.128
TRANS  0  0  0  0  0  0  2  0  5      0.125
TRANS  0  0  0  0  0  1  2  2  0     -0.249
         429   4448.41101326431     
TRANS  0  0  0  0  0  1  1  2  1      0.227
TRANS  0  0  0  0  0  1  2  1  1      0.120
TRANS  0  0  0  0  0  0  2  2  0     -0.122
TRANS  0  0  0  0  0  1  2  2  0     -0.733
TRANS  0  1  0  0  0  1  2  2  0     -0.128
TRANS  0  0  0  0  0  2  2  2  0      0.222
TRANS  0  0  0  0  0  1  3  2  0      0.127
         430   4456.90953033450     
TRANS  0  1  0  1  0  0  0  0  0      0.139
TRANS  0  0  1  1  0  0  0  0  2      0.365
TRANS  0  0  1  2  0  0  0  0  0     -0.315
TRANS  0  0  1  0  1  0  0  0  2     -0.236
TRANS  0  0  1  1  1  0  0  0  0     -0.590
TRANS  0  0  2  1  1  0  0  0  0     -0.110
TRANS  0  0  1  0  2  0  0  0  0      0.139
TRANS  0  0  1  1  1  1  0  0  0      0.116
TRANS  0  0  1  0  0  0  0  1  3      0.105
         431   4460.42683125438     
TRANS  0  0  1  0  0  0  1  1  1      0.160
TRANS  0  0  1  0  0  0  1  2  0     -0.844
TRANS  0  1  1  0  0  0  1  2  0     -0.143
TRANS  0  0  2  0  0  0  1  2  0     -0.161
TRANS  0  0  1  1  0  0  1  2  0     -0.129
TRANS  0  0  1  0  0  1  1  2  0      0.165
         432   4466.01435373506     
TRANS  0  0  0  2  0  0  1  0  0      0.117
TRANS  0  0  0  2  1  0  1  0  0      0.132
TRANS  0  0  0  1  2  0  1  0  0     -0.144
TRANS  0  1  0  0  0  1  1  0  0     -0.116
TRANS  0  0  0  1  0  1  1  0  2      0.215
TRANS  0  0  0  2  0  1  1  0  0      0.720
TRANS  0  1  0  2  0  1  1  0  0      0.146
TRANS  0  0  0  1  1  1  1  0  0     -0.147
TRANS  0  0  0  2  0  2  1  0  0     -0.221
         433   4470.39963430737     
TRANS  0  0  0  0  0  1  0  0  4     -0.128
TRANS  0  0  0  0  0  1  0  0  6     -0.150
TRANS  0  0  0  0  1  1  0  0  4     -0.171
TRANS  0  0  0  0  2  1  0  0  2      0.146
TRANS  0  0  0  0  0  2  0  0  2      0.120
TRANS  0  0  0  0  0  2  0  0  4     -0.409
TRANS  0  0  0  0  1  2  0  0  2      0.242
TRANS  0  0  0  0  0  3  0  0  0     -0.204
TRANS  0  0  0  0  0  3  0  0  2      0.206
TRANS  0  0  0  0  0  3  0  0  4      0.214
TRANS  0  0  0  0  1  3  0  0  2     -0.158
TRANS  0  0  0  0  0  4  0  0  0     -0.123
TRANS  0  0  0  0  0  4  0  0  2     -0.141
TRANS  0  0  0  0  0  5  0  0  0      0.140
TRANS  0  0  0  0  0  1  0  1  5      0.120
TRANS  0  0  0  0  1  2  0  1  4     -0.111
TRANS  0  0  0  0  0  1  0  2  2      0.109
TRANS  0  0  0  0  1  1  0  2  0     -0.144
TRANS  0  0  0  0  1  1  1  0  2      0.111
TRANS  0  0  0  0  0  3  1  0  2     -0.120
         434   4471.29850717251     
TRANS  0  0  0  0  0  2  0  0  4      0.119
TRANS  0  0  0  0  0  1  0  1  3     -0.162
TRANS  0  0  0  0  0  1  0  1  4     -0.124
TRANS  0  0  0  0  1  1  0  1  1      0.132
TRANS  0  0  0  0  0  2  0  1  2     -0.139
TRANS  0  0  0  0  2  0  0  2  0     -0.163
TRANS  0  0  0  0  0  1  0  2  0      0.119
TRANS  0  0  0  0  0  1  0  2  2      0.349
TRANS  0  0  0  0  1  1  0  2  0     -0.524
TRANS  0  0  0  0  1  2  0  2  0      0.141
TRANS  0  0  0  0  0  1  0  3  1      0.147
         435   4473.54935592888     
TRANS  0  0  0  0  1  0  0  0  6      0.144
TRANS  0  0  0  0  0  0  0  1  7      0.256
TRANS  0  0  0  0  1  0  0  1  5      0.112
TRANS  0  0  0  0  0  1  0  1  4      0.129
TRANS  0  0  0  0  0  2  0  1  2      0.136
TRANS  0  0  1  0  0  0  0  2  1      0.288
TRANS  0  0  0  0  0  0  1  0  6     -0.137
TRANS  0  0  0  2  0  1  1  0  0     -0.102
TRANS  0  0  0  0  0  0  1  1  5     -0.325
TRANS  0  0  0  0  1  0  1  1  3      0.158
TRANS  0  0  0  0  0  0  1  2  4     -0.131
TRANS  0  0  0  0  0  0  2  0  6      0.100
TRANS  0  0  0  0  0  0  2  1  3      0.188
TRANS  0  0  0  0  0  0  3  0  4     -0.123
         436   4475.09596609416     
TRANS  0  0  0  0  0  0  0  1  7      0.131
TRANS  0  0  1  0  0  0  0  1  2      0.170
TRANS  0  0  1  0  0  0  0  2  1     -0.557
TRANS  0  0  2  0  0  0  0  2  1     -0.106
TRANS  0  0  1  0  0  1  0  2  1      0.114
TRANS  0  0  0  0  1  1  0  2  0      0.136
CIS  0  0  0  0  0  0  0  3  0      0.282
TRANS  0  0  1  0  0  0  0  3  0     -0.167
TRANS  0  0  0  1  0  0  0  3  0      0.192
TRANS  0  0  1  0  1  0  0  3  1     -0.113
TRANS  0  0  0  0  0  0  1  1  5     -0.176
TRANS  0  0  0  0  0  0  2  1  3      0.101
         437   4475.14795762597     
CIS  0  0  0  0  0  0  0  2  1     -0.153
TRANS  0  0  1  0  0  0  0  2  1     -0.190
CIS  0  0  0  0  0  0  0  3  0     -0.808
CIS  0  1  0  0  0  0  0  3  0     -0.162
CIS  0  0  0  1  0  0  0  3  0     -0.173
CIS  0  0  0  0  1  0  0  3  0     -0.110
CIS  0  0  0  0  0  1  0  3  0      0.117
CIS  0  0  0  0  0  1  0  4  0     -0.110
         438   4477.00560773895     
TRANS  0  0  0  0  0  1  0  0  5      0.131
TRANS  0  0  0  2  0  1  0  0  1      0.184
TRANS  0  0  0  0  0  2  0  0  3      0.104
TRANS  0  0  1  0  0  0  0  1  2     -0.141
TRANS  0  0  0  0  0  1  0  1  4     -0.308
TRANS  0  0  0  0  0  2  0  1  2     -0.266
TRANS  0  0  0  0  0  2  0  1  4      0.132
TRANS  0  0  0  0  1  2  0  1  0     -0.224
TRANS  0  0  0  0  0  3  0  1  2      0.197
TRANS  0  0  0  0  1  3  0  1  0      0.104
TRANS  0  0  1  0  0  0  0  2  1      0.320
TRANS  0  0  0  0  0  1  0  2  2     -0.142
TRANS  0  0  0  0  0  1  0  2  3      0.167
TRANS  0  0  0  0  1  1  0  2  0      0.150
TRANS  0  0  0  0  1  1  0  2  4     -0.106
TRANS  0  0  0  0  0  2  0  2  1     -0.106
TRANS  0  0  0  1  0  0  0  3  0     -0.108
         439   4482.35149950500     
TRANS  0  0  0  2  0  0  0  0  3     -0.270
TRANS  0  0  0  2  1  0  0  0  1     -0.228
TRANS  0  0  0  1  2  0  0  0  1      0.110
TRANS  0  0  0  1  0  1  0  0  3     -0.192
TRANS  0  0  0  2  0  1  0  0  1     -0.512
TRANS  0  1  0  2  0  1  0  0  1     -0.108
TRANS  0  0  0  1  1  1  0  0  1      0.336
TRANS  0  0  0  2  0  2  0  0  1      0.163
TRANS  0  0  0  0  0  1  0  1  4     -0.107
TRANS  0  0  0  1  0  1  0  1  2     -0.148
TRANS  0  0  0  0  0  2  0  1  2     -0.111
TRANS  0  0  0  2  0  0  1  0  1     -0.119
         440   4485.15701844413     
CIS  0  0  2  0  0  0  0  0  0      0.387
CIS  0  0  1  1  0  0  0  0  0     -0.129
CIS  0  0  1  0  1  0  0  0  0      0.240
CIS  0  0  0  0  2  0  0  0  0     -0.153
CIS  0  0  1  0  0  1  0  0  0      0.543
CIS  0  0  0  0  1  1  0  0  0     -0.246
CIS  0  0  0  0  0  2  0  0  0     -0.199
CIS  0  0  1  0  0  2  0  0  0     -0.181
CIS  0  0  1  0  0  3  0  0  0      0.128
CIS  0  0  1  0  0  0  1  0  0     -0.277
CIS  0  0  0  0  1  0  1  0  0      0.123
         441   4488.67581228655     
TRANS  0  0  0  2  0  0  0  1  0     -0.133
TRANS  0  0  1  0  0  0  0  2  1     -0.226
TRANS  0  0  0  1  0  0  0  2  1      0.196
TRANS  0  0  0  0  0  0  0  3  0      0.134
TRANS  0  0  0  1  0  0  0  3  0     -0.745
TRANS  0  1  0  1  0  0  0  3  0     -0.175
TRANS  0  0  0  2  0  0  0  3  0     -0.175
TRANS  0  0  0  1  0  1  0  3  0      0.131
TRANS  0  0  0  0  0  0  0  4  1     -0.170
         442   4493.04531486167     
CIS  0  0  0  0  3  0  1  0  0      0.210
CIS  0  0  1  0  0  0  2  0  0     -0.157
CIS  0  0  1  0  1  0  2  0  0      0.120
CIS  0  0  0  0  2  0  2  0  0      0.405
CIS  0  0  0  0  0  1  2  0  0     -0.105
CIS  0  0  0  0  1  1  2  0  0     -0.120
CIS  0  0  0  0  0  2  2  0  0     -0.131
CIS  0  0  0  0  0  0  3  0  0     -0.168
CIS  0  0  0  0  0  0  3  0  2     -0.104
CIS  0  0  0  0  1  0  3  0  0      0.344
CIS  0  0  0  0  0  1  3  0  0     -0.384
CIS  0  0  0  0  1  1  3  0  0     -0.110
CIS  0  0  0  0  0  2  3  0  0      0.157
CIS  0  0  0  0  0  0  4  0  0     -0.207
TRANS  0  0  0  0  1  0  4  0  1      0.103
CIS  0  0  0  0  1  0  4  0  0     -0.121
CIS  0  0  0  0  0  1  4  0  0      0.160
         443   4493.17105773718     
TRANS  0  0  0  0  2  0  2  0  1     -0.194
TRANS  0  0  0  0  0  0  3  0  5     -0.127
TRANS  0  0  0  0  1  0  3  0  3     -0.103
TRANS  0  0  0  0  2  0  3  0  0     -0.117
TRANS  0  0  0  0  2  0  3  0  1     -0.242
TRANS  0  0  0  0  0  0  4  0  3     -0.219
TRANS  0  0  0  1  0  0  4  0  1      0.250
TRANS  0  0  0  0  1  0  4  0  1      0.459
TRANS  0  0  0  0  0  1  4  0  1     -0.119
TRANS  0  0  0  0  1  1  4  0  1     -0.121
TRANS  0  0  0  0  0  0  5  0  1      0.109
TRANS  0  0  0  0  0  0  5  0  3      0.142
TRANS  0  0  0  0  0  0  6  0  1     -0.211
         444   4494.56020910432     
DELOCAL  0  0  0  0  0  0  0  0 18      0.103
CIS  0  0  0  0  0  0  1  0  6      0.229
DELOCAL  0  0  0  0  0  0  1  0 15     -0.133
TRANS  0  0  0  1  1  0  1  0  2     -0.179
TRANS  0  0  0  1  2  0  1  0  0     -0.213
TRANS  0  0  0  1  1  1  1  0  0      0.103
TRANS  0  0  0  0  0  0  2  0  6     -0.177
TRANS  0  0  0  1  0  0  2  0  4      0.136
TRANS  0  0  0  1  1  0  2  0  2     -0.160
TRANS  0  0  0  1  0  0  3  0  2      0.343
TRANS  0  0  0  0  1  0  3  0  2     -0.142
TRANS  0  0  0  1  1  0  3  0  0      0.275
TRANS  0  0  0  0  2  0  3  0  0      0.102
TRANS  0  0  0  1  0  1  3  0  2     -0.115
TRANS  0  0  0  1  0  0  4  0  0      0.138
TRANS  0  0  0  0  1  0  4  0  1      0.167
         445   4496.21765489573     
CIS  0  0  0  0  2  1  0  0  1      0.100
CIS  0  0  1  0  1  0  1  0  1      0.151
CIS  0  0  0  1  1  0  1  0  1     -0.105
CIS  0  0  0  0  2  0  1  0  1      0.180
CIS  0  0  1  0  0  1  1  0  1      0.105
CIS  0  0  0  0  1  1  1  0  1      0.310
CIS  0  0  0  0  0  2  1  0  1      0.134
CIS  0  0  0  1  0  0  1  1  0      0.147
CIS  0  0  1  0  0  0  2  0  1      0.203
CIS  0  0  0  1  0  0  2  0  1     -0.130
CIS  0  0  0  0  1  0  2  0  1      0.132
CIS  0  0  0  0  0  1  2  0  1      0.434
CIS  0  0  0  0  0  2  2  0  1     -0.145
CIS  0  0  0  0  0  3  2  0  1      0.103
CIS  0  0  0  0  0  0  3  0  1     -0.432
         446   4498.41369707634     
CIS  0  0  0  1  1  0  0  1  0      0.258
CIS  0  0  0  1  0  1  0  1  0      0.138
CIS  0  0  0  1  0  0  1  1  0      0.773
CIS  0  1  0  1  0  0  1  1  0      0.152
CIS  0  0  0  2  0  0  1  1  0      0.116
CIS  0  0  0  0  1  0  1  1  0      0.149
CIS  0  0  0  1  1  0  1  1  0      0.118
CIS  0  0  0  0  0  1  1  1  0      0.106
CIS  0  0  0  1  0  1  1  1  0     -0.128
         447   4499.20159757918     
CIS  0  0  0  0  0  0  1  0  6      0.101
TRANS  0  0  0  1  0  0  1  0  4     -0.121
TRANS  0  0  0  2  0  0  1  0  2     -0.157
TRANS  0  0  0  1  1  0  1  0  0      0.104
TRANS  0  0  0  1  1  0  1  0  2     -0.225
TRANS  0  0  0  1  2  0  1  0  0     -0.313
TRANS  0  0  0  1  1  1  1  0  0      0.107
TRANS  0  0  0  1  0  0  2  0  4     -0.150
TRANS  0  0  0  1  1  0  2  0  2      0.157
TRANS  0  0  0  1  0  0  3  0  2     -0.417
TRANS  0  0  0  1  1  0  3  0  0     -0.230
TRANS  0  0  0  0  2  0  3  0  0      0.134
TRANS  0  0  0  1  0  1  3  0  2      0.118
TRANS  0  0  0  1  0  0  4  0  0     -0.129
         448   4501.96009422419     
CIS  0  0  0  0  1  0  0  1  2      0.193
CIS  0  0  0  0  0  1  0  1  2     -0.150
TRANS  0  0  0  0  0  0  0  2  5      0.142
TRANS  0  0  1  0  0  0  0  2  1      0.135
TRANS  0  0  0  0  1  0  0  2  3     -0.103
TRANS  0  0  0  0  0  0  1  1  4      0.227
TRANS  0  0  0  0  0  0  1  2  3      0.430
TRANS  0  0  0  0  1  0  1  2  1      0.220
TRANS  0  0  0  0  0  1  1  2  1     -0.207
TRANS  0  0  0  0  0  1  1  2  3     -0.118
TRANS  0  0  0  0  0  0  1  3  2      0.216
TRANS  0  0  0  0  1  0  1  3  3      0.117
TRANS  0  0  0  0  0  0  2  2  1      0.143
TRANS  0  0  0  1  0  0  3  0  2      0.171
TRANS  0  0  0  0  2  0  3  0  0     -0.142
         449   4502.04709479600     
CIS  0  0  0  0  2  0  0  0  1      0.102
CIS  0  0  0  0  0  0  0  1  4     -0.149
CIS  0  0  0  0  1  0  0  1  2      0.536
CIS  0  0  0  0  0  1  0  1  2     -0.411
CIS  0  0  0  0  1  1  0  1  2     -0.134
CIS  0  0  0  0  0  2  0  1  2      0.114
CIS  0  0  0  0  1  0  0  2  1     -0.134
CIS  0  0  0  0  2  0  0  2  2      0.123
CIS  0  0  0  0  0  2  0  2  2     -0.139
CIS  0  0  0  0  0  0  1  1  2     -0.117
TRANS  0  0  0  0  0  0  1  2  3     -0.159
         450   4503.94996851316     
TRANS  0  0  0  1  0  0  1  0  4      0.101
TRANS  0  0  0  2  0  0  1  0  2      0.122
TRANS  0  0  0  1  1  0  1  0  2      0.181
TRANS  0  0  0  1  2  0  1  0  0      0.194
TRANS  0  0  0  0  3  0  1  0  0     -0.113
TRANS  0  0  0  0  0  0  1  1  4      0.107
TRANS  0  0  0  0  0  2  1  1  1      0.213
TRANS  0  0  0  0  0  3  1  1  1     -0.101
TRANS  0  0  0  0  0  0  1  2  3      0.197
TRANS  0  0  0  0  1  0  1  2  1      0.111
TRANS  0  0  0  1  1  0  2  0  0      0.106
TRANS  0  0  0  0  2  0  2  0  0      0.118
TRANS  0  0  0  1  0  0  3  0  2     -0.213
TRANS  0  0  0  0  1  0  3  0  2     -0.224
TRANS  0  0  0  0  2  0  3  0  0      0.324
TRANS  0  0  0  0  1  0  5  0  0     -0.145
         451   4506.98644381874     
TRANS  0  0  0  0  1  2  0  1  1     -0.111
TRANS  0  0  0  0  0  2  1  0  2     -0.112
TRANS  0  0  0  0  0  1  1  1  1      0.170
TRANS  0  0  0  0  0  1  1  1  3      0.167
TRANS  0  0  0  0  1  1  1  1  1      0.229
TRANS  0  0  0  0  0  2  1  1  1      0.461
TRANS  0  0  0  0  0  3  1  1  1     -0.217
TRANS  0  0  0  0  0  2  1  2  0      0.118
TRANS  0  0  0  0  0  1  2  1  1      0.129
TRANS  0  0  0  0  0  2  2  1  1     -0.131
TRANS  0  0  0  0  0  0  3  0  4      0.139
TRANS  0  0  0  0  1  0  3  0  2      0.155
TRANS  0  0  0  1  1  0  3  0  0     -0.144
TRANS  0  0  0  0  2  0  3  0  0     -0.197
TRANS  0  0  0  0  1  0  5  0  0      0.134
         452   4510.13346073582     
TRANS  0  0  0  0  0  1  0  0  7     -0.199
TRANS  0  0  0  0  1  1  0  0  5     -0.154
TRANS  0  0  0  0  1  0  1  0  5      0.167
TRANS  0  0  0  0  3  0  1  0  1      0.114
TRANS  0  0  0  0  0  1  1  0  5      0.303
TRANS  0  0  0  0  1  1  1  0  3     -0.163
TRANS  0  0  0  0  0  2  1  0  5     -0.120
TRANS  0  0  0  1  0  0  2  0  3      0.132
TRANS  0  0  0  1  1  0  2  0  1     -0.143
TRANS  0  0  0  0  2  0  2  0  1     -0.298
TRANS  0  0  0  0  0  1  2  0  3     -0.238
TRANS  0  0  0  0  0  2  2  1  0     -0.122
TRANS  0  0  0  0  1  0  3  0  1     -0.161
TRANS  0  0  0  0  2  0  3  0  1      0.108
TRANS  0  0  0  0  0  0  6  0  1      0.120
         453   4512.38187522508     
CIS  0  0  0  0  1  0  0  1  3     -0.114
CIS  0  0  0  0  0  0  1  0  6     -0.323
TRANS  0  0  0  1  1  0  1  0  2     -0.118
TRANS  0  0  0  1  2  0  1  0  0     -0.120
CIS  0  0  0  0  0  0  1  1  3     -0.390
TRANS  0  0  0  0  0  2  1  1  1      0.151
CIS  0  0  0  0  0  0  1  2  2     -0.101
CIS  0  0  0  0  0  1  1  2  3     -0.102
CIS  0  0  0  0  0  0  2  0  4     -0.114
TRANS  0  0  0  0  2  0  2  0  1     -0.131
TRANS  0  0  0  0  0  0  3  0  4     -0.164
TRANS  0  0  0  1  1  0  3  0  0      0.106
TRANS  0  0  0  0  2  0  3  0  0      0.112
TRANS  0  0  0  0  1  0  5  0  0     -0.170
         454   4514.35299479867     
TRANS  0  0  0  0  0  1  0  0  7      0.156
TRANS  0  0  0  0  1  1  0  0  5      0.111
TRANS  0  0  0  0  3  0  1  0  1      0.158
TRANS  0  0  0  0  0  1  1  0  5     -0.269
TRANS  0  0  0  0  1  1  1  0  3      0.105
TRANS  0  0  0  0  0  2  1  0  5      0.101
CIS  0  0  0  0  0  0  1  1  3      0.144
TRANS  0  0  0  1  0  0  2  0  3      0.109
TRANS  0  0  0  2  0  0  2  0  1     -0.101
TRANS  0  0  0  0  1  0  2  0  3      0.260
TRANS  0  0  0  1  1  0  2  0  1     -0.221
TRANS  0  0  0  0  2  0  2  0  1     -0.254
TRANS  0  0  0  0  1  1  2  0  1      0.128
TRANS  0  0  0  0  0  2  2  1  0      0.290
TRANS  0  0  0  0  0  3  2  1  0     -0.128
TRANS  0  0  0  0  1  0  3  0  1     -0.107
TRANS  0  0  0  0  0  0  6  0  1      0.133
         455   4518.40155723050     
TRANS  0  0  0  0  0  1  0  0  7     -0.111
TRANS  0  0  0  0  0  1  1  0  5      0.177
CIS  0  0  0  0  0  0  1  1  3     -0.118
TRANS  0  0  0  0  0  2  1  1  0      0.114
TRANS  0  0  0  0  0  2  1  1  2     -0.102
TRANS  0  0  0  0  1  0  2  0  3     -0.101
TRANS  0  0  0  0  0  1  2  0  3     -0.102
TRANS  0  0  0  0  0  1  2  1  0      0.191
TRANS  0  0  0  0  1  1  2  1  0      0.141
TRANS  0  0  0  0  0  2  2  1  0      0.610
TRANS  0  0  0  0  0  3  2  1  0     -0.257
TRANS  0  0  0  0  0  2  3  1  0     -0.179
         456   4520.26493329975     
TRANS  0  0  0  0  1  0  0  0  6      0.192
TRANS  0  0  0  0  2  0  0  0  4     -0.112
CIS  0  0  0  0  1  0  0  1  3      0.106
DELOCAL  0  0  0  0  0  0  1  0 15      0.171
CIS  0  0  0  0  0  0  1  1  3      0.404
TRANS  0  0  0  0  0  0  1  1  5      0.149
CIS  0  0  0  0  0  0  1  2  2      0.105
CIS  0  0  0  0  0  1  1  2  3      0.102
TRANS  0  0  0  0  0  0  2  0  6      0.121
TRANS  0  0  0  0  0  2  2  1  0      0.129
TRANS  0  0  0  0  0  0  3  0  4     -0.137
TRANS  0  0  0  0  1  0  4  0  0     -0.140
TRANS  0  0  0  0  0  0  5  0  2      0.122
TRANS  0  0  0  0  1  0  5  0  0     -0.303
         457   4522.00034542725     
DELOCAL  0  0  0  0  0  0  0  0 18      0.145
TRANS  0  0  0  0  1  0  0  0  6      0.314
TRANS  0  0  0  0  2  0  0  0  4     -0.138
TRANS  0  0  0  0  0  1  0  0  6     -0.154
TRANS  0  0  0  0  1  0  0  1  5     -0.125
TRANS  0  0  0  0  2  0  0  1  6      0.105
TRANS  0  0  0  0  2  0  1  0  2      0.199
TRANS  0  0  0  0  3  0  1  0  0     -0.165
TRANS  0  0  0  0  0  0  1  1  5      0.173
TRANS  0  0  0  0  0  2  1  1  1      0.104
TRANS  0  0  0  0  1  0  3  0  2     -0.103
TRANS  0  0  0  0  1  0  4  0  0      0.164
TRANS  0  0  0  0  2  0  4  0  0     -0.120
TRANS  0  0  0  0  0  0  5  0  2     -0.149
TRANS  0  0  0  1  0  0  5  0  0      0.113
TRANS  0  0  0  0  1  0  5  0  0      0.337
TRANS  0  0  0  0  0  0  6  0  1     -0.114
         458   4524.68530843410     
DELOCAL  0  0  0  0  0  0  0  0 18     -0.164
TRANS  0  0  0  0  1  0  0  0  6     -0.174
CIS  0  0  0  0  0  0  1  0  6     -0.132
DELOCAL  0  0  0  0  0  0  1  0 15      0.106
TRANS  0  0  0  1  1  0  1  0  2     -0.133
TRANS  0  0  0  0  2  0  1  0  2     -0.201
TRANS  0  0  0  0  3  0  1  0  0      0.168
CIS  0  0  0  0  0  0  1  1  3      0.293
TRANS  0  0  0  0  0  0  3  0  4     -0.164
TRANS  0  0  0  0  1  0  3  0  2     -0.102
TRANS  0  0  0  1  1  0  3  0  0      0.127
TRANS  0  0  0  0  2  0  3  0  0      0.115
TRANS  0  0  0  0  1  0  4  0  0      0.116
TRANS  0  0  0  0  1  0  5  0  0      0.213
TRANS  0  0  0  0  1  0  5  0  1      0.146
TRANS  0  0  0  0  0  0  6  0  1     -0.259
         459   4526.15022932347     
TRANS  0  1  1  0  0  0  0  0  0     -0.128
TRANS  0  1  0  1  0  0  0  0  0     -0.137
TRANS  0  0  1  1  0  0  0  0  2      0.239
TRANS  0  0  1  2  0  0  0  0  0      0.759
TRANS  0  1  1  2  0  0  0  0  0      0.144
TRANS  0  0  2  2  0  0  0  0  0      0.162
TRANS  0  0  1  1  1  0  0  0  0     -0.253
TRANS  0  0  1  2  0  1  0  0  0     -0.148
TRANS  0  0  1  1  0  0  0  1  1      0.118
         460   4527.35989973527     
TRANS  0  0  0  0  0  0  4  0  3     -0.113
TRANS  0  0  0  1  0  0  4  0  1      0.145
TRANS  0  0  0  0  1  0  4  0  0      0.116
TRANS  0  0  0  0  2  0  4  0  1      0.109
TRANS  0  0  0  0  0  0  5  0  1      0.197
TRANS  0  0  0  0  0  0  5  0  2     -0.109
TRANS  0  0  0  0  0  0  5  0  3     -0.215
TRANS  0  0  0  0  1  0  5  0  0      0.234
TRANS  0  0  0  0  1  0  5  0  1     -0.309
TRANS  0  0  0  0  0  0  6  0  1      0.561
TRANS  0  0  0  0  0  1  6  0  1     -0.109
TRANS  0  0  0  0  0  0  7  0  1     -0.177
         461   4528.56174460932     
TRANS  0  1  0  0  0  0  0  0  3     -0.124
TRANS  0  0  0  1  0  0  0  0  5     -0.139
TRANS  0  0  0  2  0  0  0  0  3      0.614
TRANS  0  1  0  2  0  0  0  0  3      0.124
TRANS  0  0  0  3  0  0  0  0  1     -0.114
TRANS  0  0  0  1  1  0  0  0  3     -0.217
TRANS  0  0  0  2  1  0  0  0  1      0.244
TRANS  0  0  0  2  0  1  0  0  1     -0.294
TRANS  0  0  0  2  0  1  0  0  3     -0.140
TRANS  0  0  0  1  1  1  0  0  1      0.154
TRANS  0  0  0  2  0  2  0  0  1      0.112
TRANS  0  0  0  1  0  0  0  1  4     -0.182
TRANS  0  0  0  2  0  0  0  1  2      0.155
TRANS  0  0  0  2  1  0  0  1  3      0.104
TRANS  0  0  0  2  0  0  1  0  1      0.125
         462   4530.11953605110     
TRANS  0  0  0  0  0  2  0  0  2      0.105
TRANS  0  0  0  0  0  2  0  0  4      0.231
TRANS  0  0  0  0  1  2  0  0  0      0.106
TRANS  0  0  0  0  0  3  0  0  2      0.220
TRANS  0  0  0  0  0  3  0  0  4     -0.138
TRANS  0  0  0  0  1  3  0  0  0      0.112
TRANS  0  0  0  0  0  4  0  0  2     -0.197
TRANS  0  0  0  0  2  1  0  1  0      0.197
TRANS  0  0  0  0  0  2  0  1  0     -0.106
TRANS  0  0  0  0  0  2  0  1  2     -0.290
TRANS  0  0  0  0  1  2  0  1  0      0.427
TRANS  0  0  0  0  1  3  0  1  0     -0.156
TRANS  0  0  1  0  0  1  1  1  0     -0.127
         463   4533.69542479850     
DELOCAL  0  0  0  0  0  0  0  0 18      0.111
TRANS  0  0  0  0  1  0  0  0  6      0.138
TRANS  0  0  0  0  2  0  0  0  4     -0.141
TRANS  0  0  0  0  0  1  0  0  6     -0.102
TRANS  0  0  0  0  0  2  0  0  2     -0.106
TRANS  0  0  0  0  0  2  0  0  4     -0.132
TRANS  0  0  0  0  0  3  0  0  2     -0.133
TRANS  0  0  0  0  0  4  0  0  2      0.128
TRANS  0  0  0  0  2  1  0  1  0      0.117
TRANS  0  0  0  0  0  2  0  1  2     -0.213
TRANS  0  0  0  0  1  2  0  1  0      0.231
CIS  0  0  0  0  0  0  1  0  6      0.102
TRANS  0  0  0  0  1  0  1  0  4     -0.236
TRANS  0  0  0  1  1  0  1  0  2     -0.177
TRANS  0  0  0  0  2  0  1  0  2     -0.206
TRANS  0  0  0  1  2  0  1  0  0      0.177
TRANS  0  0  0  0  3  0  1  0  0      0.231
TRANS  0  0  1  0  0  1  1  1  0     -0.163
         464   4535.08697487598     
TRANS  0  0  0  0  1  0  0  0  6      0.137
TRANS  0  0  0  0  0  1  0  0  4      0.124
TRANS  0  0  0  0  1  1  0  0  4      0.102
TRANS  0  0  0  0  0  2  0  0  2      0.130
TRANS  0  0  0  0  0  2  0  0  4      0.257
TRANS  0  0  0  0  0  3  0  0  2      0.209
TRANS  0  0  0  0  0  3  0  0  4     -0.150
TRANS  0  0  0  0  1  3  0  0  0      0.145
TRANS  0  0  0  0  0  4  0  0  2     -0.199
TRANS  0  0  0  0  0  2  0  1  2      0.166
TRANS  0  0  0  0  0  2  0  1  3     -0.105
TRANS  0  0  0  0  1  2  0  1  0     -0.143
TRANS  0  0  0  0  1  0  1  0  4     -0.189
TRANS  0  0  0  1  1  0  1  0  2     -0.131
TRANS  0  0  0  0  2  0  1  0  2     -0.158
TRANS  0  0  0  1  2  0  1  0  0      0.139
TRANS  0  0  0  0  3  0  1  0  0      0.183
TRANS  0  0  1  0  0  1  1  1  0      0.225
         465   4537.18363479163     
TRANS  0  0  0  0  0  2  0  1  2      0.143
TRANS  0  0  0  0  1  2  0  1  0     -0.170
TRANS  0  0  1  0  0  0  1  1  0     -0.134
TRANS  0  0  1  0  1  0  1  1  0     -0.133
TRANS  0  0  1  0  0  1  1  1  0     -0.728
TRANS  0  1  1  0  0  1  1  1  0     -0.110
TRANS  0  0  2  0  0  1  1  1  0     -0.112
TRANS  0  0  1  0  0  2  1  1  0      0.236
TRANS  0  0  1  0  0  1  2  1  0      0.116
         466   4539.03238434397     
CIS  0  0  1  1  0  0  0  0  1      0.280
CIS  0  0  0  2  0  0  0  0  1     -0.264
CIS  0  0  0  1  1  0  0  0  1      0.312
CIS  0  0  0  0  2  0  0  0  1      0.112
CIS  0  0  0  1  0  1  0  0  1      0.579
CIS  0  1  0  1  0  1  0  0  1      0.105
CIS  0  0  0  0  1  1  0  0  1      0.173
CIS  0  0  0  1  0  2  0  0  1     -0.140
CIS  0  0  0  1  0  3  0  0  1      0.128
CIS  0  0  0  1  1  1  0  1  1      0.102
CIS  0  0  0  1  0  2  0  1  1      0.125
CIS  0  0  0  1  0  0  1  0  1     -0.276
         467   4542.38535488008     
TRANS  0  0  0  1  1  0  0  0  3     -0.242
TRANS  0  0  0  2  1  0  0  0  1      0.182
TRANS  0  0  0  0  2  0  0  0  3     -0.340
TRANS  0  0  0  1  2  0  0  0  1      0.294
TRANS  0  0  0  0  3  0  0  0  1      0.466
TRANS  0  0  0  0  1  1  0  0  3      0.138
TRANS  0  0  0  1  1  1  0  0  1     -0.102
TRANS  0  0  0  0  2  1  0  0  1     -0.197
TRANS  0  0  0  0  3  1  0  0  1     -0.112
TRANS  0  0  0  0  1  0  0  1  4     -0.116
TRANS  0  0  0  0  3  0  0  1  3     -0.107
TRANS  0  0  0  0  4  0  0  1  1      0.101
TRANS  0  0  0  0  2  0  1  0  1      0.118
         468   4546.09855279939     
TRANS  0  0  1  0  0  1  0  0  2      0.153
TRANS  0  0  1  0  0  0  0  1  1     -0.124
TRANS  0  0  1  0  0  0  0  1  3     -0.196
TRANS  0  0  1  0  1  0  0  1  1     -0.253
TRANS  0  0  1  0  0  1  0  1  1     -0.643
TRANS  0  0  1  0  0  2  0  1  1      0.218
TRANS  0  0  1  0  0  1  0  2  0     -0.156
TRANS  0  0  0  1  0  1  0  2  0      0.229
TRANS  0  0  1  0  1  1  0  2  1     -0.124
TRANS  0  0  1  0  0  0  1  1  1     -0.125
TRANS  0  0  0  0  0  2  1  1  1     -0.101
         469   4548.10064204373     
CIS  0  0  0  1  2  0  0  0  0     -0.201
CIS  0  0  2  0  0  0  1  0  0     -0.103
CIS  0  0  1  0  1  0  1  0  0     -0.261
CIS  0  0  0  1  1  0  1  0  0     -0.387
CIS  0  0  1  0  0  1  1  0  0     -0.118
CIS  0  0  0  1  0  1  1  0  0      0.295
CIS  0  0  0  1  1  1  1  0  0      0.127
CIS  0  0  0  0  0  2  1  0  0      0.104
CIS  0  0  0  1  0  2  1  0  0     -0.100
CIS  0  0  1  0  0  0  2  0  0     -0.478
CIS  0  0  0  0  1  0  2  0  0      0.182
CIS  0  0  0  0  0  1  2  0  0      0.144
CIS  0  0  1  0  0  1  2  0  0      0.127
CIS  0  0  0  0  1  0  3  0  0     -0.110
         470   4553.58953238821     
CIS  0  0  0  0  0  0  0  2  0     -0.114
CIS  0  0  0  0  0  0  0  2  2     -0.123
CIS  0  0  1  0  0  0  0  2  0      0.133
CIS  0  0  0  1  0  0  0  2  0     -0.112
CIS  0  0  0  0  1  0  0  2  0      0.650
CIS  0  1  0  0  1  0  0  2  0      0.111
CIS  0  0  0  0  2  0  0  2  0      0.150
CIS  0  0  0  0  0  1  0  2  0     -0.465
CIS  0  0  0  0  1  1  0  2  0     -0.175
CIS  0  0  0  0  0  2  0  2  0      0.129
CIS  0  0  0  0  0  0  1  2  0     -0.152
         471   4554.71841382011     
TRANS  0  0  1  0  0  1  0  1  1      0.193
TRANS  0  0  0  1  0  1  0  1  1     -0.161
TRANS  0  0  0  1  1  0  0  2  0      0.143
TRANS  0  0  0  0  2  0  0  2  0     -0.117
TRANS  0  0  0  0  0  1  0  2  2      0.109
TRANS  0  0  0  1  0  1  0  2  0      0.736
TRANS  0  1  0  1  0  1  0  2  0      0.157
TRANS  0  0  0  2  0  1  0  2  0      0.121
TRANS  0  0  0  1  0  2  0  2  0     -0.217
TRANS  0  0  0  0  0  1  0  3  1      0.120
         472   4556.14357488499     
CIS  0  0  0  1  2  0  0  0  0      0.181
CIS  0  0  0  0  3  0  0  0  0      0.131
CIS  0  0  0  1  0  0  1  0  0     -0.105
CIS  0  0  1  0  1  0  1  0  0     -0.194
CIS  0  0  0  1  1  0  1  0  0      0.323
CIS  0  0  0  0  2  0  1  0  0      0.214
CIS  0  0  0  1  0  1  1  0  0     -0.355
CIS  0  0  0  1  1  1  1  0  0     -0.116
CIS  0  0  0  1  0  2  1  0  0      0.108
CIS  0  0  0  0  0  0  2  0  4      0.141
CIS  0  0  1  0  0  0  2  0  0     -0.485
CIS  0  0  0  1  0  0  2  0  0     -0.161
CIS  0  0  1  0  0  1  2  0  0      0.114
         473   4558.80890952487     
TRANS  0  0  0  0  0  1  0  0  7     -0.115
TRANS  0  0  0  0  1  2  0  0  3     -0.102
TRANS  0  0  0  0  2  2  0  0  1     -0.111
TRANS  0  0  0  0  0  3  0  0  3     -0.106
TRANS  0  0  0  0  1  3  0  0  1     -0.129
TRANS  0  0  0  0  0  1  1  0  5      0.175
TRANS  0  0  0  0  0  2  1  0  1      0.272
TRANS  0  0  0  0  0  2  1  0  3      0.226
TRANS  0  0  0  0  1  2  1  0  1      0.291
TRANS  0  0  0  0  0  3  1  0  1      0.424
TRANS  0  0  0  0  0  3  1  0  3     -0.126
TRANS  0  0  0  0  0  4  1  0  1     -0.270
TRANS  0  0  0  0  0  2  2  0  1      0.127
TRANS  0  0  0  0  0  3  2  0  1     -0.211
         474   4559.94634168136     
CIS  0  0  0  0  2  0  0  0  2     -0.106
CIS  0  0  0  0  0  0  1  0  6     -0.173
DELOCAL  0  0  0  0  0  0  1  0 15     -0.161
CIS  0  0  0  0  1  0  1  0  3      0.118
CIS  0  0  0  0  1  0  1  0  4     -0.254
CIS  0  0  0  0  0  1  1  0  3     -0.136
CIS  0  0  0  0  0  0  1  1  3      0.158
CIS  0  0  0  0  0  0  2  0  4     -0.602
CIS  0  0  1  0  0  0  2  0  0     -0.114
CIS  0  0  0  0  0  1  2  0  4      0.108
CIS  0  0  0  0  0  0  2  1  3     -0.125
CIS  0  0  0  0  1  0  2  1  4     -0.102
CIS  0  0  0  0  0  1  2  1  4     -0.118
TRANS  0  0  0  0  0  0  3  0  4      0.101
         475   4563.23418849061     
TRANS  0  0  0  0  0  1  0  1  5      0.106
TRANS  0  0  1  0  0  1  0  1  1      0.110
TRANS  0  0  0  0  0  1  1  0  4      0.121
TRANS  0  0  0  0  0  1  1  1  3      0.334
TRANS  0  0  0  0  0  2  1  1  1     -0.200
TRANS  0  0  0  0  0  2  1  1  3     -0.138
TRANS  0  0  0  0  0  3  1  1  1      0.109
TRANS  0  0  0  0  0  0  1  2  4      0.214
TRANS  0  0  0  0  1  0  1  2  2     -0.132
TRANS  0  0  0  0  0  1  1  2  2      0.131
TRANS  0  0  0  0  0  0  2  1  3     -0.158
TRANS  0  0  0  0  0  1  2  1  1      0.132
TRANS  0  0  0  0  0  0  2  2  2      0.363
TRANS  0  0  0  0  1  0  2  2  0      0.291
TRANS  0  0  0  0  0  1  2  2  2     -0.145
TRANS  0  0  0  0  0  0  2  3  1      0.135
TRANS  0  0  0  0  0  0  3  2  0      0.113
         476   4564.35883280585     
CIS  0  0  0  0  1  0  0  0  2     -0.111
CIS  0  0  0  0  1  0  0  0  4     -0.131
CIS  0  0  0  0  2  0  0  0  2      0.371
CIS  0  0  0  0  0  1  0  0  4      0.113
CIS  0  0  0  0  1  1  0  0  2     -0.440
CIS  0  0  0  0  2  1  0  0  2     -0.155
CIS  0  0  0  0  0  2  0  0  2      0.252
CIS  0  0  0  0  1  2  0  0  0      0.148
CIS  0  0  0  0  1  2  0  0  2      0.163
CIS  0  0  0  0  0  3  0  0  2     -0.105
CIS  0  0  0  0  1  0  1  0  2     -0.120
CIS  0  0  0  0  1  1  1  0  0      0.101
CIS  0  0  0  0  0  2  1  0  0      0.116
CIS  0  0  0  0  0  0  2  0  4     -0.141
CIS  0  0  0  0  0  1  2  0  0     -0.154
         477   4565.99341112086     
CIS  0  0  0  0  2  0  0  0  2      0.155
CIS  0  0  0  0  1  1  0  0  2     -0.159
CIS  0  0  1  0  1  1  0  0  0     -0.169
CIS  0  0  0  0  2  1  0  0  0     -0.202
CIS  0  0  0  0  1  2  0  0  0     -0.221
CIS  0  0  0  0  0  3  0  0  0     -0.121
CIS  0  0  0  1  1  0  1  0  0      0.106
CIS  0  0  1  0  0  1  1  0  0     -0.215
CIS  0  0  0  0  1  1  1  0  0     -0.158
CIS  0  0  0  0  0  2  1  0  0     -0.345
CIS  0  0  0  0  0  3  1  0  0      0.143
CIS  0  0  0  0  0  4  1  0  0     -0.118
CIS  0  0  1  0  0  0  2  0  0      0.119
CIS  0  0  0  1  0  0  2  0  0     -0.116
CIS  0  0  0  0  1  0  2  0  0      0.168
CIS  0  0  0  0  0  1  2  0  0      0.390
CIS  0  0  0  0  0  0  3  0  0     -0.156
         478   4568.93465487066     
TRANS  0  0  0  0  0  1  0  1  5     -0.114
TRANS  0  0  0  0  0  1  1  0  4     -0.132
TRANS  0  0  0  0  0  1  1  1  3     -0.363
TRANS  0  0  0  0  1  1  1  1  1     -0.131
TRANS  0  0  0  0  0  2  1  1  1      0.211
TRANS  0  0  0  0  0  2  1  1  3      0.154
TRANS  0  0  0  0  0  3  1  1  1     -0.114
TRANS  0  0  0  0  1  0  1  2  2     -0.123
TRANS  0  0  0  0  0  1  1  2  2     -0.155
TRANS  0  0  0  0  0  0  2  1  3     -0.156
TRANS  0  0  0  0  0  0  2  2  2      0.391
TRANS  0  0  0  0  1  0  2  2  0      0.307
TRANS  0  0  0  0  0  1  2  2  2     -0.101
TRANS  0  0  0  0  0  0  2  3  1      0.147
TRANS  0  0  0  0  0  0  3  2  0      0.116
         479   4569.21670184016     
TRANS  0  0  2  0  0  0  0  0  1      0.117
TRANS  0  0  1  0  0  0  0  1  0      0.150
TRANS  0  0  2  0  0  0  0  1  0     -0.830
TRANS  0  1  2  0  0  0  0  1  0     -0.120
TRANS  0  0  3  0  0  0  0  1  0     -0.253
TRANS  0  0  2  1  0  0  0  1  0     -0.110
TRANS  0  0  2  0  0  1  0  1  0      0.172
TRANS  0  1  0  0  0  0  1  1  0      0.126
         480   4569.83415499260     
TRANS  0  0  0  1  1  0  2  0  1      0.146
TRANS  0  0  0  0  0  0  3  0  5     -0.103
TRANS  0  0  0  1  0  0  3  0  3      0.207
TRANS  0  0  0  1  1  0  3  0  1      0.263
TRANS  0  0  0  0  2  0  3  0  1     -0.129
TRANS  0  0  0  0  0  0  4  0  3     -0.144
TRANS  0  0  0  1  0  0  4  0  1     -0.673
TRANS  0  1  0  1  0  0  4  0  1     -0.112
TRANS  0  0  0  0  1  0  4  0  1      0.205
TRANS  0  0  0  1  0  1  4  0  1      0.138
TRANS  0  0  0  1  0  0  4  1  0     -0.103
TRANS  0  0  0  1  0  0  5  0  1      0.100
         481   4572.87582233742     
CIS  0  0  1  0  0  0  0  0  3     -0.110
CIS  0  0  0  0  2  0  0  0  3      0.246
CIS  0  0  0  0  0  0  1  0  5      0.134
CIS  0  0  0  0  1  0  1  0  3      0.500
CIS  0  0  0  0  0  1  1  0  3     -0.430
CIS  0  0  0  0  1  1  1  0  3     -0.124
CIS  0  0  0  0  0  2  1  0  3      0.127
CIS  0  0  0  0  0  3  1  0  3     -0.101
CIS  0  0  0  0  0  0  1  1  3     -0.111
CIS  0  0  0  0  1  0  1  1  2      0.109
CIS  0  0  0  0  2  0  1  1  3      0.105
CIS  0  0  0  0  0  2  1  1  3     -0.122
CIS  0  0  0  0  0  0  2  0  3     -0.148
CIS  0  0  0  0  0  0  2  0  4      0.137
         482   4575.18831040140     
TRANS  0  0  0  0  0  0  0  1  5      0.109
TRANS  0  0  0  0  1  0  0  1  3      0.199
TRANS  0  0  0  0  0  0  0  2  4     -0.157
TRANS  0  0  0  1  0  0  0  2  2     -0.119
TRANS  0  0  0  0  1  0  0  2  0      0.139
TRANS  0  0  0  0  1  0  0  2  2     -0.333
TRANS  0  0  0  1  1  0  0  2  2     -0.110
TRANS  0  0  0  0  2  0  0  2  0     -0.545
TRANS  0  0  0  0  3  0  0  2  0     -0.140
TRANS  0  0  0  1  0  1  0  2  0     -0.101
TRANS  0  0  0  0  1  1  0  2  0      0.181
TRANS  0  0  0  0  1  1  0  2  2      0.160
TRANS  0  0  0  0  2  1  0  2  0      0.118
TRANS  0  0  0  0  0  0  0  3  3      0.143
TRANS  0  0  0  0  1  0  0  3  1     -0.116
TRANS  0  0  0  0  2  0  0  3  2     -0.109
TRANS  0  0  0  0  0  0  0  4  2      0.102
TRANS  0  0  0  0  1  0  1  2  0     -0.119
         483   4577.49456029291     
TRANS  0  0  0  1  0  0  2  0  4     -0.104
TRANS  0  0  0  1  1  0  2  0  0      0.129
TRANS  0  0  0  1  2  0  2  0  0     -0.121
TRANS  0  0  0  0  0  0  3  0  4      0.118
TRANS  0  0  0  1  0  0  3  0  2     -0.305
TRANS  0  0  0  2  0  0  3  0  0      0.343
TRANS  0  0  0  0  1  0  3  0  2      0.196
TRANS  0  0  0  1  1  0  3  0  0      0.540
TRANS  0  0  0  0  2  0  3  0  0     -0.144
TRANS  0  0  0  1  1  1  3  0  0     -0.116
TRANS  0  0  0  1  0  0  5  0  0     -0.117
         484   4580.20168766904     
TRANS  0  0  1  0  0  0  0  0  5      0.570
TRANS  0  0  1  0  1  0  0  0  3     -0.265
TRANS  0  0  1  0  2  0  0  0  1     -0.101
TRANS  0  0  1  0  0  1  0  0  3     -0.138
TRANS  0  0  1  0  0  1  0  0  5     -0.131
TRANS  0  0  1  0  1  1  0  0  1     -0.115
TRANS  0  0  1  0  0  2  0  0  1     -0.123
TRANS  0  0  1  0  0  0  0  1  4      0.138
TRANS  0  0  1  0  1  0  0  1  5      0.127
TRANS  0  0  1  0  0  0  1  0  3     -0.214
TRANS  0  0  0  0  0  1  1  0  5      0.114
TRANS  0  0  0  2  0  0  2  0  1     -0.192
TRANS  0  0  0  1  1  0  2  0  1     -0.202
TRANS  0  0  0  0  2  0  2  0  1      0.107
         485   4580.97526834404     
TRANS  0  0  0  0  0  2  0  0  2      0.130
TRANS  0  0  0  0  2  2  0  0  0     -0.184
TRANS  0  0  0  0  0  3  0  0  2      0.217
TRANS  0  0  0  0  1  3  0  0  0     -0.275
TRANS  0  0  0  0  1  4  0  0  0      0.140
TRANS  0  0  0  0  0  3  1  0  2     -0.140
TRANS  0  0  0  0  0  4  1  0  0     -0.120
TRANS  0  0  0  0  0  2  2  0  0      0.207
TRANS  0  0  0  0  1  2  2  0  0      0.189
TRANS  0  0  0  0  0  3  2  0  0      0.451
TRANS  0  0  0  0  0  4  2  0  0     -0.242
TRANS  0  0  0  0  0  3  3  0  0     -0.203
CIS  0  0  0  0  0  0  4  0  1     -0.135
         486   4581.07222838950     
CIS  0  0  0  0  2  0  2  0  1      0.196
CIS  0  0  0  0  1  1  2  0  1      0.111
CIS  0  0  0  0  0  0  3  0  1      0.110
CIS  0  0  1  0  0  0  3  0  1      0.111
CIS  0  0  0  0  1  0  3  0  1      0.438
CIS  0  0  0  0  0  1  3  0  1      0.179
CIS  0  0  0  0  0  0  4  0  1      0.626
CIS  0  0  0  0  0  1  4  0  1     -0.163
CIS  0  0  0  0  0  0  5  0  1     -0.144
         487   4582.53354489377     
TRANS  0  0  1  0  0  0  0  0  5     -0.315
TRANS  0  0  1  0  1  0  0  0  3      0.145
TRANS  0  0  1  0  0  0  1  0  3      0.102
TRANS  0  0  0  1  2  0  1  0  1      0.150
TRANS  0  0  0  0  3  0  1  0  1     -0.114
TRANS  0  1  0  0  0  0  1  1  0      0.154
TRANS  0  0  0  1  0  0  2  0  3      0.159
TRANS  0  0  0  2  0  0  2  0  1     -0.366
TRANS  0  0  0  0  1  0  2  0  3     -0.155
TRANS  0  0  0  1  1  0  2  0  1     -0.365
TRANS  0  0  0  0  2  0  2  0  1      0.190
TRANS  0  0  0  0  0  0  2  1  4     -0.113
TRANS  0  0  0  1  0  0  4  0  1     -0.121
         488   4583.01480023731     
TRANS  0  0  2  0  0  0  0  1  0     -0.140
TRANS  0  1  0  0  0  0  1  0  1      0.123
TRANS  0  0  0  0  0  0  1  1  0      0.127
TRANS  0  1  0  0  0  0  1  1  0     -0.783
TRANS  0  2  0  0  0  0  1  1  0     -0.297
TRANS  0  0  1  1  0  0  1  1  0     -0.117
TRANS  0  0  0  2  0  0  1  1  0     -0.157
TRANS  0  1  0  0  0  1  1  1  0      0.105
         489   4583.32055511038     
TRANS  0  0  0  0  3  1  0  0  0     -0.106
TRANS  0  0  0  0  0  2  0  0  2      0.190
TRANS  0  0  0  0  2  2  0  0  0     -0.242
TRANS  0  0  0  0  0  3  0  0  0      0.107
TRANS  0  0  0  0  0  3  0  0  2      0.331
TRANS  0  0  0  0  1  3  0  0  0     -0.365
TRANS  0  0  0  0  0  4  0  0  2     -0.145
TRANS  0  0  0  0  1  4  0  0  0      0.168
TRANS  0  0  0  0  0  3  1  0  0     -0.119
TRANS  0  0  0  0  1  3  1  0  0      0.145
TRANS  0  0  0  0  0  2  2  0  0     -0.179
TRANS  0  0  0  0  1  2  2  0  0     -0.117
TRANS  0  0  0  0  0  3  2  0  0     -0.334
TRANS  0  0  0  0  0  4  2  0  0      0.196
TRANS  0  0  0  0  0  3  3  0  0      0.153
         490   4589.38925604529     
CIS  0  0  0  1  0  0  0  0  4     -0.170
TRANS  0  0  0  1  0  0  0  0  6     -0.127
TRANS  0  0  0  2  1  0  0  0  2     -0.118
CIS  0  0  0  0  0  0  1  0  6      0.195
DELOCAL  0  0  0  0  0  0  1  0 15      0.127
TRANS  0  0  0  2  0  0  1  0  2      0.448
TRANS  0  0  0  1  1  0  1  0  2     -0.172
TRANS  0  0  0  2  1  0  1  0  0      0.436
TRANS  0  0  0  2  0  1  1  0  0     -0.116
TRANS  0  0  0  2  0  1  1  0  2     -0.144
TRANS  0  0  0  1  0  0  1  1  3      0.113
CIS  0  0  0  0  0  0  2  0  4     -0.128
TRANS  0  0  0  2  0  0  2  0  0      0.123
         491   4589.83626714353     
CIS  0  0  0  1  0  0  0  0  4      0.347
CIS  0  0  0  0  1  0  0  0  6     -0.105
CIS  0  0  0  0  0  0  1  0  6     -0.450
DELOCAL  0  0  0  0  0  0  1  0 15     -0.257
TRANS  0  0  0  2  0  0  1  0  2      0.248
TRANS  0  0  0  2  1  0  1  0  0      0.195
CIS  0  0  0  0  1  0  1  1  6     -0.100
CIS  0  0  0  0  0  0  2  0  4      0.282
TRANS  0  0  0  0  0  0  2  0  6     -0.143
TRANS  0  0  0  0  0  0  3  0  4      0.128
         492   4590.92526535322     
TRANS  0  1  0  0  0  0  0  0  2      0.183
TRANS  0  0  0  0  0  0  0  1  1      0.121
TRANS  0  1  0  0  0  0  0  1  1     -0.726
TRANS  0  2  0  0  0  0  0  1  1     -0.277
TRANS  0  0  1  0  0  0  0  1  3     -0.167
TRANS  0  0  0  2  0  0  0  1  1     -0.163
TRANS  0  0  1  0  1  0  0  1  1     -0.134
TRANS  0  0  1  0  0  1  0  1  1      0.120
TRANS  0  1  0  0  0  0  0  2  0     -0.173
TRANS  0  1  0  0  1  0  0  2  1     -0.122
         493   4596.26773246266     
TRANS  0  0  0  2  0  0  1  0  2      0.365
TRANS  0  0  0  3  0  0  1  0  0     -0.169
TRANS  0  0  0  0  1  0  1  0  4     -0.138
TRANS  0  0  0  1  1  0  1  0  2      0.227
TRANS  0  0  0  2  1  0  1  0  0     -0.241
TRANS  0  0  0  0  2  0  1  0  2     -0.227
TRANS  0  0  0  1  2  0  1  0  0     -0.390
TRANS  0  0  0  0  3  0  1  0  0      0.141
TRANS  0  0  0  0  1  1  1  0  2      0.104
TRANS  0  0  0  0  1  0  1  1  3      0.117
TRANS  0  0  0  1  0  0  5  0  0      0.244
         494   4597.80694492727     
TRANS  0  0  0  2  0  0  1  0  2      0.106
TRANS  0  0  0  1  2  0  1  0  0     -0.112
TRANS  0  0  0  1  0  0  4  0  0     -0.138
TRANS  0  0  0  1  0  0  4  0  2      0.131
TRANS  0  0  0  1  1  0  4  0  0      0.185
TRANS  0  0  0  0  0  0  5  0  2     -0.108
TRANS  0  0  0  1  0  0  5  0  0     -0.750
TRANS  0  1  0  1  0  0  5  0  0     -0.120
TRANS  0  0  0  0  1  0  5  0  0      0.122
TRANS  0  0  0  1  0  1  5  0  0      0.147
TRANS  0  0  0  1  0  0  6  0  0      0.171
         495   4602.51755602090     
CIS  0  0  0  1  0  0  0  0  4     -0.284
TRANS  0  0  0  2  0  0  0  0  3     -0.136
TRANS  0  0  0  3  0  0  0  0  1      0.179
TRANS  0  0  0  1  1  0  0  0  3     -0.116
TRANS  0  0  0  2  1  0  0  0  1      0.288
TRANS  0  0  0  0  2  0  0  0  3      0.136
TRANS  0  0  0  1  2  0  0  0  1      0.267
TRANS  0  0  0  0  3  0  0  0  1     -0.175
TRANS  0  0  0  1  1  1  0  0  1     -0.116
TRANS  1  0  0  0  0  0  0  1  0     -0.153
TRANS  0  0  0  0  1  0  0  1  4      0.226
TRANS  0  0  0  0  2  0  0  1  2     -0.102
TRANS  0  0  0  0  3  0  0  1  0     -0.103
TRANS  0  0  0  0  0  1  0  1  4     -0.172
TRANS  0  0  0  0  2  1  0  1  0     -0.109
TRANS  0  0  0  1  0  2  0  1  0      0.104
         496   4603.37875052700     
CIS  0  0  0  1  0  0  0  0  4     -0.564
TRANS  0  0  0  2  1  0  0  0  1     -0.124
TRANS  0  0  0  1  2  0  0  0  1     -0.111
CIS  0  0  0  0  0  0  0  1  5      0.161
TRANS  0  0  1  0  0  0  0  1  3     -0.156
CIS  0  0  0  1  0  0  0  1  3     -0.108
CIS  0  0  0  1  0  1  0  1  4     -0.106
CIS  0  0  0  0  0  0  1  0  6     -0.203
DELOCAL  0  0  0  0  0  0  1  0 15     -0.102
TRANS  0  0  1  0  0  2  1  0  0      0.286
TRANS  0  0  1  0  0  3  1  0  0     -0.132
CIS  0  0  0  0  0  0  2  0  4      0.104
         497   4604.19887681357     
CIS  0  0  0  1  0  0  0  0  4      0.313
CIS  0  0  0  0  0  0  1  0  6      0.134
TRANS  0  0  1  0  0  1  1  0  0      0.205
TRANS  0  0  1  0  1  1  1  0  0      0.175
TRANS  0  0  1  0  0  2  1  0  0      0.602
TRANS  0  0  1  0  0  3  1  0  0     -0.277
TRANS  0  0  1  0  0  2  2  0  0     -0.168
         498   4604.31265189976     
TRANS  0  0  1  0  0  0  0  0  4      0.210
CIS  0  0  0  1  0  0  0  0  4     -0.104
TRANS  0  1  0  0  0  0  0  1  1     -0.221
TRANS  0  0  1  0  0  0  0  1  3      0.569
TRANS  0  0  1  1  0  0  0  1  1     -0.110
TRANS  0  0  1  0  1  0  0  1  1      0.219
TRANS  0  0  1  0  0  1  0  1  1     -0.286
TRANS  0  0  1  0  0  1  0  1  3     -0.142
TRANS  0  0  1  0  0  2  0  1  1      0.111
TRANS  0  0  1  0  0  0  0  2  2      0.218
TRANS  0  0  1  0  1  0  0  2  3      0.139
TRANS  0  0  1  0  0  2  1  0  0      0.163
TRANS  0  0  1  0  0  0  1  1  1      0.113
         499   4608.16812646877     
TRANS  1  0  0  0  0  0  0  0  1      0.131
TRANS  0  0  0  2  1  0  0  0  1     -0.102
TRANS  0  0  1  0  0  2  0  0  1     -0.161
TRANS  0  0  0  0  0  0  0  1  0      0.102
TRANS  1  0  0  0  0  0  0  1  0     -0.794
TRANS  2  0  0  0  0  0  0  1  0     -0.256
TRANS  1  1  0  0  0  0  0  1  0     -0.127
TRANS  1  0  0  0  0  1  0  1  0      0.109
         500   4608.73341703839     
TRANS  0  0  1  0  0  0  0  0  5     -0.197
TRANS  0  0  1  0  0  1  0  0  1     -0.170
TRANS  0  0  1  0  0  1  0  0  3     -0.153
TRANS  0  0  1  0  1  1  0  0  1     -0.234
TRANS  0  0  1  0  0  2  0  0  1     -0.436
TRANS  0  0  1  0  0  3  0  0  1      0.211
TRANS  1  0  0  0  0  0  0  1  0      0.275
TRANS  0  0  0  1  1  1  0  1  0      0.111
TRANS  0  0  0  1  0  2  0  1  0      0.356
TRANS  0  0  0  1  0  3  0  1  0     -0.152
TRANS  0  0  1  0  0  1  1  0  1     -0.116
TRANS  0  0  0  0  0  2  1  0  3      0.130
TRANS  0  0  1  0  0  2  1  0  1      0.100
TRANS  0  0  0  0  0  3  1  0  1     -0.132
         501   4612.03831833940     
TRANS  0  0  1  0  0  0  0  0  5      0.127
TRANS  0  0  0  3  0  0  0  0  1     -0.111
TRANS  0  0  0  2  1  0  0  0  1     -0.169
TRANS  0  0  0  1  2  0  0  0  1     -0.108
TRANS  0  0  0  0  3  0  0  0  1      0.118
TRANS  0  0  1  0  0  1  0  0  1      0.101
TRANS  0  0  1  0  1  1  0  0  1      0.146
TRANS  0  0  1  0  0  2  0  0  1      0.256
TRANS  0  0  0  1  0  2  0  0  1     -0.103
TRANS  0  0  1  0  0  3  0  0  1     -0.125
TRANS  0  0  0  1  0  1  0  1  0      0.143
TRANS  0  0  0  1  1  1  0  1  0      0.187
TRANS  0  0  0  0  2  1  0  1  0     -0.109
TRANS  0  0  0  1  0  2  0  1  0      0.557
TRANS  0  1  0  1  0  2  0  1  0      0.108
TRANS  0  0  0  1  0  3  0  1  0     -0.234
         502   4612.48321828895     
TRANS  0  0  0  0  0  0  5  0  2      0.108
TRANS  0  0  0  0  0  0  6  0  0     -0.301
TRANS  0  0  0  0  0  0  6  0  2      0.158
TRANS  0  0  0  0  1  0  6  0  0      0.229
TRANS  0  0  0  0  1  0  6  0  2      0.115
TRANS  0  0  0  0  0  1  6  0  0      0.111
TRANS  0  0  0  0  0  0  7  0  0     -0.758
TRANS  0  0  0  0  0  1  7  0  0      0.126
TRANS  0  0  0  0  0  0  8  0  0      0.284
         503   4612.92787187468     
TRANS  0  0  0  0  0  0  1  1  6      0.226
TRANS  0  0  0  0  1  0  1  1  4     -0.197
TRANS  0  0  0  0  2  0  1  1  2      0.105
TRANS  0  0  0  0  0  1  1  1  4     -0.125
TRANS  0  0  0  0  0  0  2  0  5     -0.145
TRANS  0  0  0  0  0  0  2  1  2     -0.100
TRANS  0  0  0  0  0  0  2  1  4      0.346
TRANS  0  0  0  0  1  0  2  1  2     -0.221
TRANS  0  0  0  0  0  1  2  1  2     -0.257
TRANS  0  0  0  0  1  1  2  1  0     -0.172
TRANS  0  0  0  0  0  2  2  1  2      0.126
TRANS  0  0  0  0  0  0  3  1  2     -0.215
TRANS  0  0  0  0  0  0  3  2  1     -0.152
         504   4620.62283655840     
TRANS  0  0  0  2  0  0  0  0  3     -0.103
TRANS  0  0  0  3  0  0  0  0  1      0.132
TRANS  0  0  0  0  1  0  0  0  5      0.148
TRANS  0  0  0  2  1  0  0  0  1      0.168
TRANS  0  0  0  0  2  0  0  0  3      0.118
TRANS  0  0  0  0  3  0  0  0  1     -0.122
TRANS  0  0  0  0  1  1  0  0  3     -0.108
TRANS  1  0  0  0  0  0  0  1  0     -0.157
TRANS  0  0  0  0  1  0  0  1  4     -0.183
TRANS  0  0  0  0  2  0  0  1  2      0.287
TRANS  0  0  0  0  3  0  0  1  0      0.112
TRANS  0  0  0  0  0  1  0  1  4      0.173
TRANS  0  0  0  0  1  1  0  1  0     -0.150
TRANS  0  0  0  0  2  1  0  1  0      0.168
TRANS  0  0  0  0  2  1  0  1  2     -0.125
TRANS  0  0  0  1  0  2  0  1  0      0.270
TRANS  0  0  0  0  1  2  0  1  0     -0.119
TRANS  0  0  0  1  0  3  0  1  0     -0.113
TRANS  0  0  0  0  3  0  0  2  2      0.107
TRANS  0  0  0  0  0  2  1  0  3      0.110
TRANS  0  0  0  0  1  0  1  1  2      0.106
         505   4621.81188926724     
TRANS  0  0  1  0  0  0  0  0  5      0.117
TRANS  0  0  1  0  0  1  0  0  3      0.127
TRANS  0  0  1  0  1  1  0  0  1      0.149
TRANS  0  0  0  0  0  2  0  0  5      0.119
TRANS  0  0  1  0  0  2  0  0  1      0.211
TRANS  0  0  0  0  1  2  0  0  3     -0.105
TRANS  0  0  0  0  0  1  1  0  3      0.163
TRANS  0  0  0  0  1  1  1  0  3      0.111
TRANS  0  0  0  0  0  2  1  0  1     -0.170
TRANS  0  0  0  0  0  2  1  0  3      0.432
TRANS  0  0  0  0  0  3  1  0  1     -0.286
TRANS  0  0  0  0  0  3  1  0  3     -0.249
TRANS  0  0  0  0  0  4  1  0  1      0.209
TRANS  0  0  0  0  0  2  1  1  2      0.123
TRANS  0  0  0  0  0  2  2  0  1      0.108
         506   4622.87831511783     
CIS  0  0  1  1  0  0  0  0  0      0.792
CIS  0  1  1  1  0  0  0  0  0      0.130
CIS  0  0  2  1  0  0  0  0  0      0.159
CIS  0  0  0  2  0  0  0  0  0      0.104
CIS  0  0  1  0  1  0  0  0  0      0.166
CIS  0  0  0  1  1  0  0  0  0     -0.241
CIS  0  0  1  0  0  1  0  0  0      0.100
CIS  0  0  0  1  0  1  0  0  0     -0.165
CIS  0  0  1  1  0  1  0  0  0     -0.151
         507   4625.94589008132     
CIS  0  0  1  0  0  0  0  0  3     -0.403
CIS  0  0  0  0  1  0  0  1  0      0.131
CIS  0  0  0  0  1  0  0  1  2      0.108
CIS  0  0  1  0  1  0  0  1  0     -0.125
CIS  0  0  0  0  2  0  0  1  0     -0.394
CIS  0  0  0  0  3  0  0  1  0     -0.139
CIS  0  0  0  0  1  1  0  1  0      0.411
CIS  0  0  0  0  2  1  0  1  0      0.185
CIS  0  0  0  0  0  2  0  1  0     -0.219
CIS  0  0  0  0  1  2  0  1  0     -0.163
CIS  0  0  0  0  1  0  1  1  0      0.125
         508   4626.73428920981     
CIS  0  0  1  0  0  0  0  0  3      0.292
CIS  0  0  0  0  2  0  0  1  0     -0.102
CIS  0  0  0  0  1  1  0  1  0      0.102
CIS  0  0  0  1  1  0  1  0  1      0.303
CIS  0  0  0  1  0  1  1  0  1      0.142
CIS  0  0  0  1  0  0  2  0  1      0.663
CIS  0  1  0  1  0  0  2  0  1      0.117
CIS  0  0  0  0  1  0  2  0  1      0.134
CIS  0  0  0  1  0  1  2  0  1     -0.132
CIS  0  0  0  1  0  1  2  1  1      0.102
         509   4626.98191564364     
CIS  0  0  1  0  0  0  0  0  3      0.593
CIS  0  0  0  0  1  0  0  0  3     -0.172
CIS  0  0  1  0  0  1  0  0  3     -0.104
CIS  0  0  1  0  0  0  0  1  2      0.107
CIS  0  0  0  0  2  0  0  1  0     -0.225
CIS  0  0  0  0  0  1  0  1  2     -0.113
CIS  0  0  1  0  0  1  0  1  3      0.109
CIS  0  0  0  0  1  1  0  1  0      0.221
CIS  0  0  0  0  2  1  0  1  0      0.103
CIS  0  0  0  0  0  2  0  1  0     -0.116
CIS  0  0  0  1  1  0  1  0  1     -0.145
CIS  0  0  0  1  0  0  2  0  1     -0.326
         510   4635.39583941071     
TRANS  0  0  0  1  0  0  0  0  6     -0.538
CIS  0  0  0  0  1  0  0  0  4     -0.123
TRANS  0  0  0  1  1  0  0  0  4      0.183
TRANS  0  0  0  1  0  1  0  0  6      0.115
CIS  0  0  0  0  0  0  0  1  5     -0.314
TRANS  0  0  0  1  0  0  0  1  5      0.155
TRANS  0  0  0  1  1  0  0  1  6     -0.129
TRANS  0  0  0  1  0  0  1  0  4      0.245
TRANS  0  0  0  2  1  0  1  0  0     -0.114
CIS  0  0  0  0  0  0  1  2  1      0.204
         511   4636.45167740130     
TRANS  0  0  0  0  0  1  2  1  2     -0.125
TRANS  0  0  0  0  0  0  2  2  3      0.262
TRANS  0  0  0  0  1  0  2  2  1      0.236
TRANS  0  0  0  0  0  0  3  1  2      0.244
TRANS  0  0  0  0  0  0  3  2  1     -0.661
TRANS  0  1  0  0  0  0  3  2  1     -0.112
TRANS  0  0  0  0  0  1  3  2  1      0.149
TRANS  0  0  0  0  0  0  3  3  0     -0.184
         512   4636.75620506139     
TRANS  0  0  0  1  0  0  0  0  6      0.180
CIS  0  0  0  0  1  0  0  2  1      0.227
CIS  0  0  0  0  0  0  1  1  2      0.154
CIS  0  0  0  0  0  1  1  1  1     -0.123
CIS  0  0  0  0  0  0  1  2  1      0.714
CIS  0  1  0  0  0  0  1  2  1      0.127
CIS  0  0  0  1  0  0  1  2  1      0.118
CIS  0  0  0  0  0  1  1  2  1     -0.117
CIS  0  0  0  0  0  0  1  3  0     -0.149
CIS  0  0  0  0  1  0  1  3  1      0.115
CIS  0  0  0  0  0  1  1  3  1      0.182
         513   4640.67146856453     
TRANS  0  0  0  0  0  0  1  1  6      0.155
TRANS  0  0  1  0  0  0  1  1  2      0.171
TRANS  0  0  1  0  1  0  1  1  0      0.103
TRANS  0  0  0  0  0  1  1  1  4      0.111
TRANS  0  0  0  0  1  1  1  1  2     -0.133
TRANS  0  0  0  0  0  1  2  0  3     -0.104
TRANS  0  0  0  0  0  0  2  1  4      0.228
TRANS  0  0  0  0  0  1  2  1  2      0.411
TRANS  0  0  0  0  1  1  2  1  0      0.267
TRANS  0  0  0  0  0  2  2  1  0     -0.107
TRANS  0  0  0  0  0  2  2  1  2     -0.198
TRANS  0  0  0  0  1  0  2  2  0      0.195
TRANS  0  0  0  0  0  1  2  2  1      0.143
TRANS  0  0  0  0  0  0  3  2  1     -0.249
         514   4644.60052867687     
TRANS  0  0  0  1  0  0  0  0  6      0.333
CIS  0  0  0  0  1  0  0  0  4     -0.213
TRANS  0  0  0  1  1  0  0  0  4     -0.110
CIS  0  0  0  0  0  1  0  0  5      0.190
CIS  0  0  0  0  0  0  0  1  5     -0.549
TRANS  0  0  0  0  0  0  0  1  7     -0.133
CIS  0  0  0  0  0  0  0  2  4      0.180
CIS  0  0  0  0  1  0  0  2  5     -0.147
CIS  0  0  0  0  0  1  0  2  5     -0.138
TRANS  0  0  0  1  0  0  1  0  4     -0.143
         515   4646.20549140184     
TRANS  0  0  2  0  0  0  0  0  0      0.160
TRANS  0  0  2  0  1  0  0  0  0      0.169
TRANS  0  0  1  0  0  1  0  0  0     -0.119
TRANS  0  0  2  0  0  1  0  0  0      0.771
TRANS  0  0  3  0  0  1  0  0  0      0.204
TRANS  0  0  2  0  0  2  0  0  0     -0.265
TRANS  0  0  1  0  0  3  0  0  0     -0.100
         516   4647.86602440952     
TRANS  0  0  0  2  0  0  2  0  2      0.102
TRANS  0  0  0  2  1  0  2  0  0      0.143
TRANS  0  1  0  0  0  0  3  0  0      0.112
TRANS  0  0  0  1  0  0  3  0  2     -0.220
TRANS  0  0  0  2  0  0  3  0  0     -0.741
TRANS  0  1  0  2  0  0  3  0  0     -0.145
TRANS  0  0  0  1  1  0  3  0  0      0.235
TRANS  0  0  0  2  0  1  3  0  0      0.142
         517   4648.83801660497     
TRANS  0  0  0  0  0  0  1  2  4     -0.104
TRANS  0  0  0  0  1  0  1  2  0      0.113
TRANS  0  0  0  0  2  0  1  2  0     -0.103
TRANS  0  0  0  0  0  0  2  1  3      0.123
TRANS  0  0  0  0  1  0  2  1  1     -0.122
TRANS  0  0  0  0  0  0  2  2  2     -0.320
TRANS  0  0  0  1  0  0  2  2  0      0.152
TRANS  0  0  0  0  1  0  2  2  0      0.558
TRANS  0  0  0  0  1  1  2  2  0     -0.117
TRANS  0  0  0  0  0  0  2  3  1     -0.139
TRANS  0  0  0  0  0  0  3  2  1      0.170
TRANS  0  0  0  0  0  0  4  2  0     -0.145
         518   4650.57373022953     
TRANS  0  0  0  1  0  0  0  0  6      0.184
TRANS  0  0  0  0  3  0  0  0  2     -0.112
TRANS  0  0  0  0  1  1  0  0  4      0.203
TRANS  0  0  0  0  2  1  0  0  2     -0.207
TRANS  0  0  0  0  3  1  0  0  0     -0.115
TRANS  0  0  0  0  0  2  0  0  4     -0.239
TRANS  0  0  0  0  1  2  0  0  0      0.180
TRANS  0  0  0  0  1  2  0  0  4     -0.104
TRANS  0  0  0  1  1  2  0  0  0      0.140
TRANS  0  0  0  0  2  2  0  0  2      0.132
TRANS  0  0  0  1  0  3  0  0  0      0.192
TRANS  0  0  0  0  1  3  0  0  0      0.138
TRANS  0  0  0  1  0  4  0  0  0     -0.112
TRANS  0  0  0  0  1  4  0  0  0     -0.116
DELOCAL  0  0  0  0  0  0  1  0 16      0.102
TRANS  0  0  0  0  2  0  1  0  2     -0.107
TRANS  0  0  0  0  1  1  1  0  2     -0.111
TRANS  0  0  0  2  0  0  2  0  1     -0.132
TRANS  0  0  0  0  0  1  2  0  4     -0.109
         519   4651.02056866541     
DELOCAL  0  0  0  0  0  0  0  0 20     -0.167
TRANS  0  0  0  0  1  0  0  0  7      0.140
TRANS  0  0  0  0  2  0  0  0  5      0.112
CIS  0  0  0  0  0  0  0  1  5      0.156
CIS  0  0  0  0  1  0  0  1  2     -0.102
CIS  0  0  0  0  0  1  0  1  2     -0.168
TRANS  0  0  0  0  2  1  0  1  0     -0.134
TRANS  0  0  0  0  0  0  1  0  7      0.139
DELOCAL  0  0  0  0  0  0  1  0 16     -0.212
DELOCAL  0  0  0  0  0  0  1  0 17     -0.115
TRANS  0  0  0  0  1  0  1  0  5     -0.135
TRANS  0  0  0  0  0  1  1  0  5      0.114
TRANS  0  0  0  0  0  0  2  0  7     -0.155
TRANS  0  0  0  2  0  0  2  0  1      0.280
TRANS  0  0  0  0  1  0  2  0  3      0.162
TRANS  0  0  0  1  1  0  2  0  1     -0.126
TRANS  0  0  0  0  1  0  2  2  0      0.134
TRANS  0  0  0  0  0  0  4  0  3     -0.107
         520   4652.58018107011     
CIS  0  0  0  0  0  0  0  0  2     -0.108
CIS  0  1  0  0  0  0  0  0  1     -0.104
CIS  0  0  0  2  0  0  0  0  1      0.226
CIS  0  0  0  0  0  2  0  0  2     -0.137
CIS  0  0  1  0  0  0  0  1  2      0.219
CIS  0  0  0  1  0  0  0  1  2     -0.141
CIS  0  0  0  0  1  0  0  1  2      0.254
CIS  0  0  0  0  0  1  0  1  2      0.451
CIS  0  0  0  0  0  2  0  1  2     -0.105
CIS  0  0  0  0  0  0  0  2  3      0.131
CIS  0  0  0  0  0  1  0  2  1     -0.102
CIS  0  0  0  0  1  1  0  2  2      0.140
CIS  0  0  0  0  0  2  0  2  2      0.154
CIS  0  0  0  0  0  0  1  1  2     -0.212
TRANS  0  0  0  2  0  0  2  0  1      0.135
         521   4653.69351686770     
TRANS  0  0  0  0  1  0  0  0  5     -0.134
TRANS  0  0  0  0  1  0  0  1  4      0.197
TRANS  0  0  0  0  1  1  0  1  2      0.196
TRANS  0  0  0  0  2  1  0  1  0      0.223
TRANS  0  0  0  0  1  2  0  1  2     -0.116
TRANS  0  0  0  0  0  0  0  2  5     -0.140
TRANS  0  0  0  0  1  0  0  2  3     -0.123
TRANS  0  0  0  0  2  0  0  2  1     -0.139
TRANS  0  0  1  0  0  0  1  1  2      0.196
TRANS  0  0  0  0  1  0  1  1  2     -0.193
TRANS  0  0  0  0  0  0  1  2  3     -0.105
TRANS  0  0  0  1  0  0  1  2  1      0.134
TRANS  0  0  0  0  1  0  1  2  1      0.330
TRANS  0  0  0  0  1  0  1  3  0      0.105
TRANS  0  0  0  2  0  0  2  0  1      0.146
         522   4656.32595856105     
CIS  0  1  0  0  0  0  0  0  1      0.294
CIS  0  2  0  0  0  0  0  0  1      0.104
CIS  0  0  0  2  0  0  0  0  1     -0.680
CIS  0  1  0  2  0  0  0  0  1     -0.144
CIS  0  0  0  1  1  0  0  0  1     -0.255
CIS  0  0  0  2  1  0  0  0  1     -0.101
CIS  0  0  0  1  0  1  0  0  1     -0.157
CIS  0  0  0  2  0  1  0  0  1      0.112
CIS  0  0  0  0  1  0  0  1  2      0.102
CIS  0  0  0  0  0  1  0  1  2      0.146
CIS  0  0  0  2  0  1  0  1  1     -0.102
         523   4656.44612764109     
CIS  0  0  0  2  0  0  0  0  1      0.191
TRANS  0  0  0  0  1  0  0  1  4     -0.141
TRANS  0  0  0  0  1  1  0  1  2     -0.135
TRANS  0  0  0  0  2  1  0  1  0     -0.182
TRANS  0  0  0  0  0  1  1  0  6      0.150
TRANS  0  0  0  0  1  1  1  0  4     -0.134
TRANS  0  0  1  0  0  0  1  1  2      0.212
TRANS  0  0  1  0  1  0  1  1  0      0.127
TRANS  0  0  0  0  1  0  1  2  1      0.230
TRANS  0  0  0  0  0  1  2  0  4      0.256
TRANS  0  0  0  0  1  1  2  0  2     -0.107
TRANS  0  0  0  0  0  1  3  0  2     -0.140
TRANS  0  0  0  0  0  2  3  0  2      0.105
         524   4657.44061022840     
TRANS  0  0  0  1  0  3  0  0  0      0.132
TRANS  0  0  0  0  1  0  0  1  4      0.125
TRANS  0  0  0  0  1  1  0  1  2      0.105
TRANS  0  0  0  0  2  1  0  1  0      0.147
TRANS  0  0  0  0  0  1  1  0  6      0.152
TRANS  0  0  0  0  1  1  1  0  4     -0.134
TRANS  0  0  0  0  0  0  1  2  3      0.114
TRANS  0  0  0  1  0  0  1  2  1     -0.100
TRANS  0  0  0  0  1  0  1  2  1     -0.222
TRANS  0  0  0  0  0  1  2  0  4      0.256
TRANS  0  0  0  0  1  1  2  0  2     -0.118
TRANS  0  0  0  0  0  2  2  0  2     -0.108
TRANS  0  0  0  0  0  1  3  0  2     -0.133
TRANS  0  0  0  0  0  2  3  0  2      0.107
TRANS  0  0  0  0  0  0  4  2  0     -0.354
         525   4658.15740343197     
TRANS  0  0  1  0  0  0  1  1  2      0.201
TRANS  0  0  1  0  1  0  1  1  0      0.140
TRANS  0  0  0  0  0  1  2  0  4     -0.118
TRANS  0  0  0  0  0  0  3  2  0     -0.115
TRANS  0  0  0  0  0  0  3  2  2      0.115
TRANS  0  0  0  0  1  0  3  2  0      0.143
TRANS  0  0  0  0  0  0  4  1  1      0.104
TRANS  0  0  0  0  0  0  4  2  0     -0.698
TRANS  0  1  0  0  0  0  4  2  0     -0.116
TRANS  0  0  0  0  0  1  4  2  0      0.134
TRANS  0  0  0  0  0  0  5  2  0      0.121
         526   4659.29588286834     
TRANS  0  0  1  0  0  0  0  1  4      0.113
TRANS  0  0  1  0  0  0  1  0  3     -0.121
TRANS  0  0  1  0  0  0  1  1  2      0.405
TRANS  0  0  0  0  1  0  1  1  2      0.143
TRANS  0  0  1  0  1  0  1  1  0      0.337
TRANS  0  0  1  0  0  1  1  1  0     -0.102
TRANS  0  0  1  0  0  1  1  1  2     -0.138
TRANS  0  0  0  0  0  0  1  2  3      0.160
TRANS  0  0  1  0  0  0  1  2  1      0.146
TRANS  0  0  0  1  0  0  1  2  1     -0.148
TRANS  0  0  0  0  1  0  1  2  1     -0.284
TRANS  0  0  0  0  1  0  1  3  0     -0.102
TRANS  0  0  0  0  0  0  2  1  4     -0.109
TRANS  0  0  1  0  0  0  2  1  0      0.106
TRANS  0  0  0  0  0  0  4  2  0      0.210
         527   4661.56820073753     
DELOCAL  0  0  0  0  0  0  0  0 20      0.131
CIS  0  0  0  0  1  0  0  0  5      0.117
TRANS  0  0  0  0  1  0  0  0  7     -0.110
CIS  0  0  0  0  0  1  0  0  5     -0.102
DELOCAL  0  0  0  0  0  0  1  0 16      0.132
TRANS  0  0  0  1  0  0  1  0  5      0.109
TRANS  0  0  0  2  0  0  1  0  3     -0.102
TRANS  0  0  0  2  1  0  1  0  1     -0.156
TRANS  0  0  0  1  2  0  1  0  1      0.142
TRANS  0  0  1  0  0  0  1  1  2     -0.127
TRANS  0  0  0  1  0  0  2  0  3      0.204
TRANS  0  0  0  2  0  0  2  0  1      0.509
TRANS  0  1  0  2  0  0  2  0  1      0.105
TRANS  0  0  0  0  1  0  2  0  3     -0.206
TRANS  0  0  0  1  1  0  2  0  1     -0.304
TRANS  0  0  0  2  0  1  2  0  1     -0.108
TRANS  0  0  0  1  0  0  2  1  2      0.137
         528   4662.77889714171     
CIS  0  0  0  0  3  0  1  0  0     -0.102
CIS  0  0  0  0  2  1  1  0  0     -0.186
CIS  0  0  0  0  1  2  1  0  0     -0.120
CIS  0  0  1  0  1  0  2  0  0     -0.170
CIS  0  0  0  1  1  0  2  0  0      0.104
CIS  0  0  0  0  2  0  2  0  0     -0.166
CIS  0  0  1  0  0  1  2  0  0     -0.131
CIS  0  0  0  0  1  1  2  0  0     -0.360
CIS  0  0  0  0  0  2  2  0  0     -0.176
CIS  0  0  1  0  0  0  3  0  0     -0.165
CIS  0  0  0  0  0  1  3  0  0     -0.361
CIS  0  0  0  0  0  2  3  0  0      0.158
CIS  0  0  0  0  0  0  4  0  0      0.482
         529   4664.34016302535     
TRANS  0  0  0  0  1  1  0  0  4      0.136
TRANS  0  0  0  0  2  1  0  0  2     -0.106
TRANS  0  0  0  1  0  2  0  0  0     -0.268
TRANS  0  0  0  1  1  2  0  0  0     -0.213
TRANS  0  0  0  1  0  3  0  0  0     -0.579
TRANS  0  0  0  1  0  3  0  0  2      0.103
TRANS  0  1  0  1  0  3  0  0  0     -0.101
TRANS  0  0  0  1  0  4  0  0  0      0.329
TRANS  0  0  0  1  0  5  0  0  0     -0.107
TRANS  0  0  0  1  0  3  1  0  0      0.109
         530   4666.64777611849     
TRANS  0  0  0  1  0  0  1  0  4     -0.161
TRANS  0  1  0  1  0  0  1  0  0      0.145
TRANS  0  0  0  2  0  0  1  0  2      0.210
TRANS  0  0  0  3  0  0  1  0  0     -0.437
TRANS  0  1  0  3  0  0  1  0  0     -0.102
TRANS  0  0  0  1  1  0  1  0  2     -0.311
TRANS  0  0  0  2  1  0  1  0  0     -0.391
TRANS  0  0  0  0  2  0  1  0  2      0.101
TRANS  0  0  0  1  2  0  1  0  0      0.258
TRANS  0  0  0  3  0  1  1  0  0      0.105
TRANS  0  0  0  1  0  0  1  1  3      0.116
         531   4670.71812892132     
TRANS  0  1  0  0  0  0  0  0  3     -0.113
TRANS  0  0  1  0  0  0  0  0  5     -0.154
TRANS  0  1  0  0  1  0  0  0  1     -0.165
TRANS  0  1  0  0  0  1  0  0  1     -0.457
TRANS  0  2  0  0  0  1  0  0  1     -0.162
TRANS  0  0  1  0  0  1  0  0  1      0.104
TRANS  0  0  1  0  0  1  0  0  3     -0.442
TRANS  0  0  1  0  1  1  0  0  1     -0.146
TRANS  0  1  0  0  0  2  0  0  1      0.108
TRANS  0  0  1  0  0  2  0  0  1      0.285
TRANS  0  0  1  0  0  2  0  0  3      0.181
TRANS  0  0  1  0  0  3  0  0  1     -0.158
TRANS  0  0  1  0  0  1  0  1  2     -0.125
         532   4671.32982623590     
TRANS  0  0  2  0  0  1  0  0  0      0.102
TRANS  0  1  0  0  1  0  1  0  0      0.131
TRANS  0  0  0  0  0  1  1  0  0     -0.105
TRANS  0  1  0  0  0  1  1  0  0      0.747
TRANS  0  2  0  0  0  1  1  0  0      0.263
TRANS  0  0  1  1  0  1  1  0  0      0.114
TRANS  0  0  0  2  0  1  1  0  0      0.129
TRANS  0  0  1  0  1  1  1  0  0      0.109
TRANS  0  1  0  0  0  2  1  0  0     -0.175
TRANS  0  1  0  0  0  1  2  0  0     -0.131
         533   4675.91732381301     
TRANS  0  0  0  1  0  0  0  1  3     -0.158
TRANS  0  0  0  0  1  0  0  1  3     -0.167
TRANS  0  0  0  0  2  0  0  1  1      0.165
TRANS  0  0  0  1  0  0  0  2  2      0.362
TRANS  0  0  0  0  1  0  0  2  2      0.342
TRANS  0  0  0  0  2  0  0  2  0     -0.462
TRANS  0  0  0  0  3  0  0  2  0     -0.115
TRANS  0  0  0  0  0  1  0  2  2     -0.102
TRANS  0  0  0  1  0  0  0  3  1      0.157
TRANS  0  0  0  0  1  0  0  3  1      0.164
TRANS  0  0  0  0  2  0  0  3  2      0.127
TRANS  0  0  0  0  0  0  0  4  2     -0.102
         534   4677.13844924416     
TRANS  0  1  0  0  0  0  0  0  3      0.208
TRANS  0  1  0  0  1  0  0  0  1      0.227
TRANS  0  1  0  0  0  1  0  0  1      0.533
TRANS  0  2  0  0  0  1  0  0  1      0.190
TRANS  0  0  1  0  0  1  0  0  3     -0.406
TRANS  0  0  1  1  0  1  0  0  1      0.143
TRANS  0  1  0  0  0  2  0  0  1     -0.128
TRANS  0  0  1  0  0  2  0  0  1      0.216
TRANS  0  0  1  0  0  2  0  0  3      0.154
TRANS  0  0  1  0  0  3  0  0  1     -0.116
TRANS  0  0  1  0  0  1  0  1  2     -0.107
TRANS  0  1  0  0  0  0  1  0  1      0.107
         535   4678.22908380410     
CIS  0  0  1  0  0  0  0  0  3      0.108
CIS  0  0  0  0  1  0  0  0  5     -0.419
CIS  0  0  0  0  0  1  0  0  5      0.332
TRANS  0  0  0  1  0  0  0  1  3      0.122
CIS  0  0  0  0  1  0  0  1  4      0.100
CIS  0  0  0  0  2  0  0  1  5     -0.110
TRANS  0  0  0  1  0  0  0  2  2     -0.271
TRANS  0  0  0  0  1  0  0  2  2      0.114
TRANS  0  0  0  1  1  0  0  2  0     -0.317
TRANS  0  0  0  0  0  0  0  3  3     -0.129
TRANS  0  0  0  1  0  0  0  3  1     -0.105
DELOCAL  0  0  0  0  0  0  1  0 16      0.111
         536   4678.30834007938     
CIS  0  0  0  0  1  0  0  0  5     -0.341
CIS  0  0  0  0  0  1  0  0  5      0.269
TRANS  0  0  0  1  0  0  0  1  3     -0.137
TRANS  0  0  0  0  1  0  0  1  3      0.100
TRANS  0  0  0  1  0  0  0  2  2      0.303
TRANS  0  0  0  0  1  0  0  2  2     -0.158
TRANS  0  0  0  1  1  0  0  2  0      0.379
TRANS  0  0  0  0  2  0  0  2  0      0.126
TRANS  0  0  0  1  0  1  0  2  2     -0.106
TRANS  0  0  0  0  0  0  0  3  3      0.158
TRANS  0  0  0  1  0  0  0  3  1      0.116
DELOCAL  0  0  0  0  0  0  1  0 16      0.102
         537   4681.94972575254     
TRANS  0  1  0  1  0  0  0  0  1      0.167
TRANS  0  0  0  3  0  0  0  0  1     -0.488
TRANS  0  1  0  3  0  0  0  0  1     -0.113
TRANS  0  0  0  1  1  0  0  0  3     -0.263
TRANS  0  0  0  2  1  0  0  0  1     -0.228
TRANS  0  0  0  0  2  0  0  0  3      0.123
TRANS  0  0  0  1  2  0  0  0  1      0.390
TRANS  0  0  0  0  3  0  0  0  1     -0.106
TRANS  0  0  0  2  0  1  0  0  1      0.124
TRANS  0  0  0  3  0  1  0  0  1      0.127
TRANS  0  0  0  1  1  1  0  0  1     -0.133
TRANS  0  0  0  1  0  0  0  1  4     -0.152
TRANS  0  0  0  1  1  0  0  1  2     -0.106
TRANS  0  0  0  0  2  0  0  1  2      0.111
         538   4683.69815752704     
TRANS  1  0  0  0  0  0  0  0  0      0.106
TRANS  1  0  0  0  1  0  0  0  0      0.181
TRANS  0  0  0  0  0  1  0  0  0     -0.109
TRANS  1  0  0  0  0  1  0  0  0      0.800
TRANS  2  0  0  0  0  1  0  0  0      0.264
TRANS  1  1  0  0  0  1  0  0  0      0.113
TRANS  0  0  0  0  1  1  0  0  4      0.106
TRANS  1  0  0  0  0  2  0  0  0     -0.195
         539   4693.07675330803     
CIS  0  0  0  0  1  0  0  0  0     -0.115
CIS  0  0  0  0  2  0  0  0  0      0.165
CIS  0  0  1  0  2  0  0  0  0     -0.128
CIS  0  0  0  0  3  0  0  0  0     -0.308
CIS  0  0  0  0  4  0  0  0  0     -0.162
CIS  0  0  0  0  1  1  0  0  0     -0.164
CIS  0  0  0  0  1  1  0  0  2     -0.146
CIS  0  0  1  0  1  1  0  0  0      0.143
CIS  0  0  0  1  1  1  0  0  0     -0.101
CIS  0  0  0  0  2  1  0  0  0      0.391
CIS  0  0  0  0  3  1  0  0  0      0.238
CIS  0  0  0  0  0  2  0  0  2      0.123
CIS  0  0  0  0  1  2  0  0  0     -0.297
CIS  0  0  0  0  2  2  0  0  0     -0.236
CIS  0  0  0  0  0  3  0  0  0      0.134
CIS  0  0  0  0  1  3  0  0  0      0.164
CIS  0  0  0  0  1  4  0  0  0     -0.101
CIS  0  0  0  0  2  0  1  0  0      0.110
CIS  0  0  0  0  1  1  1  0  0     -0.105
CIS  0  0  0  0  2  1  1  0  0     -0.131
CIS  0  0  0  0  1  2  1  0  0      0.112
         540   4697.69954551647     
TRANS  0  0  1  0  0  0  0  0  6      0.115
TRANS  0  0  1  0  1  0  0  0  4     -0.111
TRANS  0  0  1  0  0  0  1  0  4      0.283
TRANS  0  0  1  0  1  0  1  0  2     -0.176
TRANS  0  0  1  0  0  1  1  0  2     -0.248
TRANS  0  0  1  0  1  1  1  0  0     -0.126
TRANS  0  0  0  0  0  2  1  0  4     -0.117
TRANS  0  0  1  0  0  2  1  0  2      0.104
TRANS  0  0  0  0  1  2  1  0  2      0.119
TRANS  0  0  1  0  0  0  2  0  2     -0.139
TRANS  0  0  0  0  0  1  2  0  2     -0.118
TRANS  0  0  0  0  0  1  2  0  4     -0.140
TRANS  0  0  0  0  1  1  2  0  0     -0.112
TRANS  0  0  0  0  0  2  2  0  2     -0.320
TRANS  0  0  0  0  1  2  2  0  0     -0.131
TRANS  0  0  0  0  0  3  2  0  0      0.100
TRANS  0  0  0  0  0  3  2  0  2      0.199
TRANS  0  0  1  0  0  0  2  1  1     -0.253
         541   4699.38071993513     
TRANS  0  0  1  0  0  0  2  1  0      0.115
TRANS  0  0  1  0  0  0  2  1  2     -0.121
TRANS  0  0  1  0  1  0  2  1  0     -0.135
TRANS  0  0  1  0  0  0  3  1  0      0.820
TRANS  0  1  1  0  0  0  3  1  0      0.118
TRANS  0  0  2  0  0  0  3  1  0      0.161
TRANS  0  0  1  0  0  1  3  1  0     -0.169
TRANS  0  0  1  0  0  0  4  1  0     -0.144
         542   4701.41899110215     
TRANS  0  0  1  0  0  0  1  0  4      0.110
TRANS  0  0  0  0  0  2  2  0  2      0.120
TRANS  0  0  1  0  0  0  2  1  1     -0.340
TRANS  0  0  0  0  1  0  2  1  3     -0.113
TRANS  0  0  0  0  0  1  2  1  1      0.103
TRANS  0  0  0  0  0  1  2  1  3     -0.200
TRANS  0  0  0  0  1  1  2  1  1     -0.172
TRANS  0  0  0  0  0  1  3  0  2     -0.134
TRANS  0  0  0  0  0  0  3  1  1      0.112
TRANS  0  0  0  0  0  0  3  1  3      0.141
TRANS  0  0  0  0  1  0  3  1  1      0.142
TRANS  0  0  0  0  0  1  3  1  1      0.471
TRANS  0  0  0  0  0  2  3  1  1     -0.171
TRANS  0  0  0  0  0  1  3  2  0      0.118
TRANS  0  0  0  0  0  0  4  1  1      0.170
TRANS  0  0  0  0  0  1  4  1  1     -0.142
         543   4702.23384914274     
CIS  0  0  1  0  0  0  0  1  1      0.133
CIS  0  0  0  0  2  0  0  1  1     -0.279
CIS  0  0  0  0  0  0  1  1  1      0.110
CIS  0  0  0  0  0  0  1  1  3     -0.143
CIS  0  0  0  0  1  0  1  1  1     -0.509
CIS  0  0  0  0  0  1  1  1  1      0.418
CIS  0  0  0  0  1  1  1  1  1      0.147
CIS  0  0  0  0  0  2  1  1  1     -0.129
CIS  0  0  0  0  0  2  1  2  1      0.127
CIS  0  0  0  0  0  0  2  1  1      0.179
         544   4704.20891141697     
TRANS  0  0  0  0  1  0  0  0  7      0.183
TRANS  0  0  0  0  2  0  0  0  5      0.158
CIS  0  0  0  0  0  1  0  0  5     -0.122
TRANS  0  0  0  0  0  0  1  0  7      0.105
TRANS  0  0  0  0  1  0  1  0  5     -0.195
TRANS  0  0  0  0  1  0  1  0  7     -0.118
TRANS  0  0  0  0  2  0  1  0  3      0.139
TRANS  0  0  0  0  0  1  1  0  5      0.137
TRANS  0  0  0  0  0  0  2  0  7      0.279
TRANS  0  0  0  0  1  0  2  0  5      0.188
TRANS  0  0  0  0  0  0  2  1  4      0.125
TRANS  0  0  1  0  0  0  2  1  1      0.152
TRANS  0  0  0  0  0  0  3  0  3      0.102
TRANS  0  0  0  0  0  0  3  0  5     -0.257
TRANS  0  0  0  0  0  1  3  1  1      0.207
TRANS  0  0  0  0  0  0  4  0  3      0.263
         545   4704.82589430518     
TRANS  0  0  1  0  0  0  0  0  6     -0.123
TRANS  0  0  1  0  1  0  0  0  4      0.109
TRANS  0  0  1  0  0  0  1  0  4     -0.309
TRANS  0  0  1  0  1  0  1  0  2      0.167
TRANS  0  0  0  0  0  1  1  0  6     -0.123
TRANS  0  0  1  0  0  1  1  0  2      0.114
TRANS  0  0  0  0  0  1  2  0  2     -0.100
TRANS  0  0  0  0  0  1  2  0  4     -0.211
TRANS  0  0  0  0  0  2  2  0  2     -0.273
TRANS  0  0  0  0  0  2  2  0  4      0.104
TRANS  0  0  0  0  1  2  2  0  0     -0.116
TRANS  0  0  0  0  0  3  2  0  2      0.181
TRANS  0  0  1  0  0  0  2  1  1      0.172
TRANS  0  0  0  0  1  1  2  1  0     -0.110
TRANS  0  0  0  0  0  2  2  1  1     -0.111
TRANS  0  0  0  0  0  1  3  1  1      0.264
         546   4705.04028062287     
DELOCAL  0  0  0  0  0  0  0  0 19      0.100
TRANS  0  0  0  0  0  0  0  1  7     -0.118
TRANS  0  0  1  0  0  0  1  0  4     -0.185
TRANS  0  0  1  0  0  1  1  0  2      0.111
TRANS  0  0  1  0  0  0  1  1  3      0.149
TRANS  0  0  0  0  1  0  1  1  3      0.103
TRANS  0  0  1  0  1  0  1  1  1      0.150
TRANS  0  0  0  0  2  0  1  1  1      0.155
TRANS  0  0  0  0  0  1  1  1  3     -0.123
TRANS  0  0  0  0  1  1  1  1  1      0.164
TRANS  0  0  0  0  0  0  2  0  6      0.104
TRANS  0  0  1  0  0  0  2  0  2      0.201
TRANS  0  0  1  0  0  0  2  1  1     -0.518
TRANS  0  0  2  0  0  0  2  1  1     -0.102
TRANS  0  0  1  0  0  1  2  1  1      0.104
TRANS  0  0  1  0  0  0  2  2  0     -0.118
TRANS  0  0  0  0  0  1  3  1  1     -0.166
         547   4710.50705373726     
DELOCAL  0  0  0  0  0  0  0  0 19     -0.130
TRANS  0  0  0  0  2  2  0  0  0      0.113
TRANS  0  0  0  0  0  0  0  1  7      0.244
TRANS  0  0  0  0  0  0  0  2  6     -0.113
TRANS  0  0  1  0  0  0  1  0  4     -0.122
TRANS  0  0  1  0  0  0  1  1  3      0.110
TRANS  0  0  0  0  1  0  1  1  3     -0.168
TRANS  0  0  1  0  1  0  1  1  1      0.108
TRANS  0  0  0  0  2  0  1  1  1     -0.208
TRANS  0  0  0  0  0  1  1  1  3      0.207
TRANS  0  0  0  0  1  1  1  1  1     -0.198
TRANS  0  0  1  0  0  0  2  0  2      0.131
TRANS  0  0  1  0  0  0  2  1  1     -0.236
TRANS  0  0  0  0  1  0  2  1  1     -0.161
TRANS  0  0  0  0  1  1  2  1  1      0.108
TRANS  0  0  0  0  0  1  3  1  1     -0.163
         548   4713.45137668701     
TRANS  0  1  1  0  0  0  0  0  0      0.113
CIS  0  0  0  0  1  0  0  0  4     -0.103
CIS  0  0  1  0  1  0  0  0  2      0.181
CIS  0  0  0  1  1  0  0  0  2     -0.134
CIS  0  0  0  0  2  0  0  0  2      0.299
CIS  0  0  0  0  0  1  0  0  2     -0.111
CIS  0  0  0  0  1  1  0  0  2      0.160
CIS  0  0  0  0  1  1  0  0  3     -0.117
CIS  0  0  0  0  0  2  0  0  2     -0.302
CIS  0  0  0  0  0  3  0  0  2      0.106
CIS  0  0  0  0  0  4  0  0  2     -0.106
CIS  0  0  1  0  0  0  1  0  3     -0.108
CIS  0  0  0  0  1  0  1  0  2     -0.186
CIS  0  0  0  0  1  0  1  0  3     -0.129
CIS  0  0  0  0  0  1  1  0  3     -0.261
CIS  0  0  0  0  0  0  2  0  3      0.168
         549   4713.66655360756     
TRANS  0  0  1  0  0  0  0  0  0     -0.100
TRANS  0  1  1  0  0  0  0  0  0      0.762
TRANS  0  2  1  0  0  0  0  0  0      0.258
TRANS  0  1  2  0  0  0  0  0  0      0.131
TRANS  0  0  2  1  0  0  0  0  0      0.182
TRANS  0  0  1  2  0  0  0  0  0      0.130
TRANS  0  0  2  0  1  0  0  0  0      0.201
TRANS  0  1  1  0  0  1  0  0  0     -0.109
         550   4714.05434315503     
TRANS  0  1  1  0  0  0  0  0  0     -0.160
TRANS  1  0  0  0  0  1  0  0  0      0.110
TRANS  0  0  0  0  1  1  0  0  4     -0.260
TRANS  0  0  0  0  2  1  0  0  0     -0.118
TRANS  0  0  0  0  1  2  0  0  0      0.132
TRANS  0  0  0  0  1  2  0  0  2     -0.226
TRANS  0  0  0  0  2  2  0  0  0     -0.217
TRANS  0  0  0  0  1  3  0  0  0      0.119
TRANS  0  0  0  0  1  3  0  0  2      0.179
TRANS  0  0  0  0  2  3  0  0  0      0.117
TRANS  0  0  0  0  1  4  0  0  0     -0.113
TRANS  0  0  0  0  0  1  0  1  5      0.115
TRANS  0  0  0  0  1  1  0  1  3      0.106
CIS  0  0  0  0  0  1  1  0  3      0.111
TRANS  0  0  0  0  1  1  1  0  2      0.118
TRANS  0  0  0  0  1  1  1  1  1     -0.193


==> som_hcooh_vib_states_b=9.dat <==
**************************************************************************************************
* Supplementary Material to
* Alberto Martin Santa Daria, Gustavo Avila, Edit Matyus: Variational vibrational states of HCOOH,
* submitted to J. Mol. Spectrosc (JKG Watson SI) on 30 Jan 2022
**************************************************************************************************
           1   7350.81595452476     
TRANS  0  0  0  0  0  0  0  0  0      0.966
TRANS  1  0  0  0  0  0  0  0  0      0.108
TRANS  0  1  0  0  0  0  0  0  0      0.128
TRANS  0  0  0  0  0  1  0  0  0     -0.107
           2   626.861286984668     
TRANS  0  0  0  0  1  0  0  0  0      0.102
TRANS  0  0  0  0  0  0  1  0  0     -0.945
TRANS  1  0  0  0  0  0  1  0  0     -0.108
TRANS  0  1  0  0  0  0  1  0  0     -0.125
TRANS  0  0  0  0  0  1  1  0  0      0.121
           3   639.402800465961     
TRANS  0  0  0  0  0  0  0  0  1      0.942
TRANS  1  0  0  0  0  0  0  0  1      0.114
TRANS  0  1  0  0  0  0  0  0  1      0.126
TRANS  0  0  0  0  0  1  0  0  1     -0.123
TRANS  0  0  0  0  0  0  0  1  0      0.148
TRANS  0  0  0  0  1  0  0  1  1      0.111
           4   1033.85062760534     
TRANS  0  0  0  0  0  0  0  0  1     -0.147
TRANS  0  0  0  0  0  0  0  1  0      0.940
TRANS  1  0  0  0  0  0  0  1  0      0.106
TRANS  0  1  0  0  0  0  0  1  0      0.145
TRANS  0  0  0  0  0  1  0  1  0     -0.117
           5   1107.87182286391     
TRANS  0  0  0  0  1  0  0  0  0     -0.173
TRANS  0  0  0  0  0  1  0  0  0     -0.903
TRANS  1  0  0  0  0  1  0  0  0     -0.106
TRANS  0  1  0  0  0  1  0  0  0     -0.123
TRANS  0  0  0  0  0  2  0  0  0      0.200
           6   1219.97732820374     
TRANS  0  0  0  0  0  0  0  0  2      0.769
TRANS  0  1  0  0  0  0  0  0  2      0.105
TRANS  0  0  0  0  1  0  0  0  0     -0.459
TRANS  0  0  0  0  0  1  0  0  0      0.154
TRANS  0  0  0  0  0  1  0  0  2     -0.163
TRANS  0  0  0  0  0  0  0  1  1     -0.157
TRANS  0  0  0  0  1  0  0  1  2      0.113
TRANS  0  0  0  0  0  0  1  0  0     -0.111
           7   1255.22217589783     
TRANS  0  0  0  0  0  0  1  0  2      0.106
TRANS  0  0  0  0  1  0  1  0  0     -0.135
TRANS  0  0  0  0  0  0  2  0  0      0.918
TRANS  1  0  0  0  0  0  2  0  0      0.107
TRANS  0  1  0  0  0  0  2  0  0      0.121
TRANS  0  0  0  0  0  1  2  0  0     -0.133
TRANS  0  0  0  0  0  0  3  0  0     -0.120
           8   1268.23489525202     
TRANS  0  0  0  0  0  0  0  0  3      0.133
TRANS  0  0  0  0  1  0  0  0  1      0.182
TRANS  0  0  0  0  0  0  1  0  1     -0.905
TRANS  1  0  0  0  0  0  1  0  1     -0.111
TRANS  0  1  0  0  0  0  1  0  1     -0.120
TRANS  0  0  0  0  0  1  1  0  1      0.134
TRANS  0  0  0  0  0  0  1  1  0     -0.142
TRANS  0  0  0  0  1  0  1  1  1     -0.101
           9   1304.44252569207     
TRANS  0  0  0  0  0  0  0  0  2      0.462
TRANS  0  0  0  1  0  0  0  0  0      0.211
TRANS  0  0  0  0  1  0  0  0  0      0.771
TRANS  1  0  0  0  1  0  0  0  0      0.105
TRANS  0  1  0  0  1  0  0  0  0      0.104
TRANS  0  0  0  0  1  1  0  0  0     -0.104
TRANS  0  0  0  0  0  0  0  1  1     -0.118
          10   1379.27762861716     
TRANS  0  0  0  0  0  0  0  0  2      0.163
TRANS  0  0  0  1  0  0  0  0  0     -0.915
TRANS  1  0  0  1  0  0  0  0  0     -0.105
TRANS  0  1  0  1  0  0  0  0  0     -0.153
TRANS  0  0  0  0  1  0  0  0  0      0.144
TRANS  0  0  0  1  0  1  0  0  0      0.122
          11   1418.10688809874     
CIS  0  0  0  0  0  0  0  0  0      0.946
CIS  1  0  0  0  0  0  0  0  0      0.104
CIS  0  1  0  0  0  0  0  0  0      0.131
CIS  0  0  0  0  0  1  0  0  0     -0.102
CIS  0  0  0  0  0  2  0  0  0      0.107
          12   1660.64591061910     
TRANS  0  0  0  0  0  0  1  0  1      0.132
TRANS  0  0  0  0  0  0  1  1  0     -0.920
TRANS  1  0  0  0  0  0  1  1  0     -0.105
TRANS  0  1  0  0  0  0  1  1  0     -0.142
TRANS  0  0  0  0  0  1  1  1  0      0.132
          13   1673.44310134220     
TRANS  0  0  0  0  0  0  0  0  2      0.207
TRANS  0  0  0  0  0  0  0  1  1      0.880
TRANS  1  0  0  0  0  0  0  1  1      0.107
TRANS  0  1  0  0  0  0  0  1  1      0.136
TRANS  0  0  0  0  0  1  0  1  1     -0.132
TRANS  0  0  0  0  0  0  0  2  0      0.204
TRANS  0  0  0  0  1  0  0  2  1      0.147
          14   1732.35988382804     
TRANS  0  0  0  0  0  0  1  0  0      0.116
TRANS  0  0  0  0  1  0  1  0  0      0.146
TRANS  0  0  0  0  0  1  1  0  0      0.869
TRANS  1  0  0  0  0  1  1  0  0      0.104
TRANS  0  1  0  0  0  1  1  0  0      0.118
TRANS  0  0  0  0  0  2  1  0  0     -0.214
TRANS  0  0  0  0  0  1  2  0  0     -0.139
          15   1739.48718074640     
TRANS  0  0  0  0  0  0  0  0  1     -0.109
TRANS  0  0  0  0  0  0  0  0  3     -0.263
TRANS  0  0  0  0  1  0  0  0  1     -0.324
TRANS  0  0  0  0  0  1  0  0  1     -0.786
TRANS  1  0  0  0  0  1  0  0  1     -0.100
TRANS  0  1  0  0  0  1  0  0  1     -0.108
TRANS  0  0  0  0  0  2  0  0  1      0.200
TRANS  0  0  0  0  0  1  0  1  0     -0.130
TRANS  0  0  0  0  1  1  0  1  1     -0.110
TRANS  0  0  0  0  0  0  1  0  1     -0.146
          16   1782.81896231490     
TRANS  0  0  1  0  0  0  0  0  0      0.934
TRANS  1  0  1  0  0  0  0  0  0      0.106
TRANS  0  1  1  0  0  0  0  0  0      0.119
TRANS  0  0  2  0  0  0  0  0  0      0.150
TRANS  0  0  1  0  0  1  0  0  0     -0.141
          17   1790.34306217006     
TRANS  0  0  0  0  0  0  0  0  3     -0.762
TRANS  1  0  0  0  0  0  0  0  3     -0.103
TRANS  0  1  0  0  0  0  0  0  3     -0.102
TRANS  0  0  0  0  1  0  0  0  1     -0.262
TRANS  0  0  0  0  0  1  0  0  1      0.370
TRANS  0  0  0  0  0  1  0  0  3      0.138
TRANS  0  0  0  0  0  2  0  0  1     -0.108
TRANS  0  0  0  0  0  0  0  1  2      0.200
TRANS  0  0  0  0  1  0  0  1  3     -0.131
TRANS  0  0  0  0  0  0  1  0  1     -0.145
          18   1848.01904784718     
TRANS  0  0  0  0  0  0  0  0  4     -0.155
TRANS  0  0  0  0  1  0  0  0  2     -0.167
TRANS  0  0  0  0  0  0  1  0  2      0.707
TRANS  0  0  0  0  1  0  1  0  0     -0.452
TRANS  0  0  0  0  0  1  1  0  0      0.136
TRANS  0  0  0  0  0  1  1  0  2     -0.171
TRANS  0  0  0  0  0  0  1  1  1     -0.144
TRANS  0  0  0  0  0  0  2  0  0     -0.161
          19   1885.11598840140     
TRANS  0  0  0  0  0  0  2  0  0     -0.115
TRANS  0  0  0  0  0  0  2  0  2     -0.123
TRANS  0  0  0  0  1  0  2  0  0      0.153
TRANS  0  0  0  0  0  0  3  0  0     -0.885
TRANS  1  0  0  0  0  0  3  0  0     -0.105
TRANS  0  1  0  0  0  0  3  0  0     -0.116
TRANS  0  0  0  0  0  1  3  0  0      0.142
TRANS  0  0  0  0  0  0  4  0  0      0.168
          20   1898.47353020910     
TRANS  0  0  0  0  0  0  1  0  3     -0.180
TRANS  0  0  0  0  1  0  1  0  1     -0.244
TRANS  0  0  0  0  0  0  2  0  1      0.866
TRANS  1  0  0  0  0  0  2  0  1      0.107
TRANS  0  1  0  0  0  0  2  0  1      0.115
TRANS  0  0  0  0  0  1  2  0  1     -0.142
TRANS  0  0  0  0  0  0  2  1  0      0.136
          21   1908.13462566591     
CIS  0  0  0  0  0  0  0  0  1     -0.923
CIS  1  0  0  0  0  0  0  0  1     -0.109
CIS  0  1  0  0  0  0  0  0  1     -0.128
CIS  0  0  0  0  0  1  0  0  1      0.107
CIS  0  0  0  0  0  2  0  0  1     -0.110
CIS  0  0  0  0  0  0  0  1  0     -0.101
CIS  0  0  0  0  0  1  0  1  1     -0.145
          22   1930.29153720967     
TRANS  0  0  0  0  1  0  0  0  0      0.101
TRANS  0  0  0  0  2  0  0  0  0     -0.106
TRANS  0  0  0  0  0  0  1  0  2      0.468
TRANS  0  0  0  1  0  0  1  0  0      0.217
TRANS  0  0  0  0  1  0  1  0  0      0.724
TRANS  1  0  0  0  1  0  1  0  0      0.100
TRANS  0  0  0  0  1  1  1  0  0     -0.113
TRANS  0  0  0  0  0  0  1  1  1     -0.114
          23   1947.91135474743     
TRANS  0  0  0  0  0  0  0  0  3      0.334
TRANS  0  0  0  1  0  0  0  0  1     -0.338
TRANS  0  0  0  0  1  0  0  0  1     -0.738
TRANS  1  0  0  0  1  0  0  0  1     -0.109
TRANS  0  0  0  0  0  1  0  0  1      0.214
TRANS  0  0  0  0  1  1  0  0  1      0.113
TRANS  0  0  0  0  0  0  0  1  2     -0.121
TRANS  0  0  0  0  1  0  0  1  0     -0.122
TRANS  0  0  0  0  2  0  0  1  1     -0.122
          24   2005.54581748564     
TRANS  0  0  0  1  1  0  0  0  0     -0.103
TRANS  0  0  0  0  0  0  1  0  2     -0.164
TRANS  0  0  0  1  0  0  1  0  0      0.893
TRANS  1  0  0  1  0  0  1  0  0      0.104
TRANS  0  1  0  1  0  0  1  0  0      0.149
TRANS  0  0  0  0  1  0  1  0  0     -0.137
TRANS  0  0  0  1  0  1  1  0  0     -0.133
          25   2022.27094882894     
TRANS  0  0  0  0  0  0  0  0  3     -0.173
TRANS  0  0  0  1  0  0  0  0  1     -0.850
TRANS  1  0  0  1  0  0  0  0  1     -0.105
TRANS  0  1  0  1  0  0  0  0  1     -0.144
TRANS  0  0  0  0  1  0  0  0  1      0.275
TRANS  0  0  0  1  0  1  0  0  1      0.133
TRANS  0  0  0  0  0  0  0  1  2      0.134
TRANS  0  0  0  1  0  0  0  1  0     -0.141
TRANS  0  0  0  1  1  0  0  1  1     -0.101
          26   2063.22718940329     
TRANS  0  0  0  0  0  0  0  1  1      0.199
TRANS  0  0  0  0  0  0  0  2  0     -0.907
TRANS  1  0  0  0  0  0  0  2  0     -0.102
TRANS  0  1  0  0  0  0  0  2  0     -0.161
TRANS  0  0  0  1  0  0  0  2  0     -0.116
TRANS  0  0  0  0  0  1  0  2  0      0.126
          27   2075.59257544800     
CIS  0  0  0  0  1  0  0  0  0     -0.315
CIS  0  0  0  0  0  1  0  0  0     -0.163
CIS  0  0  0  0  0  0  1  0  0     -0.859
CIS  0  1  0  0  0  0  1  0  0     -0.120
CIS  0  0  0  0  0  1  1  0  0      0.123
          28   2139.00194587181     
TRANS  0  0  0  0  0  1  0  0  1     -0.131
TRANS  0  0  0  0  0  0  0  1  0      0.101
TRANS  0  0  0  0  1  0  0  1  0      0.162
TRANS  0  0  0  0  0  1  0  1  0      0.875
TRANS  1  0  0  0  0  1  0  1  0      0.102
TRANS  0  1  0  0  0  1  0  1  0      0.138
TRANS  0  0  0  0  0  2  0  1  0     -0.212
          29   2204.55979913879     
TRANS  0  0  0  0  0  1  0  0  0     -0.189
TRANS  0  0  0  0  0  1  0  0  2      0.107
TRANS  0  0  0  0  1  1  0  0  0     -0.225
TRANS  0  0  0  0  1  1  0  0  2      0.103
TRANS  0  0  0  0  0  2  0  0  0     -0.815
TRANS  0  1  0  0  0  2  0  0  0     -0.114
TRANS  0  0  0  0  0  3  0  0  0      0.291
TRANS  0  0  0  0  0  2  1  0  0      0.126
          30   2254.26122014782     
TRANS  0  0  0  0  0  0  0  0  3      0.211
TRANS  0  0  0  0  0  0  0  1  2      0.685
TRANS  0  1  0  0  0  0  0  1  2      0.107
TRANS  0  0  0  0  1  0  0  1  0     -0.466
TRANS  0  0  0  0  0  1  0  1  0      0.139
TRANS  0  0  0  0  0  1  0  1  2     -0.169
TRANS  0  0  0  0  0  0  0  2  1     -0.205
TRANS  0  0  0  0  1  0  0  2  2      0.143
TRANS  0  0  0  0  0  0  1  1  0     -0.104
          31   2289.19383103893     
TRANS  0  0  0  0  0  0  1  1  2      0.107
TRANS  0  0  0  0  1  0  1  1  0     -0.129
TRANS  0  0  0  0  0  0  2  0  1     -0.120
TRANS  0  0  0  0  0  0  2  1  0      0.895
TRANS  1  0  0  0  0  0  2  1  0      0.104
TRANS  0  1  0  0  0  0  2  1  0      0.137
TRANS  0  0  0  0  0  1  2  1  0     -0.144
          32   2298.18483096391     
TRANS  0  0  0  0  0  0  0  0  4     -0.531
TRANS  0  0  0  0  1  0  0  0  2     -0.333
TRANS  0  0  0  0  2  0  0  0  0      0.107
TRANS  0  0  0  0  0  1  0  0  2     -0.359
TRANS  0  0  0  0  1  1  0  0  0      0.199
TRANS  0  0  0  0  0  2  0  0  0     -0.119
TRANS  0  0  0  0  0  2  0  0  2      0.125
TRANS  0  0  0  0  1  0  0  1  4     -0.109
TRANS  0  0  0  0  0  0  1  1  1      0.409
          33   2303.04570172312     
TRANS  0  0  0  0  0  0  0  0  4      0.240
TRANS  0  0  0  0  1  0  0  0  2      0.118
TRANS  0  0  0  0  0  1  0  0  2      0.162
TRANS  0  0  0  0  1  1  0  0  0     -0.113
TRANS  0  0  0  0  0  0  0  1  3     -0.174
TRANS  0  0  0  0  1  0  0  1  1     -0.176
TRANS  0  0  0  0  0  0  1  0  2      0.262
TRANS  0  0  0  0  0  0  1  1  1      0.741
TRANS  0  1  0  0  0  0  1  1  1      0.114
TRANS  0  0  0  0  0  1  1  1  1     -0.120
TRANS  0  0  0  0  0  0  1  2  0      0.175
TRANS  0  0  0  0  1  0  1  2  1      0.117
          34   2335.57481702934     
TRANS  0  0  0  0  0  0  0  0  4     -0.530
TRANS  0  0  0  0  0  1  0  0  2      0.534
TRANS  0  0  0  0  0  1  0  0  4      0.101
TRANS  0  0  0  0  1  1  0  0  0     -0.339
TRANS  0  0  0  0  0  2  0  0  0      0.128
TRANS  0  0  0  0  0  2  0  0  2     -0.218
TRANS  0  0  0  0  0  0  0  1  3      0.180
TRANS  0  0  0  0  1  0  0  1  4     -0.103
TRANS  0  0  0  0  0  1  0  1  1     -0.111
          35   2336.65713339963     
TRANS  0  0  0  0  0  0  0  0  3      0.132
TRANS  0  0  0  0  1  0  0  0  1     -0.142
TRANS  0  0  0  0  0  0  0  1  2      0.424
TRANS  0  0  0  1  0  0  0  1  0      0.175
TRANS  0  0  0  0  1  0  0  1  0      0.733
TRANS  1  0  0  0  1  0  0  1  0      0.100
TRANS  0  1  0  0  1  0  0  1  0      0.114
TRANS  0  0  0  0  1  1  0  1  0     -0.111
TRANS  0  0  0  0  0  0  0  2  1     -0.159
          36   2358.44599249503     
TRANS  0  0  0  0  0  1  1  0  0     -0.120
TRANS  0  0  0  0  0  1  1  0  2     -0.102
TRANS  0  0  0  0  1  1  1  0  0      0.122
TRANS  0  0  0  0  0  0  2  0  0     -0.131
TRANS  0  0  0  0  1  0  2  0  0     -0.124
TRANS  0  0  0  0  0  1  2  0  0     -0.825
TRANS  1  0  0  0  0  1  2  0  0     -0.101
TRANS  0  1  0  0  0  1  2  0  0     -0.112
TRANS  0  0  0  0  0  2  2  0  0      0.222
TRANS  0  0  0  0  0  1  3  0  0      0.191
          37   2366.49268952645     
TRANS  0  0  0  0  0  1  0  0  3     -0.122
TRANS  0  0  0  0  1  1  0  0  1     -0.166
TRANS  0  0  0  0  0  0  1  0  1      0.128
TRANS  0  0  0  0  0  0  1  0  3      0.208
TRANS  0  0  0  0  1  0  1  0  1      0.266
TRANS  0  0  0  0  0  1  1  0  1      0.747
TRANS  0  1  0  0  0  1  1  0  1      0.103
TRANS  0  0  0  0  0  2  1  0  1     -0.209
TRANS  0  0  0  0  0  1  1  1  0      0.126
TRANS  0  0  0  0  0  0  2  0  1      0.177
TRANS  0  0  0  0  0  1  2  0  1     -0.131
          38   2371.77330985131     
CIS  0  0  0  0  0  0  0  0  2      0.897
CIS  1  0  0  0  0  0  0  0  2      0.112
CIS  0  1  0  0  0  0  0  0  2      0.125
CIS  0  0  0  0  0  1  0  0  2     -0.111
CIS  0  0  0  0  0  2  0  0  2      0.108
CIS  0  0  0  0  0  0  0  1  1     -0.139
CIS  0  0  0  0  1  0  0  1  2      0.103
CIS  0  0  0  0  0  1  0  1  2      0.156
          39   2401.35894010630     
TRANS  0  0  0  0  2  0  0  0  0     -0.170
TRANS  0  0  0  0  0  1  0  0  2     -0.375
TRANS  0  0  0  1  0  1  0  0  0     -0.119
TRANS  0  0  0  0  1  1  0  0  0     -0.508
TRANS  0  0  0  0  1  2  0  0  0      0.127
TRANS  0  0  1  0  0  0  1  0  0      0.588
TRANS  0  0  2  0  0  0  1  0  0      0.101
          40   2404.48874795120     
TRANS  0  0  0  0  2  0  0  0  0     -0.137
TRANS  0  0  0  0  0  1  0  0  2     -0.311
TRANS  0  0  0  0  1  1  0  0  0     -0.437
TRANS  0  0  0  0  1  2  0  0  0      0.106
TRANS  0  0  1  0  0  0  1  0  0     -0.688
TRANS  0  0  2  0  0  0  1  0  0     -0.117
TRANS  0  0  1  0  0  1  1  0  0      0.116
          41   2413.73857749570     
TRANS  0  0  0  0  0  0  0  0  5      0.127
TRANS  0  0  1  0  0  0  0  0  1      0.501
TRANS  0  0  0  0  1  0  0  0  3      0.119
TRANS  0  0  0  1  0  0  0  1  0     -0.508
TRANS  0  0  0  0  0  0  1  0  3     -0.421
TRANS  0  0  0  0  1  0  1  0  1     -0.156
TRANS  0  0  0  0  0  1  1  0  1      0.235
TRANS  0  0  0  0  0  0  2  0  1     -0.129
          42   2417.07714699712     
TRANS  0  0  0  0  0  0  0  0  5      0.115
TRANS  0  0  1  0  0  0  0  0  1      0.207
TRANS  0  0  0  1  0  0  0  0  1     -0.131
TRANS  0  0  0  0  0  0  0  1  2     -0.122
TRANS  0  0  0  1  0  0  0  1  0      0.711
TRANS  0  1  0  1  0  0  0  1  0      0.134
TRANS  0  0  0  1  0  1  0  1  0     -0.105
TRANS  0  0  0  0  0  0  0  2  1      0.107
TRANS  0  0  0  0  0  0  1  0  3     -0.369
TRANS  0  0  0  0  1  0  1  0  1     -0.134
TRANS  0  0  0  0  0  1  1  0  1      0.178
TRANS  0  0  0  0  0  0  1  1  2      0.117
TRANS  0  0  0  0  0  0  2  0  1     -0.111
          43   2425.91406105882     
TRANS  0  0  0  0  0  0  0  0  5      0.120
TRANS  0  0  1  0  0  0  0  0  1     -0.734
TRANS  0  0  2  0  0  0  0  0  1     -0.119
TRANS  0  0  1  0  0  1  0  0  1      0.125
TRANS  0  0  1  0  0  0  0  1  0     -0.115
TRANS  0  0  0  1  0  0  0  1  0     -0.130
TRANS  0  0  0  0  0  0  1  0  3     -0.432
TRANS  0  0  0  0  1  0  1  0  1     -0.122
TRANS  0  0  0  0  0  1  1  0  1      0.160
TRANS  0  0  0  0  0  0  1  1  2      0.107
TRANS  0  0  0  0  0  0  2  0  1     -0.118
          44   2438.89480004470     
CIS  0  0  0  0  0  0  0  1  0     -0.922
CIS  1  0  0  0  0  0  0  1  0     -0.102
CIS  0  1  0  0  0  0  0  1  0     -0.147
CIS  0  0  0  0  0  1  0  1  0      0.110
CIS  0  0  0  0  0  2  0  1  0     -0.102
          45   2477.45073197729     
TRANS  0  0  0  1  0  1  0  0  0      0.267
TRANS  0  0  0  0  0  0  1  0  4     -0.192
TRANS  0  0  0  0  1  0  1  0  2     -0.203
TRANS  0  0  0  0  0  0  2  0  2      0.619
TRANS  0  0  0  0  1  0  2  0  0     -0.416
TRANS  0  0  0  0  0  1  2  0  0      0.113
TRANS  0  0  0  0  0  1  2  0  2     -0.169
TRANS  0  0  0  0  0  0  2  1  1     -0.127
TRANS  0  0  0  0  0  0  3  0  0     -0.190
TRANS  0  0  0  0  1  0  3  0  0      0.106
          46   2478.59217456768     
TRANS  0  0  0  1  0  0  0  0  0      0.101
TRANS  0  0  0  1  1  0  0  0  0      0.166
TRANS  0  0  0  0  2  0  0  0  0     -0.106
TRANS  0  0  0  0  0  1  0  0  2     -0.145
TRANS  0  0  0  1  0  1  0  0  0      0.809
TRANS  0  1  0  1  0  1  0  0  0      0.138
TRANS  0  0  0  1  0  2  0  0  0     -0.206
TRANS  0  0  0  0  0  0  2  0  2     -0.196
TRANS  0  0  0  0  1  0  2  0  0      0.141
          47   2503.91545740581     
TRANS  0  0  0  0  0  0  0  0  4      0.264
TRANS  0  0  0  1  0  0  0  0  2     -0.186
TRANS  0  0  0  0  1  0  0  0  0     -0.111
TRANS  0  0  0  0  1  0  0  0  2     -0.502
TRANS  0  0  0  0  2  0  0  0  0      0.556
TRANS  0  0  0  0  3  0  0  0  0      0.111
TRANS  0  0  0  0  1  1  0  0  0     -0.224
TRANS  0  0  0  0  1  1  0  0  2      0.171
TRANS  0  0  0  0  2  1  0  0  0     -0.100
TRANS  0  0  0  0  0  0  0  1  3     -0.117
TRANS  0  0  0  0  2  0  0  1  2     -0.100
TRANS  0  0  0  0  1  0  1  0  0      0.136
          48   2513.65342551981     
CIS  0  0  0  0  0  0  0  0  0     -0.108
CIS  0  0  0  0  0  0  0  0  2      0.125
CIS  0  0  1  0  0  0  0  0  0      0.145
CIS  0  0  0  1  0  0  0  0  0     -0.121
CIS  0  0  0  0  1  0  0  0  0      0.683
CIS  0  0  0  0  2  0  0  0  0      0.117
CIS  0  0  0  0  0  1  0  0  0     -0.516
CIS  0  0  0  0  1  1  0  0  0     -0.149
CIS  0  0  0  0  2  1  0  0  0      0.115
CIS  0  0  0  0  0  2  0  0  0      0.125
CIS  0  0  0  0  0  3  0  0  0     -0.114
CIS  0  0  0  0  0  0  1  0  0     -0.155
          49   2517.17324539562     
TRANS  0  0  0  0  0  0  2  0  2      0.100
TRANS  0  0  0  0  0  0  3  0  0      0.160
TRANS  0  0  0  0  0  0  3  0  2      0.135
TRANS  0  0  0  0  1  0  3  0  0     -0.161
TRANS  0  0  0  0  1  0  3  0  2      0.108
TRANS  0  0  0  0  0  0  4  0  0      0.845
TRANS  1  0  0  0  0  0  4  0  0      0.102
TRANS  0  1  0  0  0  0  4  0  0      0.111
TRANS  0  0  0  0  0  1  4  0  0     -0.148
TRANS  0  0  0  0  0  0  5  0  0     -0.218
          50   2530.23958792031     
TRANS  0  0  0  0  0  0  2  0  3      0.212
TRANS  0  0  0  0  1  0  2  0  1      0.282
TRANS  0  0  0  0  0  0  3  0  1     -0.823
TRANS  1  0  0  0  0  0  3  0  1     -0.103
TRANS  0  1  0  0  0  0  3  0  1     -0.109
TRANS  0  0  0  0  0  1  3  0  1      0.147
TRANS  0  0  0  0  0  0  3  1  0     -0.129
TRANS  0  0  0  0  0  0  4  0  1      0.133
          51   2558.22195732317     
TRANS  0  0  0  0  0  0  1  0  4     -0.131
TRANS  0  0  0  0  1  0  1  0  0      0.153
TRANS  0  0  0  0  2  0  1  0  0     -0.132
TRANS  0  0  0  0  0  0  2  0  2      0.467
TRANS  0  0  0  1  0  0  2  0  0      0.222
TRANS  0  0  0  0  1  0  2  0  0      0.674
TRANS  0  0  0  0  1  1  2  0  0     -0.120
TRANS  0  0  0  0  0  0  2  1  1     -0.110
TRANS  0  0  0  0  0  0  3  0  2     -0.102
TRANS  0  0  0  0  1  0  3  0  0     -0.103
          52   2567.80491717587     
CIS  0  0  0  0  1  0  0  0  1      0.294
CIS  0  0  0  0  0  1  0  0  1      0.140
CIS  0  0  0  0  0  0  1  0  1      0.843
CIS  1  0  0  0  0  0  1  0  1      0.103
CIS  0  1  0  0  0  0  1  0  1      0.118
CIS  0  0  0  0  0  1  1  0  1     -0.125
CIS  0  0  0  0  0  2  1  0  1      0.104
CIS  0  0  0  0  0  1  1  1  1      0.136
          53   2574.89448980586     
TRANS  0  0  0  0  2  0  0  0  1      0.197
TRANS  0  0  0  0  0  0  1  0  3      0.332
TRANS  0  0  0  1  0  0  1  0  1     -0.328
TRANS  0  0  0  0  1  0  1  0  1     -0.682
TRANS  1  0  0  0  1  0  1  0  1     -0.101
TRANS  0  0  0  0  0  1  1  0  1      0.190
TRANS  0  0  0  0  1  1  1  0  1      0.123
TRANS  0  0  0  0  0  0  1  1  2     -0.113
TRANS  0  0  0  0  1  0  1  1  0     -0.116
TRANS  0  0  0  0  2  0  1  1  1     -0.106
TRANS  0  0  0  0  0  0  2  0  1     -0.123
          54   2596.71895945051     
TRANS  0  0  0  1  0  0  0  0  2     -0.723
TRANS  0  1  0  1  0  0  0  0  2     -0.124
TRANS  0  0  0  2  0  0  0  0  0     -0.107
TRANS  0  0  0  1  1  0  0  0  0      0.438
TRANS  0  0  0  0  2  0  0  0  0     -0.124
TRANS  0  0  0  1  0  1  0  0  0     -0.146
TRANS  0  0  0  1  0  1  0  0  2      0.172
TRANS  0  0  0  0  0  0  0  1  3      0.101
TRANS  0  0  0  1  0  0  0  1  1      0.151
TRANS  0  0  0  1  1  0  0  1  2     -0.105
TRANS  0  0  0  1  0  0  1  0  0      0.104
          55   2603.78036454776     
TRANS  0  0  0  0  0  0  0  0  4      0.154
TRANS  0  0  0  1  0  0  0  0  2     -0.141
TRANS  0  0  0  0  1  0  0  0  2     -0.520
TRANS  0  0  0  1  1  0  0  0  0     -0.293
TRANS  0  0  0  0  2  0  0  0  0     -0.578
TRANS  0  0  0  0  3  0  0  0  0     -0.104
TRANS  0  0  0  0  0  1  0  0  2      0.153
TRANS  0  0  0  0  0  0  0  1  3     -0.103
TRANS  0  0  0  0  1  0  0  1  1      0.119
TRANS  0  0  0  0  2  0  0  1  2     -0.113
          56   2633.43922389267     
TRANS  0  0  0  1  1  0  1  0  0      0.136
TRANS  0  0  0  0  0  0  2  0  2      0.164
TRANS  0  0  0  1  0  0  2  0  0     -0.866
TRANS  1  0  0  1  0  0  2  0  0     -0.103
TRANS  0  1  0  1  0  0  2  0  0     -0.144
TRANS  0  0  0  0  1  0  2  0  0      0.131
TRANS  0  0  0  1  0  1  2  0  0      0.143
          57   2650.46928700131     
TRANS  0  0  0  1  0  0  0  0  3     -0.117
TRANS  0  0  0  1  1  0  0  0  1     -0.170
TRANS  0  0  0  0  0  0  1  0  3      0.169
TRANS  0  0  0  1  0  0  1  0  1      0.814
TRANS  1  0  0  1  0  0  1  0  1      0.101
TRANS  0  1  0  1  0  0  1  0  1      0.138
TRANS  0  0  0  0  1  0  1  0  1     -0.251
TRANS  0  0  0  1  0  1  1  0  1     -0.142
TRANS  0  0  0  0  0  0  1  1  2     -0.125
TRANS  0  0  0  1  0  0  1  1  0      0.135
          58   2665.06521476787     
CIS  0  0  1  0  0  0  0  0  0      0.304
CIS  0  0  0  1  0  0  0  0  0     -0.183
CIS  0  0  0  0  1  0  0  0  0      0.367
CIS  0  0  0  0  0  1  0  0  0      0.674
CIS  0  1  0  0  0  1  0  0  0      0.100
CIS  0  0  0  0  0  2  0  0  0     -0.136
CIS  0  0  0  0  1  2  0  0  0      0.120
CIS  0  0  0  0  0  3  0  0  0      0.142
CIS  0  0  0  0  0  0  1  0  0     -0.329
          59   2675.68562964748     
TRANS  0  0  0  1  0  0  0  0  2      0.373
TRANS  0  0  0  2  0  0  0  0  0      0.362
TRANS  0  0  0  0  1  0  0  0  2     -0.257
TRANS  0  0  0  1  1  0  0  0  0      0.636
TRANS  0  1  0  1  1  0  0  0  0      0.113
TRANS  0  0  0  0  2  0  0  0  0     -0.161
TRANS  0  0  0  0  0  0  0  1  3     -0.105
          60   2690.25149180620     
TRANS  0  0  0  0  0  0  1  1  1      0.179
TRANS  0  0  0  0  0  0  1  2  0     -0.889
TRANS  1  0  0  0  0  0  1  2  0     -0.102
TRANS  0  1  0  0  0  0  1  2  0     -0.157
TRANS  0  0  0  1  0  0  1  2  0     -0.116
TRANS  0  0  0  0  0  1  1  2  0      0.141
          61   2703.19184225221     
TRANS  0  0  0  0  0  0  0  1  2     -0.273
TRANS  0  0  0  0  0  0  0  2  1     -0.815
TRANS  0  1  0  0  0  0  0  2  1     -0.143
TRANS  0  0  0  1  0  0  0  2  1     -0.105
TRANS  0  0  0  0  0  1  0  2  1      0.139
TRANS  0  0  0  0  0  0  0  3  0     -0.241
TRANS  0  0  0  0  1  0  0  3  1     -0.168
          62   2733.14582117635     
CIS  0  0  0  0  2  0  0  0  0      0.109
CIS  0  0  1  0  0  0  1  0  0      0.102
CIS  0  0  0  0  1  0  1  0  0      0.403
CIS  0  0  0  0  0  1  1  0  0      0.204
CIS  0  0  0  0  0  0  2  0  0      0.776
CIS  0  1  0  0  0  0  2  0  0      0.110
CIS  0  0  0  0  0  1  2  0  0     -0.144
CIS  0  0  0  0  0  0  3  0  0     -0.101
          63   2745.93043515840     
TRANS  0  1  0  0  0  0  0  0  0     -0.136
TRANS  0  0  0  1  0  0  0  0  2     -0.253
TRANS  0  0  0  2  0  0  0  0  0      0.816
TRANS  0  1  0  2  0  0  0  0  0      0.163
TRANS  0  0  0  1  1  0  0  0  0     -0.278
TRANS  0  0  0  2  0  1  0  0  0     -0.125
TRANS  0  0  0  1  0  0  0  1  1      0.125
          64   2763.74247451060     
TRANS  0  0  0  0  0  1  1  0  1      0.113
TRANS  0  0  0  0  0  0  1  1  0     -0.118
TRANS  0  0  0  0  1  0  1  1  0     -0.138
TRANS  0  0  0  0  0  1  1  1  0     -0.843
TRANS  1  0  0  0  0  1  1  1  0     -0.100
TRANS  0  1  0  0  0  1  1  1  0     -0.132
TRANS  0  0  0  0  0  2  1  1  0      0.226
TRANS  0  0  0  0  0  1  2  1  0      0.119
          65   2771.58038310604     
TRANS  0  0  0  0  0  1  0  0  2     -0.171
TRANS  0  0  0  0  0  0  0  1  1     -0.104
TRANS  0  0  0  0  0  0  0  1  3     -0.215
TRANS  0  0  0  0  1  0  0  1  1     -0.287
TRANS  0  0  0  0  0  1  0  1  1     -0.738
TRANS  0  1  0  0  0  1  0  1  1     -0.117
TRANS  0  0  0  0  0  2  0  1  1      0.210
TRANS  0  0  0  0  0  1  0  2  0     -0.179
TRANS  0  0  0  0  1  1  0  2  1     -0.146
TRANS  0  0  0  0  0  0  1  1  1     -0.129
          66   2804.04025097276     
TRANS  0  0  0  0  0  0  0  0  5     -0.699
TRANS  1  0  0  0  0  0  0  0  5     -0.101
TRANS  0  0  0  0  1  0  0  0  3     -0.320
TRANS  0  0  0  0  2  0  0  0  1     -0.122
TRANS  0  0  0  0  0  1  0  0  3     -0.170
TRANS  0  0  0  0  0  1  0  0  5      0.135
TRANS  0  0  0  0  1  1  0  0  1     -0.137
TRANS  0  0  0  0  0  2  0  0  1     -0.159
TRANS  0  0  0  0  0  0  0  1  4      0.180
TRANS  0  0  0  0  1  0  0  1  5     -0.157
TRANS  0  0  0  0  0  0  1  0  3     -0.258
          67   2807.40316987968     
CIS  0  0  0  1  0  0  0  0  0      0.895
CIS  0  1  0  1  0  0  0  0  0      0.156
CIS  0  0  0  0  1  0  0  0  0      0.209
CIS  0  0  0  1  1  0  0  0  0      0.106
CIS  0  0  0  0  0  1  0  0  0      0.106
CIS  0  0  0  1  0  1  0  0  0     -0.121
CIS  0  0  0  1  0  2  0  0  0      0.102
          68   2808.78018555726     
CIS  0  0  0  0  0  0  0  0  3      0.879
CIS  1  0  0  0  0  0  0  0  3      0.115
CIS  0  1  0  0  0  0  0  0  3      0.122
CIS  0  0  0  0  1  0  0  0  1      0.101
CIS  0  0  0  0  0  1  0  0  3     -0.114
CIS  0  0  0  0  1  1  0  0  3      0.105
CIS  0  0  0  0  0  2  0  0  3      0.104
CIS  0  0  0  0  0  0  0  1  2     -0.162
CIS  0  0  0  0  1  0  0  1  3      0.123
CIS  0  0  0  0  0  1  0  1  3      0.164
          69   2810.13416480799     
TRANS  0  0  1  0  0  0  0  0  1      0.136
TRANS  0  0  1  0  0  0  0  1  0     -0.905
TRANS  1  0  1  0  0  0  0  1  0     -0.103
TRANS  0  1  1  0  0  0  0  1  0     -0.135
TRANS  0  0  2  0  0  0  0  1  0     -0.155
TRANS  0  0  1  1  0  0  0  1  0     -0.103
TRANS  0  0  1  0  0  1  0  1  0      0.149
          70   2826.06776142294     
TRANS  0  0  0  0  0  0  0  0  4      0.244
TRANS  0  0  0  0  0  0  0  1  3      0.647
TRANS  0  0  0  0  1  0  0  1  1      0.283
TRANS  0  0  0  0  0  1  0  1  1     -0.306
TRANS  0  0  0  0  0  1  0  1  3     -0.141
TRANS  0  0  0  0  0  0  0  2  2     -0.251
TRANS  0  0  0  0  1  0  0  2  3      0.159
TRANS  0  0  0  0  0  2  1  0  0     -0.137
TRANS  0  0  0  0  0  0  1  1  1      0.133
          71   2826.92270310640     
TRANS  0  0  0  0  0  0  0  1  3      0.109
TRANS  0  0  0  0  0  1  1  0  0      0.206
TRANS  0  0  0  0  1  1  1  0  0      0.189
TRANS  0  0  0  0  0  2  1  0  0      0.752
TRANS  0  1  0  0  0  2  1  0  0      0.105
TRANS  0  0  0  0  0  3  1  0  0     -0.292
TRANS  0  0  0  0  0  2  2  0  0     -0.186
          72   2833.09123096208     
TRANS  0  0  0  0  0  0  0  0  5      0.269
TRANS  0  0  0  0  0  1  0  0  1     -0.195
TRANS  0  0  0  0  0  1  0  0  3     -0.228
TRANS  0  0  0  0  1  1  0  0  1     -0.343
TRANS  0  0  0  0  0  2  0  0  1     -0.645
TRANS  0  0  0  0  0  3  0  0  1      0.265
TRANS  0  0  0  0  0  2  0  1  0     -0.108
TRANS  0  0  0  0  1  2  0  1  1     -0.102
TRANS  0  0  0  0  0  1  1  0  1     -0.129
TRANS  0  0  0  0  0  2  1  0  1      0.125
          73   2881.92521739867     
TRANS  0  0  0  0  0  0  0  1  4      0.168
TRANS  0  0  0  0  1  0  0  1  2      0.147
TRANS  0  0  0  0  0  0  1  0  3     -0.191
TRANS  0  0  0  0  0  0  1  1  2     -0.618
TRANS  0  0  0  0  1  0  1  1  0      0.450
TRANS  0  0  0  0  0  1  1  1  0     -0.117
TRANS  0  0  0  0  0  1  1  1  2      0.175
TRANS  0  0  0  0  0  0  1  2  1      0.186
TRANS  0  0  0  0  1  0  1  2  2     -0.121
TRANS  0  0  0  0  0  0  2  1  0      0.148
          74   2885.58432063205     
TRANS  0  0  1  0  0  0  0  0  0     -0.133
TRANS  0  0  1  0  1  0  0  0  0     -0.176
TRANS  0  0  1  0  0  1  0  0  0     -0.853
TRANS  1  0  1  0  0  1  0  0  0     -0.101
TRANS  0  1  1  0  0  1  0  0  0     -0.112
TRANS  0  0  2  0  0  1  0  0  0     -0.117
TRANS  0  0  1  0  0  2  0  0  0      0.238
          75   2893.18362483223     
TRANS  0  0  0  0  0  0  0  0  5     -0.182
TRANS  0  0  0  0  1  0  0  0  3      0.110
TRANS  0  0  0  0  0  1  0  0  1     -0.111
TRANS  0  0  0  0  0  1  0  0  3      0.651
TRANS  0  0  0  0  1  1  0  0  1      0.167
TRANS  0  0  0  0  0  2  0  0  1     -0.373
TRANS  0  0  0  0  0  2  0  0  3     -0.221
TRANS  0  0  0  0  0  3  0  0  1      0.175
TRANS  0  0  0  0  0  1  0  1  2     -0.180
TRANS  0  0  0  0  1  1  0  1  3      0.119
TRANS  0  0  0  0  0  1  1  0  1      0.102
TRANS  0  0  0  0  0  0  1  1  2      0.118
          76   2920.14161946052     
TRANS  0  0  0  0  0  0  2  1  0      0.101
TRANS  0  0  0  0  0  0  2  1  2      0.126
TRANS  0  0  0  0  1  0  2  1  0     -0.146
TRANS  0  0  0  0  0  0  3  0  1     -0.109
TRANS  0  0  0  0  0  0  3  1  0      0.865
TRANS  1  0  0  0  0  0  3  1  0      0.103
TRANS  0  1  0  0  0  0  3  1  0      0.132
TRANS  0  0  0  0  0  1  3  1  0     -0.153
TRANS  0  0  0  0  0  0  4  1  0     -0.142
          77   2926.47498996908     
TRANS  0  0  0  0  0  0  0  0  6      0.182
TRANS  0  0  0  0  1  0  0  0  4     -0.171
TRANS  0  0  1  0  0  1  0  0  0     -0.102
TRANS  0  0  0  0  0  0  1  0  4      0.454
TRANS  0  0  0  0  1  0  1  0  2      0.281
TRANS  0  0  0  0  0  1  1  0  2      0.346
TRANS  0  0  0  0  1  1  1  0  0     -0.206
TRANS  0  0  0  0  0  2  1  0  2     -0.137
TRANS  0  0  0  0  0  0  2  0  2      0.166
TRANS  0  0  0  0  0  0  2  1  1     -0.351
          78   2931.12468274339     
CIS  0  0  0  0  0  0  0  0  2      0.132
CIS  0  0  0  0  0  0  0  1  1      0.870
CIS  1  0  0  0  0  0  0  1  1      0.103
CIS  0  1  0  0  0  0  0  1  1      0.138
CIS  0  0  0  0  0  1  0  1  1     -0.109
CIS  0  0  0  0  0  0  0  2  0      0.139
CIS  0  0  0  0  1  0  0  2  1      0.113
CIS  0  0  0  0  0  1  0  2  1      0.192
          79   2933.60587729181     
TRANS  0  0  0  0  0  0  1  0  4      0.157
TRANS  0  0  0  0  0  1  1  0  2      0.122
TRANS  0  0  0  0  1  1  1  0  0     -0.105
TRANS  0  0  0  0  0  0  1  1  3     -0.206
TRANS  0  0  0  0  1  0  1  1  1     -0.225
TRANS  0  0  0  0  0  0  2  0  2      0.261
TRANS  0  0  0  0  0  0  2  1  1      0.731
TRANS  0  1  0  0  0  0  2  1  1      0.112
TRANS  0  0  0  0  0  1  2  1  1     -0.129
TRANS  0  0  0  0  0  0  2  2  0      0.173
TRANS  0  0  0  0  1  0  2  2  1      0.109
          80   2938.42896417826     
TRANS  0  0  0  0  0  0  0  0  0      0.122
TRANS  0  1  0  0  0  0  0  0  0     -0.859
TRANS  0  2  0  0  0  0  0  0  0     -0.299
TRANS  0  0  1  1  0  0  0  0  0     -0.139
TRANS  0  0  0  2  0  0  0  0  0     -0.159
TRANS  0  0  1  0  1  0  0  0  0     -0.134
          81   2960.56556412490     
TRANS  0  0  0  0  0  0  0  0  6      0.194
TRANS  0  0  0  0  1  0  0  0  4     -0.118
TRANS  0  0  0  0  1  1  0  0  2      0.117
TRANS  0  0  0  0  0  0  1  0  4      0.478
TRANS  0  0  0  0  1  0  1  0  0      0.104
TRANS  0  0  0  0  0  1  1  0  2     -0.477
TRANS  0  0  0  0  0  1  1  0  4     -0.108
TRANS  0  0  0  0  1  1  1  0  0      0.315
TRANS  0  0  0  0  0  2  1  0  0     -0.106
TRANS  0  0  0  0  0  2  1  0  2      0.214
TRANS  0  0  0  0  0  0  1  1  3     -0.161
TRANS  0  0  0  0  0  0  2  0  2      0.142
TRANS  0  0  0  0  0  1  2  0  0      0.112
          82   2962.60031298760     
TRANS  0  0  0  0  0  0  1  0  3     -0.128
TRANS  0  0  0  0  1  0  1  0  1      0.125
TRANS  0  0  0  0  0  0  1  1  2     -0.429
TRANS  0  0  0  1  0  0  1  1  0     -0.181
TRANS  0  0  0  0  1  0  1  1  0     -0.689
TRANS  0  1  0  0  1  0  1  1  0     -0.106
TRANS  0  0  0  0  1  1  1  1  0      0.119
TRANS  0  0  0  0  0  0  1  2  1      0.154
          83   2980.31309259792     
TRANS  0  0  0  0  0  0  0  0  4     -0.110
TRANS  0  0  0  0  1  0  0  0  2      0.193
TRANS  0  0  0  0  0  0  0  1  3     -0.286
TRANS  0  0  0  1  0  0  0  1  1      0.280
TRANS  0  0  0  0  1  0  0  1  1      0.670
TRANS  0  1  0  0  1  0  0  1  1      0.104
TRANS  0  0  0  0  0  1  0  1  1     -0.201
TRANS  0  0  0  0  1  1  0  1  1     -0.116
TRANS  0  0  0  0  0  0  0  2  2      0.156
TRANS  0  0  0  0  1  0  0  2  0      0.163
TRANS  0  0  0  0  2  0  0  2  1      0.159
          84   2987.02382172785     
TRANS  0  0  0  0  0  1  2  0  0      0.168
TRANS  0  0  0  0  0  1  2  0  2      0.115
TRANS  0  0  0  0  1  1  2  0  0     -0.132
TRANS  0  0  0  0  0  2  2  0  0     -0.107
TRANS  0  0  0  0  0  0  3  0  0      0.145
TRANS  0  0  0  0  1  0  3  0  0      0.108
TRANS  0  0  0  0  0  1  3  0  0      0.774
TRANS  0  1  0  0  0  1  3  0  0      0.105
TRANS  0  0  0  0  0  2  3  0  0     -0.226
TRANS  0  0  0  0  0  1  4  0  0     -0.240
          85   2995.06245298289     
TRANS  0  0  0  0  1  0  1  0  3     -0.103
TRANS  0  0  0  0  2  0  1  0  1     -0.113
TRANS  0  0  0  0  0  1  1  0  3     -0.164
TRANS  0  0  0  0  1  1  1  0  1     -0.218
TRANS  0  0  0  0  0  2  1  0  1     -0.101
TRANS  0  0  0  0  0  0  2  0  1      0.148
TRANS  0  0  0  0  0  0  2  0  3      0.163
TRANS  0  0  0  0  1  0  2  0  1      0.219
TRANS  0  0  0  0  0  1  2  0  1      0.702
TRANS  0  0  0  0  0  2  2  0  1     -0.212
TRANS  0  0  0  0  0  1  2  1  0      0.120
TRANS  0  0  0  0  0  0  3  0  1      0.181
TRANS  0  0  0  0  0  1  3  0  1     -0.177
          86   3001.27651135797     
TRANS  0  0  1  0  0  0  0  0  2      0.728
TRANS  0  0  2  0  0  0  0  0  2      0.101
TRANS  0  0  1  0  1  0  0  0  0     -0.433
TRANS  0  0  1  0  0  1  0  0  0      0.155
TRANS  0  0  1  0  0  1  0  0  2     -0.182
TRANS  0  0  1  0  0  0  0  1  1     -0.147
TRANS  0  0  1  0  1  0  0  1  2      0.107
TRANS  0  0  0  0  0  0  1  0  4      0.107
TRANS  0  0  1  0  0  0  1  0  0     -0.107
          87   3005.13453392086     
CIS  0  0  0  0  0  0  0  0  3      0.149
CIS  0  0  1  0  0  0  0  0  1     -0.128
CIS  0  0  0  1  0  0  0  0  1      0.114
CIS  0  0  0  0  1  0  0  0  1     -0.654
CIS  0  0  0  0  0  1  0  0  1      0.522
CIS  0  0  0  0  1  1  0  0  1      0.146
CIS  0  0  0  0  2  1  0  0  1     -0.119
CIS  0  0  0  0  0  2  0  0  1     -0.129
CIS  0  0  0  0  0  3  0  0  1      0.121
CIS  0  0  0  0  0  2  0  1  1      0.115
CIS  0  0  0  0  0  0  1  0  1      0.137
          88   3024.04936431505     
TRANS  0  0  1  0  1  0  1  0  0     -0.100
TRANS  0  0  0  0  2  0  1  0  0     -0.102
TRANS  0  0  0  0  0  1  1  0  2     -0.264
TRANS  0  0  0  0  1  1  1  0  0     -0.337
TRANS  0  0  1  0  0  0  2  0  0      0.728
TRANS  0  0  2  0  0  0  2  0  0      0.132
TRANS  0  0  1  0  0  1  2  0  0     -0.134
TRANS  0  0  1  0  0  0  3  0  0     -0.109
          89   3028.41663670636     
TRANS  0  0  0  0  1  1  0  0  0      0.108
TRANS  0  0  0  0  2  0  1  0  0      0.147
TRANS  0  0  0  0  0  1  1  0  2      0.393
TRANS  0  0  0  1  0  1  1  0  0      0.107
TRANS  0  0  0  0  1  1  1  0  0      0.523
TRANS  0  0  0  0  1  2  1  0  0     -0.143
TRANS  0  0  1  0  0  0  2  0  0      0.477
          90   3033.55358304514     
CIS  0  0  0  0  1  0  0  0  2      0.272
CIS  0  0  0  0  0  1  0  0  2      0.119
CIS  0  0  0  0  0  0  1  0  2      0.823
CIS  1  0  0  0  0  0  1  0  2      0.107
CIS  0  1  0  0  0  0  1  0  2      0.115
CIS  0  0  0  0  0  1  1  0  2     -0.126
CIS  0  0  0  0  0  2  1  0  2      0.102
CIS  0  0  0  0  0  0  1  1  1     -0.127
CIS  0  0  0  0  1  0  1  1  2      0.101
CIS  0  0  0  0  0  1  1  1  2      0.145
          91   3034.29932656400     
TRANS  0  0  0  0  0  0  0  0  5      0.128
TRANS  0  0  0  0  1  0  0  0  3     -0.219
TRANS  0  0  0  0  2  0  0  0  1     -0.407
TRANS  0  0  0  0  0  1  0  0  3      0.374
TRANS  0  0  0  1  0  1  0  0  1     -0.188
TRANS  0  0  0  0  1  1  0  0  1     -0.453
TRANS  0  0  0  0  0  2  0  0  1      0.179
TRANS  0  0  0  0  1  2  0  0  1      0.130
TRANS  0  0  0  0  0  1  0  1  2     -0.110
TRANS  0  0  1  0  0  0  1  0  1      0.207
TRANS  0  0  0  0  1  0  1  0  1     -0.162
          92   3038.29745853409     
TRANS  0  0  1  0  1  0  0  0  1      0.131
TRANS  0  0  0  0  0  0  1  0  5     -0.136
TRANS  0  0  1  0  0  0  1  0  1     -0.605
TRANS  0  0  2  0  0  0  1  0  1     -0.104
TRANS  0  0  0  0  1  0  1  0  3     -0.140
TRANS  0  0  1  0  0  1  1  0  1      0.110
TRANS  0  0  0  1  0  0  1  1  0      0.385
TRANS  0  0  0  0  0  0  2  0  3      0.310
TRANS  0  0  0  0  1  0  2  0  1      0.131
TRANS  0  0  0  0  0  1  2  0  1     -0.201
TRANS  0  0  0  0  0  0  3  0  1      0.136
          93   3043.43980475529     
TRANS  0  0  1  0  0  0  1  0  1     -0.254
TRANS  0  0  0  1  0  0  1  0  1      0.125
TRANS  0  0  0  0  0  0  1  1  2      0.136
TRANS  0  0  0  1  0  0  1  1  0     -0.767
TRANS  0  1  0  1  0  0  1  1  0     -0.144
TRANS  0  0  0  0  1  0  1  1  0      0.104
TRANS  0  0  0  1  0  1  1  1  0      0.126
TRANS  0  0  0  0  0  0  1  2  1     -0.110
TRANS  0  0  0  0  0  0  2  0  3      0.190
          94   3054.82103134860     
TRANS  0  0  1  0  1  0  0  0  1      0.108
TRANS  0  0  0  0  0  0  1  0  5      0.221
TRANS  0  0  1  0  0  0  1  0  1     -0.534
TRANS  0  0  0  0  1  0  1  0  3      0.167
TRANS  0  0  1  0  0  1  1  0  1      0.102
TRANS  0  0  0  0  0  0  2  0  3     -0.538
TRANS  0  0  0  0  1  0  2  0  1     -0.148
TRANS  0  0  0  0  0  1  2  0  1      0.200
TRANS  0  0  0  0  0  1  2  0  3      0.123
TRANS  0  0  0  0  0  0  2  1  2      0.136
TRANS  0  0  0  0  0  0  3  0  1     -0.197
          95   3059.03289873191     
TRANS  0  0  0  1  0  0  0  0  2     -0.195
TRANS  0  0  0  0  0  0  0  1  3     -0.116
TRANS  0  0  0  1  0  0  0  1  1     -0.789
TRANS  0  1  0  1  0  0  0  1  1     -0.150
TRANS  0  0  0  2  0  0  0  1  1     -0.103
TRANS  0  0  0  0  1  0  0  1  1      0.215
TRANS  0  0  0  1  0  1  0  1  1      0.139
TRANS  0  0  0  0  0  0  0  2  2      0.179
TRANS  0  0  0  1  0  0  0  2  0     -0.194
TRANS  0  0  0  1  1  0  0  2  1     -0.132
          96   3076.80734423652     
TRANS  0  0  0  0  0  0  0  0  5      0.223
TRANS  0  0  0  1  0  0  0  0  3     -0.138
TRANS  0  0  0  0  1  0  0  0  3     -0.547
TRANS  0  0  0  0  2  0  0  0  1     -0.236
TRANS  0  0  0  1  0  1  0  0  1      0.230
TRANS  0  0  0  0  1  1  0  0  1      0.437
TRANS  0  0  0  0  1  1  0  0  3      0.108
TRANS  0  0  0  0  0  2  0  0  1     -0.149
TRANS  0  0  0  0  1  2  0  0  1     -0.139
TRANS  0  0  0  0  0  0  0  1  4     -0.142
TRANS  0  0  0  0  1  0  0  1  2      0.134
TRANS  0  0  0  0  2  0  0  1  3     -0.131
TRANS  0  0  0  0  1  0  1  0  1     -0.139
          97   3085.74990350839     
TRANS  0  1  0  0  0  0  0  0  0     -0.126
TRANS  0  0  1  0  0  0  0  0  2      0.456
TRANS  0  0  1  1  0  0  0  0  0      0.172
TRANS  0  0  1  0  1  0  0  0  0      0.724
TRANS  0  0  2  0  1  0  0  0  0      0.117
TRANS  0  0  1  0  1  1  0  0  0     -0.126
TRANS  0  0  1  0  0  0  0  1  1     -0.120
TRANS  0  0  0  0  2  0  1  0  0     -0.108
          98   3088.50153531470     
TRANS  0  0  0  1  0  0  0  1  0     -0.109
TRANS  0  0  0  0  0  0  0  2  1      0.231
TRANS  0  0  0  0  0  0  0  3  0     -0.869
TRANS  0  1  0  0  0  0  0  3  0     -0.175
TRANS  0  0  0  1  0  0  0  3  0     -0.143
TRANS  0  0  0  0  0  1  0  3  0      0.134
          99   3097.93802236769     
CIS  0  0  0  0  1  0  0  1  0     -0.301
CIS  0  0  0  0  0  1  0  1  0     -0.157
CIS  0  0  0  0  0  0  1  1  0     -0.838
CIS  0  1  0  0  0  0  1  1  0     -0.134
CIS  0  0  0  0  0  1  1  1  0      0.127
         100   3102.82867596495     
TRANS  0  0  0  1  0  0  1  0  0      0.120
TRANS  0  0  0  1  1  0  1  0  0      0.148
TRANS  0  0  0  0  2  0  1  0  0     -0.107
TRANS  0  0  0  0  0  1  1  0  2     -0.140
TRANS  0  0  0  1  0  1  1  0  0      0.814
TRANS  0  1  0  1  0  1  1  0  0      0.139
TRANS  0  0  0  1  0  2  1  0  0     -0.226
         101   3109.33655116397     
TRANS  0  0  0  0  0  0  2  0  4     -0.227
TRANS  0  0  1  0  0  0  2  0  0     -0.122
TRANS  0  0  0  0  1  0  2  0  2     -0.252
TRANS  0  0  0  0  2  0  2  0  0      0.108
TRANS  0  0  0  0  0  0  3  0  2      0.596
TRANS  0  0  0  0  1  0  3  0  0     -0.418
TRANS  0  0  0  0  0  1  3  0  2     -0.177
TRANS  0  0  0  0  0  0  3  1  1     -0.122
TRANS  0  0  0  0  0  0  4  0  0     -0.230
TRANS  0  0  0  0  1  0  4  0  0      0.136
         102   3115.42276062667     
TRANS  0  0  0  1  0  0  0  0  1     -0.115
TRANS  0  0  0  1  0  0  0  0  3     -0.260
TRANS  0  0  0  1  1  0  0  0  1     -0.291
TRANS  0  0  0  0  0  1  0  0  3     -0.136
TRANS  0  0  0  1  0  1  0  0  1     -0.699
TRANS  0  1  0  1  0  1  0  0  1     -0.122
TRANS  0  0  0  0  1  1  0  0  1      0.231
TRANS  0  0  0  1  0  2  0  0  1      0.204
TRANS  0  0  0  0  0  1  0  1  2      0.101
TRANS  0  0  0  1  0  1  0  1  0     -0.120
TRANS  0  0  0  1  0  0  1  0  1     -0.137
         103   3129.05431867153     
TRANS  0  0  0  0  0  0  0  0  6     -0.112
TRANS  0  0  1  0  1  0  0  0  0     -0.135
TRANS  0  0  0  0  2  0  0  0  2     -0.156
TRANS  0  0  0  0  0  0  1  0  4     -0.244
TRANS  0  0  0  1  0  0  1  0  2      0.166
TRANS  0  0  0  0  1  0  1  0  0      0.105
TRANS  0  0  0  0  1  0  1  0  2      0.448
TRANS  0  0  0  0  2  0  1  0  0     -0.511
TRANS  0  0  0  0  3  0  1  0  0     -0.121
TRANS  0  0  0  0  1  1  1  0  0      0.184
TRANS  0  0  0  0  1  1  1  0  2     -0.168
TRANS  0  0  0  0  2  1  1  0  0      0.105
TRANS  0  0  0  0  0  0  1  1  3      0.101
TRANS  0  0  0  0  1  0  2  0  0     -0.189
         104   3149.03757409328     
CIS  0  0  1  0  0  0  0  0  1     -0.288
CIS  0  0  0  1  0  0  0  0  1      0.180
CIS  0  0  0  0  1  0  0  0  1     -0.380
CIS  0  0  0  0  0  1  0  0  1     -0.631
CIS  0  0  0  0  0  2  0  0  1      0.132
CIS  0  0  0  0  1  2  0  0  1     -0.128
CIS  0  0  0  0  0  3  0  0  1     -0.140
CIS  0  0  0  0  1  1  0  1  1     -0.120
CIS  0  0  0  0  0  2  0  1  1     -0.141
CIS  0  0  0  0  0  0  1  0  1      0.312
         105   3153.76622009200     
TRANS  0  0  0  0  0  0  4  0  0      0.208
TRANS  0  0  0  0  0  0  4  0  2      0.145
TRANS  0  0  0  0  1  0  4  0  0     -0.161
TRANS  0  0  0  0  1  0  4  0  2      0.118
TRANS  0  0  0  0  0  0  5  0  0      0.803
TRANS  0  1  0  0  0  0  5  0  0      0.105
TRANS  0  0  0  0  0  1  5  0  0     -0.150
TRANS  0  0  0  0  0  0  6  0  0     -0.265
         106   3160.30509947014     
TRANS  0  1  0  0  0  0  0  0  0      0.126
TRANS  0  0  1  0  0  0  0  0  2      0.152
TRANS  0  0  1  1  0  0  0  0  0     -0.866
TRANS  1  0  1  1  0  0  0  0  0     -0.100
TRANS  0  1  1  1  0  0  0  0  0     -0.138
TRANS  0  0  2  1  0  0  0  0  0     -0.163
TRANS  0  0  1  0  1  0  0  0  0      0.123
TRANS  0  0  1  1  0  1  0  0  0      0.150
         107   3164.60050579918     
TRANS  0  0  0  0  0  0  3  0  1     -0.125
TRANS  0  0  0  0  0  0  3  0  3      0.235
TRANS  0  0  0  0  1  0  3  0  1      0.303
TRANS  0  0  0  0  0  1  3  0  1      0.106
TRANS  0  0  0  0  0  0  4  0  1     -0.777
TRANS  0  1  0  0  0  0  4  0  1     -0.103
TRANS  0  0  0  0  0  1  4  0  1      0.148
TRANS  0  0  0  0  0  0  4  1  0     -0.122
TRANS  0  0  0  0  0  0  5  0  1      0.175
         108   3165.87177071785     
CIS  0  0  0  0  2  0  0  0  0     -0.327
CIS  0  0  0  0  0  2  0  0  0      0.112
CIS  0  0  0  0  0  0  1  0  0      0.130
CIS  0  0  0  0  0  0  1  0  2     -0.122
CIS  0  0  1  0  0  0  1  0  0     -0.115
CIS  0  0  0  0  1  0  1  0  0     -0.558
CIS  0  0  0  0  0  1  1  0  0      0.484
CIS  0  0  0  0  1  1  1  0  0      0.142
CIS  0  0  0  0  0  2  1  0  0     -0.144
CIS  0  0  0  0  0  3  1  0  0      0.113
CIS  0  0  0  0  0  0  2  0  0      0.186
CIS  0  0  0  0  0  1  2  0  0     -0.112
         109   3165.89252698181     
TRANS  0  0  0  1  0  0  0  0  3     -0.708
TRANS  0  1  0  1  0  0  0  0  3     -0.119
TRANS  0  0  0  2  0  0  0  0  1      0.101
TRANS  0  0  0  0  1  0  0  0  3      0.125
TRANS  0  0  0  1  1  0  0  0  1     -0.262
TRANS  0  0  0  1  0  1  0  0  1      0.329
TRANS  0  0  0  1  0  1  0  0  3      0.146
TRANS  0  0  0  1  0  2  0  0  1     -0.111
TRANS  0  0  0  0  0  0  0  1  4      0.134
TRANS  0  0  0  1  0  0  0  1  2      0.184
TRANS  0  0  0  1  1  0  0  1  3     -0.122
TRANS  0  0  0  1  0  0  1  0  1     -0.141
         110   3166.14731191436     
TRANS  0  0  0  0  0  1  0  1  1     -0.175
TRANS  0  0  0  0  0  0  0  2  0      0.102
TRANS  0  0  0  0  1  0  0  2  0      0.149
TRANS  0  0  0  0  0  1  0  2  0      0.836
TRANS  0  1  0  0  0  1  0  2  0      0.150
TRANS  0  0  0  0  0  2  0  2  0     -0.220
         111   3188.75242937404     
TRANS  0  0  0  0  0  0  2  0  4     -0.158
TRANS  0  0  0  0  1  0  2  0  0      0.198
TRANS  0  0  0  0  2  0  2  0  0     -0.141
TRANS  0  0  0  0  0  0  3  0  2      0.459
TRANS  0  0  0  1  0  0  3  0  0      0.227
TRANS  0  0  0  0  1  0  3  0  0      0.622
TRANS  0  0  0  0  1  1  3  0  0     -0.122
TRANS  0  0  0  0  0  0  3  1  1     -0.104
TRANS  0  0  0  0  0  0  4  0  2     -0.127
TRANS  0  0  0  0  1  0  4  0  0     -0.139
         112   3204.00865276736     
TRANS  0  0  0  0  0  0  1  0  5     -0.129
TRANS  0  0  0  0  1  0  1  0  1     -0.109
TRANS  0  0  0  0  2  0  1  0  1      0.255
TRANS  0  0  0  0  0  0  2  0  3      0.328
TRANS  0  0  0  1  0  0  2  0  1     -0.320
TRANS  0  0  0  0  1  0  2  0  1     -0.625
TRANS  0  0  0  0  0  1  2  0  1      0.167
TRANS  0  0  0  0  1  1  2  0  1      0.130
TRANS  0  0  0  0  0  0  2  1  2     -0.105
TRANS  0  0  0  0  1  0  2  1  0     -0.109
TRANS  0  0  0  0  0  0  3  0  1     -0.148
         113   3215.07375160164     
CIS  0  0  0  0  0  0  0  0  4     -0.863
CIS  1  0  0  0  0  0  0  0  4     -0.117
CIS  0  1  0  0  0  0  0  0  4     -0.120
CIS  0  0  0  0  0  1  0  0  4      0.116
CIS  0  0  0  0  1  1  0  0  4     -0.110
CIS  0  0  0  0  0  0  0  1  3      0.176
CIS  0  0  0  0  1  0  0  1  4     -0.143
CIS  0  0  0  0  0  1  0  1  4     -0.169
         114   3223.46290733952     
TRANS  0  0  0  1  0  0  0  0  4     -0.133
TRANS  0  0  0  1  1  0  0  0  2     -0.155
TRANS  0  0  0  1  0  0  1  0  2      0.629
TRANS  0  1  0  1  0  0  1  0  2      0.108
TRANS  0  0  0  0  1  0  1  0  2     -0.107
TRANS  0  0  0  1  1  0  1  0  0     -0.467
TRANS  0  0  0  1  0  1  1  0  0      0.132
TRANS  0  0  0  1  0  1  1  0  2     -0.174
TRANS  0  0  0  1  0  0  1  1  1     -0.131
TRANS  0  0  0  1  0  0  2  0  0     -0.154
         115   3228.68849708693     
TRANS  0  0  0  0  0  0  0  0  6      0.117
TRANS  0  0  0  0  2  0  0  0  0     -0.130
TRANS  0  0  0  0  0  0  1  0  4      0.115
TRANS  0  0  0  1  0  0  1  0  2     -0.265
TRANS  0  0  0  0  1  0  1  0  2     -0.481
TRANS  0  0  0  1  1  0  1  0  0     -0.200
TRANS  0  0  0  0  2  0  1  0  0     -0.540
TRANS  0  0  0  0  3  0  1  0  0     -0.106
TRANS  0  0  0  0  0  1  1  0  2      0.136
TRANS  0  0  0  0  2  1  1  0  0      0.101
TRANS  0  0  0  0  1  0  1  1  1      0.115
         116   3228.76687312826     
CIS  0  0  0  0  1  0  1  0  1      0.378
CIS  0  0  0  0  0  1  1  0  1      0.175
CIS  0  0  0  0  0  0  2  0  1      0.766
CIS  0  1  0  0  0  0  2  0  1      0.108
CIS  0  0  0  0  0  1  2  0  1     -0.144
CIS  0  0  0  0  0  1  2  1  1      0.125
         117   3233.62965787417     
TRANS  0  0  0  0  0  2  0  0  1      0.111
TRANS  0  0  0  0  0  1  0  1  0     -0.191
TRANS  0  0  0  0  1  1  0  1  0     -0.212
TRANS  0  0  0  0  0  2  0  1  0     -0.785
TRANS  0  1  0  0  0  2  0  1  0     -0.126
TRANS  0  0  0  0  0  3  0  1  0      0.301
TRANS  0  0  0  0  0  2  1  1  0      0.110
         118   3239.16263582959     
CIS  0  0  1  0  0  0  0  0  0      0.845
CIS  0  1  1  0  0  0  0  0  0      0.111
CIS  0  0  2  0  0  0  0  0  0      0.142
CIS  0  0  0  0  1  0  0  0  0     -0.278
CIS  0  0  0  0  0  1  0  0  0     -0.182
CIS  0  0  1  0  0  1  0  0  0     -0.142
         119   3247.37537730928     
TRANS  0  0  0  1  0  0  0  0  3      0.186
TRANS  0  0  0  2  0  0  0  0  1     -0.148
TRANS  0  0  0  0  1  0  0  0  3      0.367
TRANS  0  0  0  1  1  0  0  0  1     -0.343
TRANS  0  0  0  0  2  0  0  0  1     -0.583
TRANS  1  0  0  0  2  0  0  0  1     -0.101
TRANS  0  0  0  0  0  1  0  0  3     -0.116
TRANS  0  0  0  1  0  1  0  0  1      0.100
TRANS  0  0  0  0  1  1  0  0  1      0.223
TRANS  0  0  0  0  2  1  0  0  1      0.111
TRANS  0  0  0  0  1  0  0  1  2     -0.116
TRANS  0  0  0  0  2  0  0  1  0     -0.105
TRANS  0  0  0  0  3  0  0  1  1     -0.116
TRANS  0  0  0  0  1  0  1  0  1     -0.103
         120   3263.44567829897     
TRANS  0  0  0  1  0  0  2  0  2     -0.114
TRANS  0  0  0  1  1  0  2  0  0      0.154
TRANS  0  0  0  0  0  0  3  0  2      0.160
TRANS  0  0  0  1  0  0  3  0  0     -0.830
TRANS  1  0  0  1  0  0  3  0  0     -0.101
TRANS  0  1  0  1  0  0  3  0  0     -0.138
TRANS  0  0  0  0  1  0  3  0  0      0.124
TRANS  0  0  0  1  0  1  3  0  0      0.149
TRANS  0  0  0  1  0  0  4  0  0      0.107
         121   3267.22762055954     
TRANS  0  0  0  0  0  0  0  0  6      0.715
TRANS  1  0  0  0  0  0  0  0  6      0.105
TRANS  0  0  0  0  1  0  0  0  4     -0.254
TRANS  0  0  0  0  0  1  0  0  6     -0.136
TRANS  0  0  0  0  0  0  0  1  5      0.204
TRANS  0  0  0  0  1  0  0  1  6      0.174
TRANS  0  0  0  0  0  0  1  0  4     -0.333
TRANS  0  0  0  1  1  0  1  0  0      0.107
TRANS  0  0  0  0  0  0  1  1  3      0.104
         122   3280.25777831229     
TRANS  0  0  0  1  0  0  1  0  3     -0.159
TRANS  0  0  0  1  1  0  1  0  1     -0.228
TRANS  0  0  0  0  2  0  1  0  1      0.107
TRANS  0  0  0  0  0  0  2  0  3      0.164
TRANS  0  0  0  1  0  0  2  0  1      0.778
TRANS  0  1  0  1  0  0  2  0  1      0.132
TRANS  0  0  0  0  1  0  2  0  1     -0.230
TRANS  0  0  0  1  0  1  2  0  1     -0.148
TRANS  0  0  0  0  0  0  2  1  2     -0.116
TRANS  0  0  0  1  0  0  2  1  0      0.129
         123   3284.59704577246     
TRANS  0  0  0  0  0  0  0  1  3      0.268
TRANS  0  0  0  0  0  0  0  2  2      0.602
TRANS  0  1  0  0  0  0  0  2  2      0.107
TRANS  0  0  0  1  0  0  0  2  2      0.114
TRANS  0  0  0  0  1  0  0  2  0     -0.471
TRANS  0  0  0  0  0  1  0  2  0      0.124
TRANS  0  0  0  0  0  1  0  2  2     -0.171
TRANS  0  0  0  0  0  0  0  3  1     -0.230
TRANS  0  0  0  0  1  0  0  3  2      0.154
         124   3291.06678912828     
TRANS  0  0  0  0  1  1  0  0  2     -0.110
TRANS  0  0  0  0  0  2  0  0  0      0.277
TRANS  0  0  0  0  0  2  0  0  2     -0.108
TRANS  0  0  0  0  1  2  0  0  0      0.256
TRANS  0  0  0  0  0  3  0  0  0      0.694
TRANS  0  0  0  0  0  4  0  0  0     -0.364
TRANS  0  0  0  0  0  5  0  0  0      0.118
TRANS  0  0  0  0  0  3  1  0  0     -0.153
         125   3295.55457615545     
CIS  0  0  0  1  0  0  0  0  1      0.874
CIS  1  0  0  1  0  0  0  0  1      0.105
CIS  0  1  0  1  0  0  0  0  1      0.153
CIS  0  0  0  0  1  0  0  0  1      0.205
CIS  0  0  0  1  0  1  0  0  1     -0.125
CIS  0  0  0  1  0  2  0  0  1      0.105
CIS  0  0  0  1  0  1  0  1  1      0.135
         126   3301.44454246347     
TRANS  0  0  0  0  0  0  1  0  4     -0.126
TRANS  0  0  0  1  0  0  1  0  2     -0.372
TRANS  0  0  0  2  0  0  1  0  0     -0.359
TRANS  0  0  0  0  1  0  1  0  2      0.237
TRANS  0  0  0  1  1  0  1  0  0     -0.593
TRANS  0  1  0  1  1  0  1  0  0     -0.105
TRANS  0  0  0  0  2  0  1  0  0      0.149
TRANS  0  0  0  1  1  1  1  0  0      0.107
TRANS  0  0  0  0  0  0  1  1  3      0.108
         127   3317.51377074048     
TRANS  0  1  0  0  0  0  0  0  1     -0.100
TRANS  0  0  0  1  0  0  0  0  3     -0.201
TRANS  0  0  0  2  0  0  0  0  1      0.468
TRANS  0  0  0  0  1  0  0  0  3      0.212
TRANS  0  0  0  1  1  0  0  0  1      0.525
TRANS  0  0  0  0  2  0  0  0  1     -0.288
TRANS  0  0  0  1  0  1  0  0  1     -0.176
TRANS  0  0  0  2  0  1  0  0  1     -0.110
TRANS  0  0  0  0  0  0  0  1  4      0.187
TRANS  0  0  0  1  1  0  0  1  0      0.103
         128   3320.15702963610     
TRANS  0  0  0  0  0  0  1  2  2      0.106
TRANS  0  0  0  0  1  0  1  2  0     -0.122
TRANS  0  0  0  0  0  0  2  1  1     -0.163
TRANS  0  0  0  0  0  0  2  2  0      0.866
TRANS  1  0  0  0  0  0  2  2  0      0.101
TRANS  0  1  0  0  0  0  2  2  0      0.152
TRANS  0  0  0  1  0  0  2  2  0      0.114
TRANS  0  0  0  0  0  1  2  2  0     -0.152
         129   3321.35889451733     
CIS  0  0  1  0  1  0  0  0  0      0.138
CIS  0  0  0  0  2  0  0  0  0      0.177
CIS  0  0  1  0  0  1  0  0  0      0.101
CIS  0  0  0  0  1  1  0  0  0      0.293
CIS  0  0  0  0  0  2  0  0  0      0.149
CIS  0  0  1  0  0  0  1  0  0      0.251
CIS  0  0  0  1  0  0  1  0  0     -0.150
CIS  0  0  0  0  1  0  1  0  0      0.231
CIS  0  0  0  0  0  1  1  0  0      0.537
CIS  0  0  0  0  0  2  1  0  0     -0.148
CIS  0  0  0  0  0  3  1  0  0      0.120
CIS  0  0  0  0  0  0  2  0  0     -0.429
         130   3330.80999284386     
TRANS  0  0  0  0  0  0  0  1  4      0.239
TRANS  0  0  0  0  1  0  0  1  2      0.213
TRANS  0  0  0  0  0  1  0  1  2      0.198
TRANS  0  0  0  0  1  1  0  1  0     -0.114
TRANS  0  0  0  0  0  0  1  1  2     -0.140
TRANS  0  0  0  0  0  0  1  2  1     -0.700
TRANS  0  1  0  0  0  0  1  2  1     -0.123
TRANS  0  0  0  0  0  1  1  2  1      0.141
TRANS  0  0  0  0  0  0  1  3  0     -0.201
TRANS  0  0  0  0  1  0  1  3  1     -0.138
         131   3337.18641847452     
TRANS  0  0  0  0  0  0  0  0  5     -0.162
TRANS  0  0  0  0  0  1  0  0  3     -0.105
TRANS  0  0  0  0  0  0  0  1  4     -0.347
TRANS  0  0  0  0  1  0  0  1  2     -0.263
TRANS  0  0  0  0  2  0  0  1  0      0.105
TRANS  0  0  0  0  0  1  0  1  2     -0.326
TRANS  0  0  0  0  1  1  0  1  0      0.239
TRANS  0  0  0  0  0  2  0  1  0     -0.106
TRANS  0  0  0  0  0  2  0  1  2      0.136
TRANS  0  0  0  0  0  0  0  2  3      0.169
TRANS  0  0  0  0  1  0  0  2  1      0.145
TRANS  0  0  0  0  1  0  0  2  4     -0.103
TRANS  0  0  0  0  0  1  0  2  1      0.128
TRANS  0  0  0  0  0  0  1  1  2     -0.264
TRANS  0  0  0  0  0  0  1  2  1     -0.357
TRANS  0  0  0  0  0  0  1  3  0     -0.115
         132   3364.79172415881     
TRANS  0  0  0  0  0  0  0  1  3      0.175
TRANS  0  0  0  0  1  0  0  1  1     -0.190
TRANS  0  0  0  0  0  0  0  2  0     -0.108
TRANS  0  0  0  0  0  0  0  2  2      0.387
TRANS  0  0  0  1  0  0  0  2  0      0.141
TRANS  0  0  0  0  1  0  0  2  0      0.687
TRANS  0  1  0  0  1  0  0  2  0      0.122
TRANS  0  0  0  1  1  0  0  2  0      0.111
TRANS  0  0  0  0  2  0  0  2  0      0.109
TRANS  0  0  0  0  1  1  0  2  0     -0.114
TRANS  0  0  0  0  0  0  0  3  1     -0.185
TRANS  0  0  0  0  1  0  0  3  2      0.105
         133   3370.21043830932     
TRANS  0  0  0  0  0  0  0  0  5      0.206
TRANS  0  0  0  2  0  0  0  0  1     -0.106
TRANS  0  0  0  0  0  1  0  0  3     -0.149
TRANS  0  0  0  0  0  0  0  1  4      0.464
TRANS  0  0  0  0  1  0  0  1  2      0.133
TRANS  0  0  0  0  0  1  0  1  2     -0.426
TRANS  0  0  0  0  0  1  0  1  4     -0.113
TRANS  0  0  0  0  1  1  0  1  0      0.318
TRANS  0  0  0  0  0  2  0  1  0     -0.104
TRANS  0  0  0  0  0  2  0  1  2      0.199
TRANS  0  0  0  0  0  0  0  2  3     -0.233
TRANS  0  0  0  0  1  0  0  2  4      0.131
TRANS  0  0  0  0  0  1  0  2  1      0.129
         134   3372.12263952892     
TRANS  0  1  0  0  0  0  1  0  0      0.126
TRANS  0  0  0  1  0  0  1  0  2      0.251
TRANS  0  0  0  2  0  0  1  0  0     -0.793
TRANS  0  1  0  2  0  0  1  0  0     -0.158
TRANS  0  0  0  1  1  0  1  0  0      0.260
TRANS  0  0  0  2  0  1  1  0  0      0.135
TRANS  0  0  0  1  0  0  1  1  1     -0.118
         135   3382.71984270903     
TRANS  0  0  0  0  0  0  0  0  6      0.114
TRANS  0  0  0  0  1  0  0  0  4      0.139
TRANS  0  0  0  0  2  0  0  0  2      0.126
TRANS  0  0  0  0  0  1  0  0  2      0.112
TRANS  0  0  0  0  0  1  0  0  4      0.484
TRANS  0  0  0  0  1  1  0  0  2      0.319
TRANS  0  0  0  0  2  1  0  0  0     -0.124
TRANS  0  0  0  0  0  2  0  0  0      0.155
TRANS  0  0  0  0  0  2  0  0  2      0.323
TRANS  0  0  0  0  0  2  0  0  4     -0.162
TRANS  0  0  0  0  1  2  0  0  0     -0.172
TRANS  0  0  0  0  1  2  0  0  2     -0.135
TRANS  0  0  0  0  0  3  0  0  0      0.128
TRANS  0  0  0  0  0  3  0  0  2     -0.170
TRANS  0  0  0  0  0  4  0  0  0     -0.108
TRANS  0  0  0  0  0  0  0  1  5      0.101
TRANS  0  0  0  0  1  1  0  1  4      0.112
TRANS  0  0  0  0  0  1  1  0  2      0.133
TRANS  0  0  0  0  0  2  1  0  2     -0.103
TRANS  0  0  0  0  0  1  1  1  1     -0.131
         136   3391.36601177308     
TRANS  0  0  0  0  0  1  1  1  0      0.110
TRANS  0  0  0  0  0  1  1  1  2      0.102
TRANS  0  0  0  0  1  1  1  1  0     -0.112
TRANS  0  0  0  0  0  0  2  1  0      0.133
TRANS  0  0  0  0  1  0  2  1  0      0.118
TRANS  0  0  0  0  0  1  2  1  0      0.801
TRANS  0  1  0  0  0  1  2  1  0      0.126
TRANS  0  0  0  0  0  2  2  1  0     -0.235
TRANS  0  0  0  0  0  1  3  1  0     -0.166
         137   3391.40407905101     
CIS  0  0  0  0  2  0  1  0  0      0.169
CIS  0  0  0  0  1  1  1  0  0      0.120
CIS  0  0  1  0  0  0  2  0  0      0.114
CIS  0  0  0  0  1  0  2  0  0      0.443
CIS  0  0  0  0  0  1  2  0  0      0.217
CIS  0  0  0  0  0  0  3  0  0      0.695
CIS  0  0  0  0  0  1  3  0  0     -0.164
CIS  0  0  0  0  0  0  4  0  0     -0.130
         138   3393.31291029849     
TRANS  0  1  0  0  0  0  0  0  1      0.130
TRANS  0  0  0  1  0  0  0  0  3     -0.246
TRANS  0  0  0  2  0  0  0  0  1     -0.697
TRANS  0  1  0  2  0  0  0  0  1     -0.143
TRANS  0  0  0  1  1  0  0  0  1      0.417
TRANS  0  0  0  2  0  1  0  0  1      0.126
TRANS  0  0  0  1  0  0  0  1  2      0.182
TRANS  0  0  0  2  0  0  0  1  0     -0.122
         139   3397.75796257728     
CIS  0  0  0  0  0  0  0  0  3     -0.148
CIS  0  0  0  0  1  0  0  0  1     -0.115
CIS  0  0  0  0  0  0  0  1  2     -0.817
CIS  1  0  0  0  0  0  0  1  2     -0.102
CIS  0  1  0  0  0  0  0  1  2     -0.129
CIS  0  0  0  0  0  1  0  1  2      0.106
CIS  0  0  0  0  0  0  0  2  1      0.186
CIS  0  0  0  0  1  0  0  2  2     -0.133
CIS  0  0  0  0  0  1  0  2  2     -0.197
         140   3399.60060242401     
TRANS  0  0  0  0  0  1  0  1  3     -0.131
TRANS  0  0  0  0  1  1  0  1  1     -0.155
TRANS  0  0  0  0  0  1  1  0  2      0.180
TRANS  0  0  0  0  0  0  1  1  1      0.119
TRANS  0  0  0  0  0  0  1  1  3      0.171
TRANS  0  0  0  0  1  0  1  1  1      0.230
TRANS  0  0  0  0  0  1  1  1  1      0.689
TRANS  0  1  0  0  0  1  1  1  1      0.109
TRANS  0  0  0  0  0  2  1  1  1     -0.211
TRANS  0  0  0  0  0  1  1  2  0      0.170
TRANS  0  0  0  0  1  1  1  2  1      0.126
TRANS  0  0  0  0  0  0  2  1  1      0.154
TRANS  0  0  0  0  0  1  2  1  1     -0.105
         141   3429.56589206238     
TRANS  0  0  0  0  0  0  0  0  7      0.325
TRANS  0  0  0  0  1  0  0  0  5     -0.230
TRANS  0  0  0  0  1  1  0  1  0     -0.102
TRANS  0  0  0  0  0  0  1  0  5      0.543
TRANS  0  0  0  0  1  0  1  0  3      0.227
TRANS  0  0  0  0  0  1  1  0  3      0.124
TRANS  0  0  0  0  0  1  1  0  5     -0.119
TRANS  0  0  0  0  0  2  1  0  1      0.134
TRANS  0  0  0  0  0  0  1  1  4     -0.146
TRANS  0  0  0  0  1  0  1  1  5      0.110
TRANS  0  0  0  0  0  0  2  0  3      0.321
         142   3430.05647094501     
TRANS  0  0  0  0  0  1  0  1  2     -0.196
TRANS  0  0  0  0  1  1  0  1  0     -0.273
TRANS  0  0  1  0  0  0  1  0  1     -0.109
TRANS  0  0  1  0  0  0  1  1  0      0.792
TRANS  0  1  1  0  0  0  1  1  0      0.118
TRANS  0  0  2  0  0  0  1  1  0      0.144
TRANS  0  0  1  0  0  1  1  1  0     -0.144
         143   3432.62121538045     
TRANS  0  0  0  0  1  0  0  0  4      0.120
TRANS  0  0  0  0  0  1  0  0  2     -0.128
TRANS  0  0  0  0  0  1  0  0  4      0.474
TRANS  0  0  0  0  1  1  0  0  0      0.140
TRANS  0  0  0  0  0  2  0  0  2     -0.422
TRANS  0  0  0  0  0  2  0  0  4     -0.175
TRANS  0  0  0  0  1  2  0  0  0      0.284
TRANS  0  0  0  0  0  3  0  0  0     -0.108
TRANS  0  0  0  0  0  3  0  0  2      0.272
TRANS  0  0  0  0  1  3  0  0  0     -0.120
TRANS  0  0  0  0  0  1  0  1  3     -0.176
         144   3433.83536738805     
TRANS  0  0  0  0  0  1  0  0  3      0.122
TRANS  0  0  0  0  1  1  0  0  1     -0.108
TRANS  0  0  0  0  2  0  0  1  0      0.171
TRANS  0  0  0  0  0  1  0  1  0     -0.102
TRANS  0  0  0  0  0  1  0  1  2      0.379
TRANS  0  0  0  0  1  1  0  1  0      0.553
TRANS  0  0  0  0  1  2  0  1  0     -0.151
TRANS  0  0  0  0  0  1  0  2  1     -0.129
TRANS  0  0  0  0  0  0  1  0  5      0.114
TRANS  0  0  1  0  0  0  1  1  0      0.372
         145   3444.49965781066     
TRANS  0  0  1  0  0  0  0  0  2      0.151
TRANS  0  0  1  0  0  0  0  1  1      0.634
TRANS  0  0  2  0  0  0  0  1  1      0.113
TRANS  0  0  1  0  0  1  0  1  1     -0.120
TRANS  0  0  1  0  0  0  0  2  0      0.147
TRANS  0  0  0  1  0  0  0  2  0     -0.456
TRANS  0  0  1  0  1  0  0  2  1      0.106
TRANS  0  0  0  0  0  0  1  1  3     -0.216
TRANS  0  0  0  0  1  0  1  1  1     -0.110
TRANS  0  0  0  0  0  1  1  1  1      0.149
         146   3450.66378639564     
TRANS  0  0  1  0  0  0  0  1  1      0.334
TRANS  0  0  0  1  0  0  0  1  1     -0.168
TRANS  0  0  0  0  0  0  0  2  2     -0.114
TRANS  0  0  0  1  0  0  0  2  0      0.694
TRANS  0  1  0  1  0  0  0  2  0      0.147
TRANS  0  0  0  2  0  0  0  2  0      0.128
TRANS  0  0  0  1  0  1  0  2  0     -0.113
TRANS  0  0  0  0  0  0  0  3  1      0.132
TRANS  0  0  0  0  0  0  1  1  3     -0.210
TRANS  0  0  0  0  1  0  1  1  1     -0.102
TRANS  0  0  0  0  0  1  1  1  1      0.108
TRANS  0  0  0  0  0  0  1  2  2      0.101
         147   3452.51758944304     
TRANS  0  0  0  0  0  2  1  0  0     -0.148
TRANS  0  0  0  0  0  2  1  0  2     -0.101
TRANS  0  0  0  0  1  2  1  0  0      0.103
TRANS  0  0  0  0  0  3  1  0  0      0.115
TRANS  0  0  0  0  0  1  2  0  0     -0.223
TRANS  0  0  0  0  1  1  2  0  0     -0.167
TRANS  0  0  0  0  0  2  2  0  0     -0.704
TRANS  0  0  0  0  0  3  2  0  0      0.294
TRANS  0  0  0  0  0  2  3  0  0      0.240
         148   3454.88613061761     
CIS  0  0  0  0  0  0  0  1  1      0.136
CIS  0  0  0  0  0  0  0  2  0     -0.891
CIS  1  0  0  0  0  0  0  2  0     -0.100
CIS  0  1  0  0  0  0  0  2  0     -0.160
CIS  0  0  0  1  0  0  0  2  0     -0.141
CIS  0  0  0  0  1  0  0  2  0     -0.106
CIS  0  0  0  0  0  1  0  2  0      0.118
CIS  0  0  0  0  0  1  0  3  0     -0.110
         149   3457.72845564573     
TRANS  0  0  0  0  0  0  0  0  7      0.113
TRANS  0  0  0  0  2  1  0  0  1      0.103
TRANS  0  0  0  0  0  2  0  0  3      0.111
TRANS  0  0  0  0  1  2  0  0  1      0.146
TRANS  0  0  0  0  0  0  1  0  5      0.188
TRANS  0  0  0  0  0  1  1  0  1     -0.217
TRANS  0  0  0  0  0  1  1  0  3     -0.191
TRANS  0  0  0  0  1  1  1  0  1     -0.287
TRANS  0  0  0  0  0  2  1  0  1     -0.592
TRANS  0  0  0  0  0  3  1  0  1      0.262
TRANS  0  0  0  0  0  2  1  1  0     -0.103
TRANS  0  0  0  0  0  1  2  0  1     -0.148
TRANS  0  0  0  0  0  2  2  0  1      0.182
         150   3457.97293672137     
TRANS  0  0  0  0  0  0  0  1  5     -0.158
TRANS  0  0  1  0  0  0  0  1  1      0.445
TRANS  0  0  0  0  1  0  0  1  3     -0.116
TRANS  0  0  1  0  0  0  0  2  0      0.102
TRANS  0  0  0  1  0  0  0  2  0      0.103
TRANS  0  0  0  0  0  0  1  0  4      0.190
TRANS  0  0  0  0  0  0  1  1  3      0.520
TRANS  0  0  0  0  1  0  1  1  1      0.208
TRANS  0  0  0  0  0  1  1  1  1     -0.223
TRANS  0  0  0  0  0  1  1  1  3     -0.123
TRANS  0  0  0  0  0  0  1  2  2     -0.200
TRANS  0  0  0  0  1  0  1  2  3      0.122
TRANS  0  0  0  0  0  0  2  1  1      0.159
         151   3464.94753967297     
CIS  0  0  0  1  1  0  0  0  0     -0.276
CIS  0  0  0  0  2  0  0  0  0     -0.101
CIS  0  0  0  1  0  1  0  0  0     -0.150
CIS  0  0  0  1  0  0  1  0  0     -0.816
CIS  0  1  0  1  0  0  1  0  0     -0.143
CIS  0  0  0  0  1  0  1  0  0     -0.168
CIS  0  0  0  0  0  1  1  0  0     -0.103
CIS  0  0  0  1  0  1  1  0  0      0.134
         152   3467.08724394379     
CIS  0  0  0  0  0  0  0  0  4      0.152
CIS  0  0  1  0  0  0  0  0  2     -0.113
CIS  0  0  0  1  0  0  0  0  2      0.105
CIS  0  0  0  0  1  0  0  0  2     -0.618
CIS  0  0  0  0  0  1  0  0  2      0.514
CIS  0  0  0  0  1  1  0  0  2      0.139
CIS  0  0  0  0  2  1  0  0  2     -0.118
CIS  0  0  0  0  0  2  0  0  2     -0.133
CIS  0  0  0  0  0  3  0  0  2      0.120
CIS  0  0  0  0  1  0  0  1  1      0.106
CIS  0  0  0  0  0  2  0  1  2      0.125
CIS  0  0  0  0  0  0  1  0  2      0.120
         153   3472.88563818129     
CIS  0  0  0  0  1  0  0  0  3      0.252
CIS  0  0  0  0  0  0  1  0  3      0.807
CIS  1  0  0  0  0  0  1  0  3      0.109
CIS  0  1  0  0  0  0  1  0  3      0.113
CIS  0  0  0  0  0  1  1  0  3     -0.127
CIS  0  0  0  0  1  1  1  0  3      0.100
CIS  0  0  0  0  0  0  1  1  2     -0.148
CIS  0  0  0  0  1  0  1  1  3      0.119
CIS  0  0  0  0  0  1  1  1  3      0.152
         154   3490.15384345730     
TRANS  0  0  0  0  0  1  0  0  2      0.154
TRANS  0  0  0  0  2  1  0  0  0      0.271
TRANS  0  0  0  0  0  2  0  0  0     -0.118
TRANS  0  0  0  0  0  2  0  0  2      0.470
TRANS  0  0  0  0  1  2  0  0  0      0.561
TRANS  0  0  0  0  0  3  0  0  2     -0.106
TRANS  0  0  0  0  1  3  0  0  0     -0.206
TRANS  0  0  1  0  0  1  1  0  0     -0.104
         155   3504.19163704421     
TRANS  0  0  1  0  0  0  1  0  0     -0.144
TRANS  0  0  1  0  1  0  1  0  0     -0.150
TRANS  0  0  1  0  0  1  1  0  0     -0.801
TRANS  0  1  1  0  0  1  1  0  0     -0.105
TRANS  0  0  2  0  0  1  1  0  0     -0.116
TRANS  0  0  1  0  0  2  1  0  0      0.244
TRANS  0  0  1  0  0  1  2  0  0      0.146
         156   3510.71898110739     
TRANS  0  0  1  0  1  0  0  0  1     -0.131
TRANS  0  0  0  0  0  1  0  0  5     -0.100
TRANS  0  0  1  0  0  1  0  0  1     -0.348
TRANS  0  0  1  0  0  2  0  0  1      0.108
TRANS  0  0  0  1  0  1  0  1  0      0.246
TRANS  0  0  0  0  0  1  1  0  3      0.331
TRANS  0  0  0  0  0  2  1  0  1     -0.217
TRANS  0  0  0  0  0  2  1  0  3     -0.124
TRANS  0  0  0  0  0  0  1  1  4      0.178
TRANS  0  0  0  0  1  0  1  1  2      0.119
TRANS  0  0  0  0  0  0  2  0  3     -0.118
TRANS  0  0  0  0  0  1  2  0  1      0.118
TRANS  0  0  0  0  0  0  2  1  2     -0.333
TRANS  0  0  0  0  1  0  2  1  0      0.259
TRANS  0  0  0  0  0  1  2  1  2      0.123
TRANS  0  0  0  0  0  0  2  2  1      0.100
TRANS  0  0  0  0  0  0  3  1  0      0.109
         157   3512.27821757882     
TRANS  0  0  1  0  1  0  0  0  1      0.104
TRANS  0  0  1  0  0  1  0  0  1      0.243
TRANS  0  0  0  1  1  0  0  1  0     -0.118
TRANS  0  0  0  1  0  1  0  1  0     -0.573
TRANS  0  1  0  1  0  1  0  1  0     -0.110
TRANS  0  0  0  1  0  2  0  1  0      0.159
TRANS  0  0  0  0  0  0  1  1  4      0.119
TRANS  0  0  0  0  1  0  1  1  2      0.113
TRANS  0  0  0  0  0  0  2  0  3     -0.103
TRANS  0  0  0  0  0  0  2  1  2     -0.375
TRANS  0  0  0  0  1  0  2  1  0      0.281
TRANS  0  0  0  0  0  1  2  1  2      0.117
TRANS  0  0  0  0  0  0  2  2  1      0.113
TRANS  0  0  0  0  0  0  3  1  0      0.118
         158   3515.13817679648     
TRANS  0  0  1  0  0  0  0  0  3     -0.107
TRANS  0  0  1  0  1  0  0  0  1     -0.145
TRANS  0  0  1  0  0  1  0  0  1     -0.355
TRANS  0  0  1  0  0  2  0  0  1      0.111
TRANS  0  0  0  1  1  0  0  1  0     -0.107
TRANS  0  0  0  0  0  1  0  1  2      0.101
TRANS  0  0  0  1  0  1  0  1  0     -0.520
TRANS  0  0  0  1  0  2  0  1  0      0.143
TRANS  0  0  0  0  0  1  1  0  3      0.231
TRANS  0  0  0  0  0  2  1  0  1     -0.148
TRANS  0  0  0  0  1  0  1  1  2     -0.101
TRANS  0  0  0  0  0  0  2  1  2      0.262
TRANS  0  0  0  0  1  0  2  1  0     -0.202
         159   3522.10829278192     
TRANS  0  0  1  0  0  0  0  0  3     -0.208
TRANS  0  0  1  0  1  0  0  0  1     -0.231
TRANS  0  0  0  0  0  1  0  0  5      0.128
TRANS  0  0  1  0  0  1  0  0  1     -0.491
TRANS  0  0  1  0  0  2  0  0  1      0.150
TRANS  0  0  0  0  0  1  1  0  3     -0.450
TRANS  0  0  0  0  0  2  1  0  1      0.217
TRANS  0  0  0  0  0  2  1  0  3      0.169
TRANS  0  0  0  0  0  3  1  0  1     -0.118
TRANS  0  0  0  0  0  1  1  1  2      0.122
TRANS  0  0  0  0  0  1  2  0  1     -0.107
TRANS  0  0  0  0  0  0  2  1  2     -0.131
         160   3531.49083090908     
CIS  0  0  0  0  0  0  0  1  0      0.112
CIS  0  0  0  0  0  0  0  1  2     -0.127
CIS  0  0  1  0  0  0  0  1  0     -0.137
CIS  0  0  0  1  0  0  0  1  0      0.116
CIS  0  0  0  0  1  0  0  1  0     -0.667
CIS  0  1  0  0  1  0  0  1  0     -0.101
CIS  0  0  0  0  2  0  0  1  0     -0.136
CIS  0  0  0  0  0  1  0  1  0      0.496
CIS  0  0  0  0  1  1  0  1  0      0.164
CIS  0  0  0  0  2  1  0  1  0     -0.102
CIS  0  0  0  0  0  2  0  1  0     -0.128
CIS  0  0  0  0  0  3  0  1  0      0.107
CIS  0  0  0  0  0  0  1  1  0      0.151
         161   3535.77146840423     
TRANS  0  0  0  0  1  0  0  0  3     -0.173
TRANS  0  0  0  0  0  0  0  1  4      0.208
TRANS  0  0  0  1  0  0  0  1  2     -0.150
TRANS  0  0  0  0  1  0  0  1  0     -0.128
TRANS  0  0  0  0  1  0  0  1  2     -0.414
TRANS  0  0  0  1  1  0  0  1  2     -0.102
TRANS  0  0  0  0  2  0  0  1  0      0.549
TRANS  0  0  0  0  3  0  0  1  0      0.128
TRANS  0  0  0  0  1  1  0  1  0     -0.201
TRANS  0  0  0  0  1  1  0  1  2      0.168
TRANS  0  0  0  0  2  1  0  1  0     -0.110
TRANS  0  0  0  0  0  0  0  2  3     -0.142
TRANS  0  0  0  0  1  0  0  2  1      0.115
TRANS  0  0  0  0  2  0  0  2  2     -0.116
TRANS  0  0  0  0  1  0  1  1  0      0.129
         162   3546.33979866710     
TRANS  0  0  1  0  0  0  0  0  0      0.148
TRANS  0  0  2  0  0  0  0  0  0     -0.864
TRANS  0  1  2  0  0  0  0  0  0     -0.106
TRANS  0  0  3  0  0  0  0  0  0     -0.253
TRANS  0  0  2  0  0  1  0  0  0      0.166
TRANS  0  1  0  0  0  0  1  0  0      0.107
TRANS  0  0  1  0  1  0  1  0  0      0.101
         163   3555.57239250810     
TRANS  0  0  0  0  0  0  3  1  0      0.145
TRANS  0  0  0  0  0  0  3  1  2      0.139
TRANS  0  0  0  0  1  0  3  1  0     -0.154
TRANS  0  0  0  0  1  0  3  1  2      0.108
TRANS  0  0  0  0  0  0  4  1  0      0.832
TRANS  1  0  0  0  0  0  4  1  0      0.100
TRANS  0  1  0  0  0  0  4  1  0      0.127
TRANS  0  0  0  0  0  1  4  1  0     -0.159
TRANS  0  0  0  0  0  0  5  1  0     -0.187
         164   3556.80817028200     
TRANS  0  0  0  0  0  0  1  0  6     -0.232
TRANS  0  0  0  0  1  0  1  0  4      0.216
TRANS  0  0  0  0  2  0  1  0  2      0.124
TRANS  0  0  0  0  0  1  1  0  4      0.124
TRANS  0  0  1  0  0  1  1  0  0      0.114
TRANS  0  0  0  0  1  1  1  0  2      0.112
TRANS  0  0  0  0  0  0  2  0  2     -0.103
TRANS  0  0  0  0  0  0  2  0  4     -0.385
TRANS  0  0  0  0  1  0  2  0  2     -0.229
TRANS  0  0  0  0  0  1  2  0  2     -0.324
TRANS  0  0  0  0  1  1  2  0  0      0.206
TRANS  0  0  0  0  0  2  2  0  2      0.144
TRANS  0  0  0  0  0  0  3  0  2     -0.216
TRANS  0  0  0  0  0  1  3  0  0      0.116
TRANS  0  0  0  0  0  1  3  0  2      0.120
TRANS  0  0  0  0  0  0  3  1  1      0.261
         165   3563.49013440821     
TRANS  0  0  0  0  0  0  0  0  6      0.126
TRANS  1  0  0  0  0  0  0  0  0     -0.110
TRANS  0  0  0  0  1  0  0  0  4      0.282
TRANS  0  0  0  0  2  0  0  0  2      0.284
TRANS  0  0  0  0  3  0  0  0  0     -0.155
TRANS  0  0  0  0  0  1  0  0  4     -0.278
TRANS  0  0  0  0  1  1  0  0  0      0.146
TRANS  0  0  0  0  1  1  0  0  2      0.137
TRANS  0  0  0  1  1  1  0  0  0      0.182
TRANS  0  0  0  0  2  1  0  0  0     -0.211
TRANS  0  0  0  1  0  2  0  0  0      0.445
TRANS  0  0  0  0  1  2  0  0  0      0.118
TRANS  0  0  0  1  0  3  0  0  0     -0.180
TRANS  0  1  0  0  0  0  1  0  0      0.127
TRANS  0  0  0  0  1  0  1  0  2      0.144
         166   3565.96557249675     
TRANS  1  0  0  0  0  0  0  0  0     -0.104
TRANS  0  0  2  0  0  0  0  0  0     -0.125
TRANS  0  0  0  0  0  0  1  0  0      0.112
TRANS  0  1  0  0  0  0  1  0  0     -0.795
TRANS  0  2  0  0  0  0  1  0  0     -0.276
TRANS  0  0  1  1  0  0  1  0  0     -0.134
TRANS  0  0  0  2  0  0  1  0  0     -0.140
TRANS  0  0  1  0  1  0  1  0  0     -0.119
TRANS  0  0  0  0  0  0  3  1  1      0.158
         167   3567.25661912140     
TRANS  0  1  0  0  0  0  1  0  0      0.172
TRANS  0  0  0  0  0  0  2  1  3     -0.225
TRANS  0  0  0  0  1  0  2  1  1     -0.253
TRANS  0  0  0  0  0  0  3  0  2      0.232
TRANS  0  0  0  0  0  0  3  1  1      0.707
TRANS  0  1  0  0  0  0  3  1  1      0.108
TRANS  0  0  0  0  0  1  3  1  1     -0.136
TRANS  0  0  0  0  0  0  3  2  0      0.167
         168   3568.11426674235     
TRANS  0  1  0  0  0  0  0  0  1     -0.372
TRANS  0  2  0  0  0  0  0  0  1     -0.130
TRANS  0  0  1  0  0  0  0  0  3     -0.638
TRANS  0  0  1  0  1  0  0  0  1     -0.253
TRANS  0  0  1  0  0  1  0  0  1      0.340
TRANS  0  0  1  0  0  1  0  0  3      0.144
TRANS  0  0  1  0  0  2  0  0  1     -0.120
TRANS  0  0  1  0  0  0  0  1  2      0.168
TRANS  0  0  1  0  1  0  0  1  3     -0.110
TRANS  0  0  1  0  0  0  1  0  1     -0.123
         169   3571.00936676189     
TRANS  1  0  0  0  0  0  0  0  0     -0.293
TRANS  0  0  0  0  1  0  0  0  4      0.218
TRANS  0  0  0  0  2  0  0  0  2      0.188
TRANS  0  0  0  0  0  1  0  0  4     -0.152
TRANS  0  0  0  1  0  1  0  0  0     -0.172
TRANS  0  0  0  1  1  1  0  0  0     -0.148
TRANS  0  0  0  1  0  2  0  0  0     -0.602
TRANS  0  1  0  1  0  2  0  0  0     -0.104
TRANS  0  0  0  0  1  2  0  0  0      0.109
TRANS  0  0  0  1  0  3  0  0  0      0.240
         170   3576.09458960095     
TRANS  0  0  0  0  0  0  0  0  0      0.107
TRANS  1  0  0  0  0  0  0  0  0     -0.830
TRANS  2  0  0  0  0  0  0  0  0     -0.268
TRANS  1  1  0  0  0  0  0  0  0     -0.115
TRANS  0  0  0  0  1  0  0  0  4     -0.176
TRANS  0  0  0  0  2  0  0  0  2     -0.119
TRANS  1  0  0  0  0  1  0  0  0      0.110
TRANS  0  0  0  1  0  2  0  0  0      0.139
         171   3578.21890317693     
TRANS  0  0  0  0  0  0  0  0  1     -0.107
TRANS  0  1  0  0  0  0  0  0  1      0.757
TRANS  0  2  0  0  0  0  0  0  1      0.265
TRANS  0  0  1  0  0  0  0  0  3     -0.350
TRANS  0  0  1  1  0  0  0  0  1      0.172
TRANS  0  0  0  2  0  0  0  0  1      0.138
TRANS  0  0  1  0  0  1  0  0  1      0.136
TRANS  0  1  0  0  0  0  0  1  0      0.122
         172   3581.81034307094     
CIS  0  0  0  0  0  0  0  0  5      0.846
CIS  1  0  0  0  0  0  0  0  5      0.115
CIS  0  1  0  0  0  0  0  0  5      0.117
CIS  0  0  0  0  0  1  0  0  5     -0.114
CIS  0  0  0  0  1  1  0  0  5      0.113
CIS  0  0  0  0  0  0  0  1  4     -0.176
CIS  0  0  0  0  1  0  0  1  5      0.164
CIS  0  0  0  0  0  1  0  1  5      0.161
         173   3588.12188967283     
TRANS  0  0  0  0  0  0  1  0  6      0.244
TRANS  0  0  1  0  0  0  1  0  2     -0.124
TRANS  0  0  0  0  1  0  1  0  4     -0.149
TRANS  0  0  0  0  0  1  1  0  4      0.121
TRANS  0  0  0  0  1  1  1  0  2      0.143
TRANS  0  0  0  0  0  0  2  0  4      0.418
TRANS  0  0  0  0  1  0  2  0  0      0.107
TRANS  0  0  0  0  0  1  2  0  2     -0.430
TRANS  0  0  0  0  0  1  2  0  4     -0.112
TRANS  0  0  0  0  1  1  2  0  0      0.280
TRANS  0  0  0  0  0  2  2  0  2      0.207
TRANS  0  0  0  0  0  0  2  1  3     -0.140
TRANS  0  0  0  0  0  0  3  0  2      0.171
TRANS  0  0  0  0  0  1  3  0  0      0.129
         174   3591.78361641894     
TRANS  0  0  0  0  0  0  1  1  4     -0.127
TRANS  0  0  0  0  1  0  1  1  0      0.144
TRANS  0  0  0  0  2  0  1  1  0     -0.121
TRANS  0  0  0  0  0  0  2  0  3      0.121
TRANS  0  0  0  0  1  0  2  0  1     -0.111
TRANS  0  0  0  0  0  0  2  1  2      0.425
TRANS  0  0  0  1  0  0  2  1  0      0.187
TRANS  0  0  0  0  1  0  2  1  0      0.643
TRANS  0  0  0  0  2  0  2  1  0      0.103
TRANS  0  0  0  0  1  1  2  1  0     -0.125
TRANS  0  0  0  0  0  0  2  2  1     -0.147
         175   3594.42468663580     
CIS  0  0  0  0  1  0  0  1  1     -0.261
CIS  0  0  0  0  0  1  0  1  1     -0.121
CIS  0  0  0  0  0  0  1  0  2     -0.121
CIS  0  0  0  0  0  0  1  1  1     -0.794
CIS  0  1  0  0  0  0  1  1  1     -0.126
CIS  0  0  0  0  0  1  1  1  1      0.122
CIS  0  0  0  0  0  0  1  2  0     -0.128
CIS  0  0  0  0  1  0  1  2  1     -0.110
CIS  0  0  0  0  0  1  1  2  1     -0.177
         176   3600.95421185123     
CIS  0  0  0  0  1  0  0  0  0      0.146
CIS  0  0  1  0  1  0  0  0  0     -0.141
CIS  0  0  0  1  1  0  0  0  0      0.115
CIS  0  0  0  0  2  0  0  0  0     -0.445
CIS  0  0  0  0  3  0  0  0  0     -0.142
CIS  0  0  0  0  0  1  0  0  2      0.331
CIS  0  0  1  0  0  1  0  0  0      0.108
CIS  0  0  0  0  1  1  0  0  0      0.450
CIS  0  0  0  0  2  1  0  0  0      0.178
CIS  0  0  0  0  3  1  0  0  0     -0.104
CIS  0  0  0  0  0  2  0  0  0     -0.237
CIS  0  0  0  0  1  2  0  0  0     -0.167
CIS  0  0  0  0  1  0  1  0  0      0.152
         177   3604.60341561573     
CIS  0  0  1  0  0  0  0  0  2      0.254
CIS  0  0  0  1  0  0  0  0  2     -0.166
CIS  0  0  0  0  1  0  0  0  2      0.401
CIS  0  0  0  0  2  0  0  0  0      0.131
CIS  0  0  0  0  0  1  0  0  2      0.507
CIS  0  0  0  0  1  1  0  0  0     -0.235
CIS  0  0  0  0  0  2  0  0  0      0.151
CIS  0  0  0  0  0  2  0  0  2     -0.111
CIS  0  0  0  0  1  2  0  0  2      0.125
CIS  0  0  0  0  0  3  0  0  2      0.110
CIS  0  0  0  0  0  0  0  1  3     -0.124
CIS  0  0  0  0  1  1  0  1  2      0.132
CIS  0  0  0  0  0  2  0  1  2      0.119
CIS  0  0  0  0  0  0  1  0  2     -0.273
         178   3607.13114374673     
TRANS  0  0  0  0  1  0  0  0  4      0.162
TRANS  0  0  0  0  1  1  0  0  2     -0.146
TRANS  0  0  0  0  2  1  0  0  0      0.133
TRANS  0  0  0  0  0  0  0  1  5      0.129
TRANS  0  0  0  0  2  0  0  1  1     -0.172
TRANS  0  0  0  0  1  0  1  0  2      0.203
TRANS  0  0  0  0  0  0  1  1  3     -0.247
TRANS  0  0  0  1  0  0  1  1  1      0.250
TRANS  0  0  0  0  1  0  1  1  1      0.561
TRANS  0  0  0  0  0  1  1  1  1     -0.166
TRANS  0  0  0  0  1  1  1  1  1     -0.117
TRANS  0  0  0  0  0  0  1  2  2      0.128
TRANS  0  0  0  0  1  0  1  2  0      0.142
TRANS  0  0  0  0  2  0  1  2  1      0.125
TRANS  0  0  0  0  0  0  2  1  1      0.112
         179   3611.59418314595     
TRANS  0  0  0  0  0  0  0  0  6     -0.128
TRANS  0  0  0  0  1  0  0  0  4     -0.383
TRANS  0  0  0  0  2  0  0  0  2     -0.116
TRANS  0  0  0  1  0  1  0  0  2      0.113
TRANS  0  0  0  0  1  1  0  0  0      0.108
TRANS  0  0  0  0  1  1  0  0  2      0.331
TRANS  0  0  0  0  2  1  0  0  0     -0.375
TRANS  0  0  0  0  1  2  0  0  0      0.163
TRANS  0  0  0  0  1  2  0  0  2     -0.195
TRANS  0  0  0  0  2  2  0  0  0      0.124
TRANS  0  0  0  0  1  3  0  0  0     -0.105
TRANS  0  0  0  0  2  0  0  1  4     -0.106
TRANS  0  0  0  0  0  0  1  1  3     -0.148
TRANS  0  0  0  1  0  0  1  1  1      0.115
TRANS  0  0  0  0  1  0  1  1  1      0.258
         180   3621.75766579651     
TRANS  0  0  0  0  0  1  3  0  0      0.213
TRANS  0  0  0  0  0  1  3  0  2      0.125
TRANS  0  0  0  0  1  1  3  0  0     -0.134
TRANS  0  0  0  0  1  1  3  0  2      0.102
TRANS  0  0  0  0  0  2  3  0  0     -0.132
TRANS  0  0  0  0  0  0  4  0  0      0.154
TRANS  0  0  0  0  0  1  4  0  0      0.718
TRANS  0  0  0  0  0  2  4  0  0     -0.222
TRANS  0  0  0  0  0  1  5  0  0     -0.281
         181   3624.52848819549     
TRANS  0  0  1  0  0  0  0  0  4      0.142
TRANS  0  0  1  0  1  0  0  0  2      0.152
TRANS  0  1  0  0  0  0  1  0  0     -0.101
TRANS  0  0  1  0  0  0  1  0  2     -0.651
TRANS  0  0  1  0  1  0  1  0  0      0.415
TRANS  0  0  1  0  0  1  1  0  0     -0.138
TRANS  0  0  1  0  0  1  1  0  2      0.182
TRANS  0  0  1  0  0  0  1  1  1      0.132
TRANS  0  0  0  0  0  0  2  0  4     -0.144
TRANS  0  0  1  0  0  0  2  0  0      0.151
         182   3626.85693695134     
TRANS  0  0  0  0  1  0  2  0  3     -0.108
TRANS  0  0  0  0  2  0  2  0  1     -0.119
TRANS  0  0  0  0  0  1  2  0  1      0.132
TRANS  0  0  0  0  0  1  2  0  3     -0.189
TRANS  0  0  0  0  1  1  2  0  1     -0.245
TRANS  0  0  0  0  0  2  2  0  1     -0.130
TRANS  0  0  0  0  0  0  3  0  1      0.167
TRANS  0  0  0  0  0  0  3  0  3      0.130
TRANS  0  0  0  0  1  0  3  0  1      0.182
TRANS  0  0  0  0  0  1  3  0  1      0.652
TRANS  0  0  0  0  0  2  3  0  1     -0.209
TRANS  0  0  0  0  0  1  3  1  0      0.113
TRANS  0  0  0  0  0  0  4  0  1      0.172
TRANS  0  0  0  0  0  1  4  0  1     -0.218
         183   3634.32864478020     
TRANS  0  0  0  1  0  0  0  0  3     -0.175
TRANS  0  0  0  1  0  0  0  1  2     -0.567
TRANS  0  1  0  1  0  0  0  1  2     -0.107
TRANS  0  0  0  2  0  0  0  1  0     -0.116
TRANS  0  0  0  0  1  0  0  1  2     -0.269
TRANS  0  0  0  1  1  0  0  1  0      0.201
TRANS  0  0  0  0  2  0  0  1  0     -0.415
TRANS  0  0  0  1  0  1  0  1  2      0.134
TRANS  0  0  0  1  0  0  0  2  1      0.185
TRANS  0  0  0  0  1  0  0  2  1      0.118
TRANS  0  0  0  1  1  0  0  2  2     -0.114
         184   3635.20755196197     
TRANS  0  0  0  1  0  0  0  0  3      0.103
TRANS  0  0  0  0  1  0  0  0  3     -0.144
TRANS  0  0  0  0  0  0  0  1  4      0.116
TRANS  0  0  0  1  0  0  0  1  2      0.293
TRANS  0  0  0  0  1  0  0  1  0      0.105
TRANS  0  0  0  0  1  0  0  1  2     -0.362
TRANS  0  0  0  1  1  0  0  1  0     -0.463
TRANS  0  0  0  0  2  0  0  1  0     -0.357
TRANS  0  0  0  1  2  0  0  1  0     -0.121
TRANS  0  0  0  0  0  1  0  1  2      0.117
TRANS  0  0  0  1  0  1  0  1  0      0.107
TRANS  0  0  0  1  0  1  0  1  2     -0.107
TRANS  0  0  0  0  0  0  0  2  3     -0.185
TRANS  0  0  0  0  1  0  0  2  1      0.101
TRANS  0  0  0  0  2  0  0  2  2     -0.121
         185   3649.09228371934     
TRANS  0  0  1  0  0  0  1  0  2     -0.107
TRANS  0  0  1  0  0  0  2  0  0     -0.122
TRANS  0  0  1  0  0  0  2  0  2     -0.104
TRANS  0  0  1  0  1  0  2  0  0      0.127
TRANS  0  0  0  0  0  1  2  0  2      0.172
TRANS  0  0  0  0  1  1  2  0  0      0.211
TRANS  0  0  1  0  0  0  3  0  0     -0.770
TRANS  0  0  2  0  0  0  3  0  0     -0.148
TRANS  0  0  1  0  0  1  3  0  0      0.153
TRANS  0  0  1  0  0  0  4  0  0      0.163
         186   3655.64820664365     
TRANS  0  0  0  0  0  1  1  0  4     -0.120
TRANS  0  0  0  0  1  1  1  0  0      0.173
TRANS  0  0  0  0  2  0  2  0  0      0.136
TRANS  0  0  0  0  0  1  2  0  2      0.416
TRANS  0  0  0  1  0  1  2  0  0      0.124
TRANS  0  0  0  0  1  1  2  0  0      0.532
TRANS  0  0  0  0  1  2  2  0  0     -0.161
TRANS  0  0  1  0  0  0  3  0  0      0.311
TRANS  0  0  0  0  0  1  3  0  2     -0.107
TRANS  0  0  0  0  1  1  3  0  0     -0.133
         187   3658.99229806326     
TRANS  0  0  0  0  0  0  0  0  7      0.247
TRANS  0  0  0  0  2  0  0  0  3      0.102
TRANS  0  0  0  0  3  0  0  0  1      0.134
TRANS  0  0  0  0  0  1  0  0  5     -0.101
TRANS  0  0  0  0  2  1  0  0  1      0.116
TRANS  0  0  0  0  1  0  1  0  3     -0.225
TRANS  0  0  0  0  2  0  1  0  1     -0.320
TRANS  0  0  0  0  0  1  1  0  3      0.330
TRANS  0  0  0  1  0  1  1  0  1     -0.158
TRANS  0  0  0  0  1  1  1  0  1     -0.365
TRANS  0  0  0  0  0  2  1  0  1      0.129
TRANS  0  0  0  0  1  2  1  0  1      0.123
TRANS  0  0  1  0  0  0  2  0  1      0.260
TRANS  0  0  0  0  1  0  2  0  1     -0.201
         188   3660.93843952337     
CIS  0  0  0  0  2  0  0  0  1     -0.300
CIS  0  0  0  0  0  0  1  0  1      0.122
CIS  0  0  0  0  0  0  1  0  3      0.145
CIS  0  0  1  0  0  0  1  0  1     -0.104
CIS  0  0  0  0  1  0  1  0  1     -0.544
CIS  0  0  0  0  0  1  1  0  1      0.483
CIS  0  0  0  0  1  1  1  0  1      0.140
CIS  0  0  0  0  0  2  1  0  1     -0.143
CIS  0  0  0  0  0  3  1  0  1      0.118
CIS  0  0  0  0  0  2  1  1  1      0.108
CIS  0  0  0  0  0  0  2  0  1      0.168
CIS  0  0  0  0  0  1  2  0  1     -0.105
         189   3664.17917338808     
TRANS  0  0  1  0  0  0  1  0  3      0.149
TRANS  0  0  1  0  1  0  1  0  1      0.193
TRANS  0  0  0  0  0  1  1  0  3      0.116
TRANS  0  0  0  0  0  0  2  0  5     -0.127
TRANS  0  0  1  0  0  0  2  0  1     -0.649
TRANS  0  0  2  0  0  0  2  0  1     -0.118
TRANS  0  0  0  0  1  0  2  0  1     -0.113
TRANS  0  0  0  0  1  0  2  0  3     -0.135
TRANS  0  0  1  0  0  1  2  0  1      0.127
TRANS  0  0  1  0  0  0  2  1  0     -0.101
TRANS  0  0  0  1  0  0  2  1  0      0.251
TRANS  0  0  0  0  0  0  3  0  3      0.223
TRANS  0  0  0  0  1  0  3  0  1      0.113
TRANS  0  0  0  0  0  1  3  0  1     -0.178
TRANS  0  0  0  0  0  0  4  0  1      0.134
         190   3671.59985789362     
TRANS  0  0  0  1  0  0  0  0  4      0.536
TRANS  0  0  0  1  1  0  0  0  2      0.330
TRANS  0  0  0  1  2  0  0  0  0     -0.117
TRANS  0  0  0  1  0  1  0  0  0      0.100
TRANS  0  0  0  1  0  1  0  0  2      0.385
TRANS  0  0  0  1  0  1  0  0  4     -0.114
TRANS  0  0  0  2  0  1  0  0  0      0.106
TRANS  0  0  0  1  1  1  0  0  0     -0.222
TRANS  0  0  0  1  0  2  0  0  0      0.123
TRANS  0  0  0  1  0  2  0  0  2     -0.150
TRANS  0  0  0  1  0  0  0  1  3     -0.101
TRANS  0  0  0  1  1  0  0  1  4      0.110
TRANS  0  0  0  1  0  0  1  0  2      0.168
TRANS  0  0  0  1  0  0  1  1  1     -0.121
         191   3672.09966110281     
TRANS  0  0  0  1  1  0  1  1  0      0.125
TRANS  0  0  1  0  0  0  2  0  1     -0.186
TRANS  0  0  0  1  0  0  2  0  1      0.118
TRANS  0  0  0  0  0  0  2  1  2      0.139
TRANS  0  0  0  1  0  0  2  1  0     -0.795
TRANS  0  1  0  1  0  0  2  1  0     -0.150
TRANS  0  0  0  2  0  0  2  1  0     -0.105
TRANS  0  0  0  0  1  0  2  1  0      0.108
TRANS  0  0  0  1  0  1  2  1  0      0.143
TRANS  0  0  0  0  0  0  2  2  1     -0.109
         192   3678.98951626067     
TRANS  0  0  0  0  0  0  0  0  7      0.625
TRANS  0  0  0  0  1  0  0  0  5     -0.102
TRANS  0  0  0  0  0  1  0  0  7     -0.108
TRANS  0  0  0  0  0  0  0  1  6     -0.192
TRANS  0  0  0  0  1  0  0  1  7      0.162
TRANS  0  0  0  0  0  0  1  0  5     -0.263
TRANS  0  0  0  0  1  0  1  0  3     -0.238
TRANS  0  0  0  1  0  1  1  0  1      0.142
TRANS  0  0  0  0  1  1  1  0  1      0.297
TRANS  0  0  0  0  0  2  1  0  1     -0.110
TRANS  0  0  0  0  1  2  1  0  1     -0.102
TRANS  0  0  0  0  0  0  2  0  3     -0.121
         193   3685.94575513643     
CIS  0  0  1  0  0  0  0  1  0      0.299
CIS  0  0  0  1  0  0  0  1  0     -0.167
CIS  0  0  0  0  1  0  0  1  0      0.355
CIS  0  0  0  0  0  1  0  1  0      0.646
CIS  0  1  0  0  0  1  0  1  0      0.109
CIS  0  0  0  0  0  2  0  1  0     -0.140
CIS  0  0  0  0  1  2  0  1  0      0.104
CIS  0  0  0  0  0  3  0  1  0      0.132
CIS  0  0  0  0  0  0  1  1  0     -0.319
         194   3686.86425967961     
TRANS  0  0  1  0  1  0  1  0  1     -0.110
TRANS  0  0  0  0  0  0  2  0  5     -0.283
TRANS  0  0  1  0  0  0  2  0  1      0.400
TRANS  0  0  0  0  1  0  2  0  3     -0.217
TRANS  0  0  0  0  0  0  3  0  3      0.544
TRANS  0  0  0  0  1  0  3  0  1      0.138
TRANS  0  0  0  0  0  1  3  0  1     -0.202
TRANS  0  0  0  0  0  1  3  0  3     -0.138
TRANS  0  0  0  0  0  0  3  1  2     -0.141
TRANS  0  0  0  0  0  0  4  0  1      0.247
         195   3687.54674580933     
TRANS  0  0  0  1  0  0  0  1  3     -0.131
TRANS  0  0  0  1  1  0  0  1  1     -0.161
TRANS  0  0  0  1  0  0  1  0  2      0.203
TRANS  0  0  0  0  0  0  1  1  3      0.109
TRANS  0  0  0  1  0  0  1  1  1      0.741
TRANS  0  1  0  1  0  0  1  1  1      0.141
TRANS  0  0  0  0  1  0  1  1  1     -0.194
TRANS  0  0  0  1  0  1  1  1  1     -0.142
TRANS  0  0  0  0  0  0  1  2  2     -0.164
TRANS  0  0  0  1  0  0  1  2  0      0.184
TRANS  0  0  0  1  1  0  1  2  1      0.116
         196   3693.48155398138     
TRANS  0  0  0  0  3  0  0  0  0     -0.240
TRANS  0  0  0  0  0  1  0  0  4      0.166
TRANS  0  0  0  1  0  1  0  0  2     -0.160
TRANS  0  0  0  0  1  1  0  0  2     -0.485
TRANS  0  0  0  1  1  1  0  0  0     -0.158
TRANS  0  0  0  0  2  1  0  0  0     -0.447
TRANS  0  0  0  0  2  1  0  0  2     -0.103
TRANS  0  0  0  0  0  2  0  0  2      0.187
TRANS  0  0  0  0  2  2  0  0  0      0.121
TRANS  0  0  0  0  1  1  0  1  1      0.101
TRANS  0  0  0  0  2  1  0  1  2     -0.114
TRANS  0  0  1  0  1  0  1  0  0      0.123
         197   3698.27360949258     
CIS  0  0  0  0  1  0  1  0  2     -0.351
CIS  0  0  0  0  0  1  1  0  2     -0.149
CIS  0  0  0  0  0  0  2  0  2     -0.752
CIS  1  0  0  0  0  0  2  0  2     -0.102
CIS  0  1  0  0  0  0  2  0  2     -0.106
CIS  0  0  0  0  0  1  2  0  2      0.142
CIS  0  0  0  0  0  0  2  1  1      0.117
CIS  0  0  0  0  0  1  2  1  2     -0.132
         198   3705.19306605887     
TRANS  0  0  0  1  0  0  0  0  4     -0.496
TRANS  0  0  0  2  0  0  0  0  2      0.112
TRANS  0  0  0  1  0  1  0  0  2      0.455
TRANS  0  0  0  1  0  1  0  0  4      0.106
TRANS  0  0  0  1  1  1  0  0  0     -0.325
TRANS  0  0  0  1  0  2  0  0  0      0.116
TRANS  0  0  0  1  0  2  0  0  2     -0.211
TRANS  0  0  0  0  0  0  0  1  5      0.109
TRANS  0  0  0  1  0  0  0  1  3      0.159
TRANS  0  0  1  0  0  0  1  0  2      0.126
TRANS  0  0  1  0  1  0  1  0  0      0.140
         199   3705.96237799711     
TRANS  0  0  0  1  0  0  0  0  4     -0.113
TRANS  0  1  0  0  0  0  1  0  0      0.123
TRANS  0  0  1  0  0  0  1  0  2     -0.435
TRANS  0  0  1  1  0  0  1  0  0     -0.164
TRANS  0  0  1  0  1  0  1  0  0     -0.638
TRANS  0  0  2  0  1  0  1  0  0     -0.109
TRANS  0  0  1  0  1  1  1  0  0      0.125
TRANS  0  0  1  0  0  0  1  1  1      0.112
TRANS  0  0  0  0  2  0  2  0  0      0.120
         200   3706.34411640842     
TRANS  0  0  0  0  0  0  0  0  7     -0.228
TRANS  0  0  1  0  0  0  0  0  3     -0.109
TRANS  0  0  0  0  1  0  0  0  5      0.188
TRANS  0  0  0  0  2  0  0  0  3      0.186
TRANS  0  0  0  0  0  0  1  0  5      0.364
TRANS  0  0  0  1  0  0  1  0  3     -0.151
TRANS  0  0  0  0  1  0  1  0  3     -0.386
TRANS  0  0  0  0  2  0  1  0  1     -0.191
TRANS  0  0  0  1  0  1  1  0  1      0.181
TRANS  0  0  0  0  1  1  1  0  1      0.320
TRANS  0  0  0  0  0  2  1  0  1     -0.101
TRANS  0  0  0  0  1  2  1  0  1     -0.114
TRANS  0  0  0  0  0  0  1  1  4     -0.159
TRANS  0  0  0  0  1  0  2  0  1     -0.177
TRANS  0  0  0  0  0  1  2  0  1      0.106
         201   3711.47762055092     
TRANS  0  0  0  1  0  0  0  0  3     -0.114
TRANS  0  0  0  1  1  0  0  0  1      0.121
TRANS  0  0  0  1  0  0  0  1  2     -0.352
TRANS  0  0  0  2  0  0  0  1  0     -0.302
TRANS  0  0  0  0  1  0  0  1  2      0.188
TRANS  0  0  0  1  1  0  0  1  0     -0.606
TRANS  0  1  0  1  1  0  0  1  0     -0.120
TRANS  0  0  0  2  1  0  0  1  0     -0.117
TRANS  0  0  0  0  2  0  0  1  0      0.123
TRANS  0  0  0  1  1  1  0  1  0      0.105
TRANS  0  0  0  0  0  0  0  2  3      0.134
TRANS  0  0  0  1  0  0  0  2  1      0.102
TRANS  0  0  0  0  1  0  0  2  1     -0.114
         202   3717.41482909264     
TRANS  0  0  0  1  0  0  1  1  0      0.106
TRANS  0  0  0  0  0  0  1  2  1     -0.209
TRANS  0  0  0  0  0  0  1  3  0      0.852
TRANS  0  1  0  0  0  0  1  3  0      0.170
TRANS  0  0  0  1  0  0  1  3  0      0.142
TRANS  0  0  0  0  0  1  1  3  0     -0.147
         203   3727.26615548857     
CIS  0  0  1  0  0  0  0  0  1     -0.828
CIS  0  1  1  0  0  0  0  0  1     -0.109
CIS  0  0  2  0  0  0  0  0  1     -0.135
CIS  0  0  0  0  1  0  0  0  1      0.261
CIS  0  0  0  0  0  1  0  0  1      0.166
CIS  0  0  1  0  0  1  0  0  1      0.142
CIS  0  0  1  0  0  2  0  0  1     -0.103
CIS  0  0  1  0  0  1  0  1  1     -0.129
         204   3729.72351822254     
TRANS  0  0  0  1  1  1  1  0  0      0.122
TRANS  0  0  0  1  0  0  2  0  0     -0.133
TRANS  0  0  0  1  1  0  2  0  0     -0.126
TRANS  0  0  0  0  0  1  2  0  2      0.133
TRANS  0  0  0  1  0  1  2  0  0     -0.773
TRANS  0  1  0  1  0  1  2  0  0     -0.132
TRANS  0  0  0  1  0  2  2  0  0      0.232
TRANS  0  0  0  1  0  1  3  0  0      0.134
         205   3729.90338475142     
TRANS  0  0  0  1  0  0  0  1  1     -0.107
TRANS  0  0  0  0  0  0  0  2  2     -0.309
TRANS  0  0  0  0  0  0  0  3  1     -0.748
TRANS  0  1  0  0  0  0  0  3  1     -0.149
TRANS  0  0  0  1  0  0  0  3  1     -0.122
TRANS  0  0  0  0  0  1  0  3  1      0.141
TRANS  0  0  0  0  0  0  0  4  0     -0.265
TRANS  0  0  0  0  1  0  0  4  1     -0.177
         206   3730.27485673595     
TRANS  0  1  0  0  0  0  0  0  1     -0.127
TRANS  0  0  1  0  0  0  0  0  3     -0.312
TRANS  0  0  1  1  0  0  0  0  1      0.299
TRANS  0  0  1  0  1  0  0  0  1      0.692
TRANS  1  0  1  0  1  0  0  0  1      0.103
TRANS  0  0  2  0  1  0  0  0  1      0.114
TRANS  0  0  1  0  0  1  0  0  1     -0.197
TRANS  0  0  1  0  1  1  0  0  1     -0.132
TRANS  0  0  1  0  0  0  0  1  2      0.117
TRANS  0  0  1  0  1  0  0  1  0      0.114
TRANS  0  0  1  0  2  0  0  1  1      0.115
TRANS  0  0  0  0  1  0  1  0  3      0.102
         207   3742.51005146125     
TRANS  0  0  0  1  0  1  0  0  3      0.104
TRANS  0  0  0  1  1  1  0  0  1      0.151
TRANS  0  0  0  1  0  0  1  0  1     -0.129
TRANS  0  0  0  1  0  0  1  0  3     -0.208
TRANS  0  0  0  1  1  0  1  0  1     -0.234
TRANS  0  0  0  0  0  1  1  0  3     -0.127
TRANS  0  0  0  1  0  1  1  0  1     -0.660
TRANS  0  1  0  1  0  1  1  0  1     -0.116
TRANS  0  0  0  0  1  1  1  0  1      0.200
TRANS  0  0  0  1  0  2  1  0  1      0.209
TRANS  0  0  0  1  0  1  1  1  0     -0.117
TRANS  0  0  0  1  0  0  2  0  1     -0.167
         208   3745.49883797732     
TRANS  0  0  0  0  1  0  2  0  4     -0.100
TRANS  0  0  0  0  0  0  3  0  4      0.250
TRANS  0  0  1  0  0  0  3  0  0      0.120
TRANS  0  0  0  0  1  0  3  0  2      0.275
TRANS  0  0  0  0  2  0  3  0  0     -0.109
TRANS  0  0  0  0  0  0  4  0  2     -0.559
TRANS  0  0  0  0  1  0  4  0  0      0.390
TRANS  0  0  0  0  0  1  4  0  2      0.179
TRANS  0  0  0  0  0  0  4  1  1      0.116
TRANS  0  0  0  0  0  0  5  0  0      0.244
TRANS  0  0  0  0  1  0  5  0  0     -0.150
         209   3752.50461827285     
CIS  0  0  0  1  0  0  0  0  2     -0.139
CIS  0  0  1  0  1  0  0  0  0      0.267
CIS  0  0  0  1  1  0  0  0  0     -0.168
CIS  0  0  0  0  2  0  0  0  0      0.389
CIS  0  0  0  0  3  0  0  0  0      0.109
CIS  0  0  0  0  0  1  0  0  0     -0.171
CIS  0  0  0  0  1  1  0  0  0      0.276
CIS  0  0  0  0  0  2  0  0  0     -0.452
CIS  0  0  0  0  1  2  0  0  0     -0.155
CIS  0  0  0  0  2  2  0  0  0      0.107
CIS  0  0  0  0  0  3  0  0  0      0.155
CIS  0  0  0  0  0  4  0  0  0     -0.156
CIS  0  0  1  0  0  0  1  0  0     -0.113
CIS  0  0  0  0  1  0  1  0  0     -0.303
CIS  0  0  0  0  2  0  1  0  0     -0.103
         210   3757.11586897106     
CIS  0  0  0  1  0  0  0  0  2     -0.663
CIS  0  1  0  1  0  0  0  0  2     -0.116
CIS  0  0  0  0  1  0  0  0  2     -0.158
CIS  0  0  0  1  0  1  0  0  2      0.100
CIS  0  0  0  1  0  0  0  1  1      0.101
CIS  0  0  0  1  0  1  0  1  2     -0.112
TRANS  0  0  0  0  2  0  1  0  2     -0.123
TRANS  0  0  0  0  0  0  2  0  4     -0.133
TRANS  0  0  0  0  1  0  2  0  2      0.247
TRANS  0  0  0  0  2  0  2  0  0     -0.284
TRANS  0  0  0  0  1  1  2  0  2     -0.100
TRANS  0  0  0  0  1  0  3  0  0     -0.138
         211   3757.28841676977     
CIS  0  0  0  1  0  0  0  0  2     -0.512
CIS  0  0  0  0  1  0  0  0  2     -0.123
TRANS  0  0  0  0  0  0  1  0  6      0.115
TRANS  0  0  1  0  1  0  1  0  0      0.120
TRANS  0  0  0  0  2  0  1  0  2      0.159
TRANS  0  0  0  0  0  0  2  0  4      0.176
TRANS  0  0  0  1  0  0  2  0  2     -0.120
TRANS  0  0  0  0  1  0  2  0  2     -0.319
TRANS  0  0  0  0  2  0  2  0  0      0.368
TRANS  0  0  0  0  3  0  2  0  0      0.102
TRANS  0  0  0  0  1  1  2  0  0     -0.118
TRANS  0  0  0  0  1  1  2  0  2      0.130
TRANS  0  0  0  0  1  0  3  0  0      0.179
         212   3757.72592102713     
CIS  0  0  0  0  2  0  0  1  0      0.102
CIS  0  0  0  0  1  0  1  1  0      0.386
CIS  0  0  0  0  0  1  1  1  0      0.197
CIS  0  0  0  0  0  0  2  1  0      0.757
CIS  0  1  0  0  0  0  2  1  0      0.122
CIS  0  0  0  0  0  1  2  1  0     -0.144
         213   3764.25571800512     
TRANS  0  0  0  0  1  0  0  0  4     -0.139
TRANS  0  0  0  0  2  0  0  0  0      0.110
TRANS  0  0  0  0  2  0  0  0  2      0.143
TRANS  0  0  0  1  2  0  0  0  0      0.162
TRANS  0  0  0  0  3  0  0  0  0     -0.343
TRANS  0  0  0  0  4  0  0  0  0     -0.104
TRANS  0  0  0  0  0  1  0  0  4      0.114
TRANS  0  0  0  1  0  1  0  0  2      0.355
TRANS  0  0  0  2  0  1  0  0  0      0.230
TRANS  0  0  0  0  1  1  0  0  2     -0.176
TRANS  0  0  0  1  1  1  0  0  0      0.499
TRANS  0  0  0  1  1  2  0  0  0     -0.145
TRANS  0  0  0  0  2  0  1  0  0     -0.110
         214   3776.95616417141     
TRANS  0  0  0  0  1  0  0  0  4     -0.231
TRANS  0  0  0  0  2  0  0  0  0      0.127
TRANS  0  0  0  0  2  0  0  0  2      0.314
TRANS  0  0  0  0  3  0  0  0  0     -0.434
TRANS  0  0  0  0  4  0  0  0  0     -0.131
TRANS  0  0  0  1  0  1  0  0  2     -0.201
TRANS  0  0  0  2  0  1  0  0  0     -0.140
TRANS  0  0  0  1  1  1  0  0  0     -0.262
TRANS  0  0  0  1  1  1  0  0  2     -0.101
TRANS  0  0  0  0  2  1  0  0  0      0.247
TRANS  0  0  0  0  2  1  0  0  2     -0.146
TRANS  0  0  0  0  3  1  0  0  0      0.122
TRANS  0  0  1  1  0  0  1  0  0      0.191
TRANS  0  0  0  0  2  0  1  0  0     -0.124
         215   3780.73629520921     
TRANS  0  0  0  1  1  1  0  0  0     -0.117
TRANS  0  1  0  0  0  0  1  0  0      0.123
TRANS  0  0  1  0  0  0  1  0  2      0.143
TRANS  0  0  1  1  0  0  1  0  0     -0.811
TRANS  0  1  1  1  0  0  1  0  0     -0.129
TRANS  0  0  2  1  0  0  1  0  0     -0.162
TRANS  0  0  1  0  1  0  1  0  0      0.109
TRANS  0  0  1  1  0  1  1  0  0      0.154
         216   3784.11703471189     
TRANS  0  0  1  1  0  0  0  0  1      0.179
TRANS  0  0  0  2  0  0  0  0  1      0.111
TRANS  0  1  0  0  0  0  0  1  0      0.146
TRANS  0  0  0  1  0  0  0  1  2      0.179
TRANS  0  0  0  2  0  0  0  1  0     -0.756
TRANS  0  1  0  2  0  0  0  1  0     -0.167
TRANS  0  0  0  3  0  0  0  1  0     -0.116
TRANS  0  0  0  1  1  0  0  1  0      0.228
TRANS  0  0  0  2  0  1  0  1  0      0.129
TRANS  0  0  0  1  0  0  0  2  1     -0.164
TRANS  0  0  0  1  0  0  1  0  3     -0.102
         217   3791.84190709006     
TRANS  0  0  0  1  0  0  0  0  5      0.178
TRANS  0  0  1  1  0  0  0  0  1      0.247
TRANS  0  0  0  1  1  0  0  0  3      0.160
TRANS  0  0  0  2  0  0  0  1  0      0.163
TRANS  0  0  0  1  0  0  1  0  3     -0.590
TRANS  0  0  0  1  1  0  1  0  1     -0.220
TRANS  0  0  0  1  0  1  1  0  1      0.284
TRANS  0  0  0  1  0  1  1  0  3      0.134
TRANS  0  0  0  1  0  2  1  0  1     -0.102
TRANS  0  0  0  0  0  0  1  1  4      0.114
TRANS  0  0  0  1  0  0  1  1  2      0.163
TRANS  0  0  0  1  0  0  2  0  1     -0.183
         218   3792.95709734235     
TRANS  0  0  0  0  0  1  1  1  1     -0.153
TRANS  0  0  0  0  0  0  1  2  0      0.119
TRANS  0  0  0  0  1  0  1  2  0      0.126
TRANS  0  0  0  0  0  1  1  2  0      0.810
TRANS  0  1  0  0  0  1  1  2  0      0.145
TRANS  0  0  0  0  0  2  1  2  0     -0.235
TRANS  0  0  0  0  0  1  2  2  0     -0.100
         219   3800.70455942574     
TRANS  0  0  0  0  0  0  0  1  1      0.114
TRANS  0  0  0  0  0  1  0  1  2     -0.226
TRANS  0  0  0  0  0  0  0  2  3     -0.178
TRANS  0  0  0  0  1  0  0  2  1     -0.247
TRANS  0  0  0  0  0  1  0  2  1     -0.681
TRANS  0  1  0  0  0  1  0  2  1     -0.122
TRANS  0  0  0  0  0  2  0  2  1      0.213
TRANS  0  0  0  0  0  1  0  3  0     -0.209
TRANS  0  0  0  0  1  1  0  3  1     -0.164
TRANS  0  0  0  0  0  0  1  2  1     -0.113
         220   3805.11632318407     
TRANS  0  0  0  0  1  0  3  0  1     -0.102
TRANS  0  0  0  0  0  0  4  0  1      0.155
TRANS  0  0  0  0  0  0  4  0  3     -0.252
TRANS  0  0  0  0  1  0  4  0  1     -0.305
TRANS  0  0  0  0  0  1  4  0  1     -0.121
TRANS  0  0  0  0  0  0  5  0  1      0.720
TRANS  0  0  0  0  0  1  5  0  1     -0.143
TRANS  0  0  0  0  0  0  5  1  0      0.109
TRANS  0  0  0  0  0  0  6  0  1     -0.211
         221   3805.42136194202     
TRANS  0  0  1  0  0  0  0  0  3     -0.144
TRANS  0  0  1  1  0  0  0  0  1     -0.743
TRANS  0  1  1  1  0  0  0  0  1     -0.121
TRANS  0  0  2  1  0  0  0  0  1     -0.141
TRANS  0  0  1  0  1  0  0  0  1      0.227
TRANS  0  0  1  1  0  1  0  0  1      0.146
TRANS  0  0  1  0  0  0  0  1  2      0.116
TRANS  0  0  1  1  0  0  0  1  0     -0.121
TRANS  0  0  0  2  0  0  0  1  0     -0.106
TRANS  0  0  0  1  0  0  1  0  3     -0.253
         222   3808.37027871409     
TRANS  0  0  0  0  1  0  4  0  0      0.157
TRANS  0  0  0  0  0  0  5  0  0     -0.242
TRANS  0  0  0  0  0  0  5  0  2     -0.174
TRANS  0  0  0  0  1  0  5  0  0      0.141
TRANS  0  0  0  0  1  0  5  0  2     -0.133
TRANS  0  0  0  0  0  1  5  0  0      0.116
TRANS  0  0  0  0  0  0  6  0  0     -0.753
TRANS  0  0  0  0  1  0  6  0  0     -0.106
TRANS  0  0  0  0  0  1  6  0  0      0.141
TRANS  0  0  0  0  0  0  7  0  0      0.293
         223   3811.33502432012     
CIS  0  0  1  0  1  0  0  0  1      0.127
CIS  0  0  0  0  2  0  0  0  1      0.174
CIS  0  0  0  0  1  1  0  0  1      0.262
CIS  0  0  0  0  0  2  0  0  1      0.118
CIS  0  0  1  0  0  0  1  0  1      0.242
CIS  0  0  0  1  0  0  1  0  1     -0.150
CIS  0  0  0  0  1  0  1  0  1      0.253
CIS  0  0  0  0  0  1  1  0  1      0.516
CIS  0  0  0  0  0  2  1  0  1     -0.140
CIS  0  0  0  0  1  2  1  0  1      0.100
CIS  0  0  0  0  0  3  1  0  1      0.120
CIS  0  0  0  0  0  2  1  1  1      0.118
CIS  0  0  0  0  0  0  2  0  1     -0.407
         224   3819.65050576849     
CIS  0  0  0  0  3  0  0  0  0      0.142
CIS  0  0  1  0  0  0  1  0  0     -0.120
CIS  0  0  1  0  1  0  1  0  0      0.114
CIS  0  0  0  0  2  0  1  0  0      0.394
CIS  0  0  0  0  1  1  1  0  0     -0.101
CIS  0  0  0  0  0  2  1  0  0     -0.136
CIS  0  0  0  0  0  0  2  0  0     -0.149
CIS  0  0  0  0  0  0  2  0  2      0.119
CIS  0  0  0  0  1  0  2  0  0      0.452
CIS  0  0  0  0  0  1  2  0  0     -0.443
CIS  0  0  0  0  1  1  2  0  0     -0.130
CIS  0  0  0  0  0  2  2  0  0      0.161
CIS  0  0  0  0  0  3  2  0  0     -0.112
CIS  0  0  0  0  0  0  3  0  0     -0.194
CIS  0  0  0  0  1  0  3  0  0     -0.109
CIS  0  0  0  0  0  1  3  0  0      0.145
         225   3824.62744558343     
TRANS  0  0  0  0  2  0  2  0  0      0.103
TRANS  0  0  0  0  0  0  3  0  4      0.177
TRANS  0  0  0  0  1  0  3  0  0     -0.234
TRANS  0  0  0  0  2  0  3  0  0      0.136
TRANS  0  0  0  0  0  0  4  0  2     -0.440
TRANS  0  0  0  1  0  0  4  0  0     -0.227
TRANS  0  0  0  0  1  0  4  0  0     -0.560
TRANS  0  0  0  0  2  0  4  0  0     -0.108
TRANS  0  0  0  0  1  1  4  0  0      0.116
TRANS  0  0  0  0  0  0  5  0  0     -0.118
TRANS  0  0  0  0  0  0  5  0  2      0.129
TRANS  0  0  0  0  1  0  5  0  0      0.193
         226   3832.57401810348     
CIS  0  0  0  0  0  0  0  0  4      0.109
CIS  0  0  0  0  0  0  0  0  6     -0.431
CIS  0  0  0  0  1  0  0  0  2      0.118
CIS  0  0  0  0  0  0  0  1  3      0.552
TRANS  0  0  0  0  0  0  0  1  5     -0.187
CIS  0  0  0  0  1  0  0  1  6     -0.103
CIS  0  0  0  0  0  0  0  2  2     -0.148
CIS  0  0  0  0  1  0  0  2  3      0.115
CIS  0  0  0  0  0  1  0  2  3      0.146
CIS  0  0  0  0  0  0  1  0  4     -0.107
TRANS  0  0  0  0  0  0  1  0  6     -0.160
TRANS  0  0  0  0  0  0  2  0  4      0.119
         227   3833.31414830704     
TRANS  0  0  1  0  0  0  0  1  1      0.180
TRANS  0  0  1  0  0  0  0  2  0     -0.866
TRANS  0  1  1  0  0  0  0  2  0     -0.148
TRANS  0  0  2  0  0  0  0  2  0     -0.157
TRANS  0  0  1  1  0  0  0  2  0     -0.132
TRANS  0  0  1  0  0  1  0  2  0      0.156
         228   3833.49652604427     
CIS  0  0  0  1  0  0  0  1  0      0.861
CIS  0  1  0  1  0  0  0  1  0      0.169
CIS  0  0  0  2  0  0  0  1  0      0.122
CIS  0  0  0  0  1  0  0  1  0      0.186
CIS  0  0  0  1  1  0  0  1  0      0.132
CIS  0  0  0  0  0  1  0  1  0      0.111
CIS  0  0  0  1  0  1  0  1  0     -0.119
         229   3835.37056205383     
TRANS  0  0  0  2  0  0  0  0  0      0.106
TRANS  0  0  0  2  1  0  0  0  0      0.157
TRANS  0  0  0  1  2  0  0  0  0     -0.167
TRANS  0  1  0  0  0  1  0  0  0     -0.127
TRANS  0  0  0  1  0  1  0  0  2     -0.233
TRANS  0  0  0  2  0  1  0  0  0      0.759
TRANS  0  1  0  2  0  1  0  0  0      0.154
TRANS  0  0  0  1  1  1  0  0  0     -0.157
TRANS  0  0  0  2  0  2  0  0  0     -0.218
TRANS  0  0  0  1  0  1  0  1  1      0.104
         230   3836.59824681707     
TRANS  0  0  0  0  0  0  2  0  5      0.150
TRANS  0  0  0  0  1  0  2  0  1      0.138
TRANS  0  0  0  0  2  0  2  0  1     -0.280
TRANS  0  0  0  0  0  0  3  0  3     -0.319
TRANS  0  0  0  1  0  0  3  0  1      0.313
TRANS  0  0  0  0  1  0  3  0  1      0.563
TRANS  0  0  0  0  0  1  3  0  1     -0.144
TRANS  0  0  0  0  1  1  3  0  1     -0.130
TRANS  0  0  0  0  1  0  3  1  0      0.102
TRANS  0  0  0  0  0  0  4  0  1      0.175
TRANS  0  0  0  0  1  0  4  0  1     -0.134
         231   3841.53419719854     
TRANS  0  0  0  0  0  0  0  0  6      0.187
DELOCAL  0  0  0  0  0  0  0  0 15      0.108
CIS  0  0  0  0  0  0  0  1  3     -0.412
TRANS  0  0  0  0  0  0  0  1  5     -0.435
TRANS  0  0  0  0  1  0  0  1  3     -0.214
TRANS  0  0  0  0  0  1  0  1  3     -0.121
TRANS  0  0  0  0  1  1  0  1  1     -0.112
TRANS  0  0  0  0  0  2  0  1  1     -0.139
TRANS  0  0  0  0  0  0  0  2  4      0.165
CIS  0  0  0  0  0  0  0  2  2      0.113
TRANS  0  0  0  0  1  0  0  2  5     -0.135
CIS  0  0  0  0  0  1  0  2  3     -0.107
TRANS  0  0  0  0  0  0  1  0  6     -0.149
TRANS  0  0  0  0  0  0  1  1  3     -0.150
         232   3850.20877640463     
CIS  0  0  0  0  0  0  0  0  6     -0.265
DELOCAL  0  0  0  0  0  0  0  0 15      0.143
TRANS  0  0  0  1  1  0  0  0  2      0.103
CIS  0  0  0  0  0  0  0  1  3     -0.219
TRANS  0  0  0  0  0  0  0  1  5      0.223
TRANS  0  0  0  0  1  0  0  1  3      0.137
TRANS  0  0  0  0  0  1  0  1  3      0.114
TRANS  0  0  0  0  1  1  0  1  1      0.112
TRANS  0  0  0  0  0  2  0  1  1      0.163
TRANS  0  0  0  0  0  0  1  0  6     -0.189
TRANS  0  0  0  1  1  0  1  0  2      0.116
TRANS  0  0  0  1  0  0  2  0  2     -0.283
TRANS  0  0  0  0  1  0  2  0  2      0.206
TRANS  0  0  0  1  1  0  2  0  0      0.319
TRANS  0  0  0  0  2  0  2  0  0      0.159
TRANS  0  0  0  1  0  0  3  0  0      0.122
         233   3854.46604953179     
CIS  0  0  0  0  0  0  0  0  6      0.240
TRANS  0  0  0  1  2  0  0  0  0      0.107
CIS  0  0  0  0  0  0  0  1  3      0.160
TRANS  0  0  0  1  0  0  1  0  4      0.167
TRANS  0  0  0  1  1  0  1  0  2      0.170
TRANS  0  0  0  0  0  0  2  0  4     -0.106
TRANS  0  0  0  1  0  0  2  0  2     -0.532
TRANS  0  0  0  0  1  0  2  0  2     -0.128
TRANS  0  0  0  1  1  0  2  0  0      0.277
TRANS  0  0  0  0  2  0  2  0  0     -0.219
TRANS  0  0  0  1  0  1  2  0  2      0.144
TRANS  0  0  0  1  0  0  2  1  1      0.113
TRANS  0  0  0  1  0  0  3  0  0      0.138
         234   3858.25698719671     
TRANS  0  0  0  0  0  0  0  2  3     -0.106
TRANS  0  0  0  0  0  1  1  1  0      0.205
TRANS  0  0  0  0  1  1  1  1  0      0.179
TRANS  0  0  0  0  0  2  1  1  0      0.724
TRANS  0  1  0  0  0  2  1  1  0      0.116
TRANS  0  0  0  0  0  3  1  1  0     -0.302
TRANS  0  0  0  0  0  2  2  1  0     -0.164
         235   3859.18678199532     
TRANS  0  0  0  0  0  0  0  1  4     -0.304
TRANS  0  0  0  0  0  1  0  1  2      0.111
TRANS  0  0  0  0  0  0  0  2  3     -0.545
TRANS  0  0  0  0  1  0  0  2  1     -0.296
TRANS  0  0  0  0  0  1  0  2  1      0.266
TRANS  0  0  0  0  0  1  0  2  3      0.137
TRANS  0  0  0  0  0  0  0  3  2      0.275
TRANS  0  0  0  0  1  0  0  3  3     -0.165
TRANS  0  0  0  0  0  2  1  1  0     -0.130
TRANS  0  0  0  0  0  0  1  2  1     -0.121
         236   3859.84795626842     
CIS  0  0  0  0  0  0  0  0  6      0.286
CIS  0  0  0  0  0  0  0  1  3      0.157
TRANS  0  0  0  0  0  2  0  1  1     -0.105
TRANS  0  0  0  0  1  0  1  0  4     -0.111
TRANS  0  0  0  0  2  0  1  0  0      0.149
TRANS  0  0  0  0  2  0  1  0  2     -0.107
TRANS  0  0  0  0  0  0  2  0  4     -0.235
TRANS  0  0  0  1  0  0  2  0  2      0.175
TRANS  0  0  0  0  1  0  2  0  2      0.367
TRANS  0  0  0  1  1  0  2  0  0      0.236
TRANS  0  0  0  0  2  0  2  0  0      0.397
TRANS  0  0  0  0  0  1  2  0  2     -0.106
         237   3864.75395330868     
TRANS  0  0  0  1  1  0  0  0  2      0.170
TRANS  0  0  0  1  2  0  0  0  0     -0.211
TRANS  0  0  0  1  1  1  0  0  0      0.101
TRANS  0  0  0  0  0  2  0  0  2     -0.127
TRANS  0  0  0  0  0  0  0  1  5      0.238
TRANS  0  0  0  0  0  1  0  1  1     -0.167
TRANS  0  0  0  0  0  1  0  1  3     -0.155
TRANS  0  0  0  0  1  1  0  1  1     -0.258
TRANS  0  0  0  0  0  2  0  1  1     -0.536
TRANS  0  0  0  0  0  3  0  1  1      0.242
TRANS  0  0  0  0  0  0  0  2  4     -0.118
TRANS  0  0  0  0  0  2  0  2  0     -0.128
TRANS  0  0  0  0  1  2  0  2  1     -0.118
         238   3872.88910443515     
TRANS  0  0  0  0  0  0  0  0  6      0.102
CIS  0  0  0  0  0  0  0  0  6      0.222
TRANS  0  0  0  1  0  0  0  0  4     -0.192
TRANS  0  0  0  2  0  0  0  0  2      0.244
TRANS  0  0  0  0  1  0  0  0  4      0.115
TRANS  0  0  0  1  1  0  0  0  0      0.117
TRANS  0  0  0  1  1  0  0  0  2      0.349
TRANS  0  0  0  1  2  0  0  0  0     -0.425
TRANS  0  0  0  1  1  1  0  0  0      0.179
TRANS  0  0  0  1  1  1  0  0  2     -0.126
TRANS  0  0  0  0  0  0  0  1  5     -0.129
TRANS  0  0  0  0  1  0  0  1  3     -0.147
TRANS  0  0  0  0  0  2  0  1  1      0.165
CIS  0  0  0  0  0  0  1  0  4      0.154
         239   3873.13782663382     
TRANS  0  0  0  0  1  0  0  0  5      0.147
TRANS  0  0  0  0  2  0  0  0  1      0.101
TRANS  0  0  0  0  3  0  0  0  1     -0.169
TRANS  0  0  0  1  0  0  1  0  3     -0.193
TRANS  0  0  0  2  0  0  1  0  1      0.141
TRANS  0  0  0  0  1  0  1  0  3     -0.309
TRANS  0  0  0  1  1  0  1  0  1      0.303
TRANS  0  0  0  0  2  0  1  0  1      0.521
TRANS  0  0  0  0  0  1  1  0  3      0.145
TRANS  0  0  0  0  1  1  1  0  1     -0.170
TRANS  0  0  0  0  2  1  1  0  1     -0.116
TRANS  0  0  0  0  1  0  1  1  2      0.101
TRANS  0  0  0  0  1  0  2  0  1      0.151
         240   3881.54413274585     
TRANS  0  0  0  0  1  0  0  0  5      0.165
TRANS  0  0  0  0  2  0  0  0  3      0.114
TRANS  0  0  0  0  0  1  0  0  5      0.550
TRANS  0  0  0  0  1  1  0  0  3      0.286
TRANS  0  0  0  0  2  1  0  0  1      0.131
TRANS  0  0  0  0  0  2  0  0  3      0.179
TRANS  0  0  0  0  0  2  0  0  5     -0.195
TRANS  0  0  0  0  1  2  0  0  1      0.151
TRANS  0  0  0  0  0  3  0  0  1      0.165
TRANS  0  0  0  0  0  1  0  1  4     -0.123
TRANS  0  0  0  0  1  1  0  1  5      0.134
TRANS  0  0  0  0  1  0  1  0  3      0.177
TRANS  0  0  0  0  0  1  1  0  3      0.183
TRANS  0  0  0  0  1  1  1  0  1      0.118
         241   3882.58062021040     
DELOCAL  0  0  0  0  0  0  0  0 15     -0.137
CIS  0  0  0  0  1  0  0  0  4     -0.207
CIS  0  0  0  0  0  0  1  0  4     -0.743
TRANS  0  0  0  0  0  0  1  0  6      0.104
CIS  1  0  0  0  0  0  1  0  4     -0.104
CIS  0  1  0  0  0  0  1  0  4     -0.104
CIS  0  0  0  0  0  1  1  0  4      0.119
CIS  0  0  0  0  0  0  1  1  3      0.149
CIS  0  0  0  0  1  0  1  1  4     -0.128
CIS  0  0  0  0  0  1  1  1  4     -0.145
TRANS  0  0  0  0  0  0  2  0  4     -0.118
         242   3889.75446379299     
CIS  0  0  2  0  0  0  0  0  0     -0.115
CIS  0  0  1  0  1  0  0  0  0     -0.261
CIS  0  0  0  1  1  0  0  0  0     -0.362
CIS  0  0  1  0  0  1  0  0  0     -0.214
CIS  0  0  0  1  0  1  0  0  0      0.353
CIS  0  0  0  1  1  1  0  0  0      0.118
CIS  0  0  0  0  0  2  0  0  0     -0.107
CIS  0  0  0  1  0  2  0  0  0     -0.106
CIS  0  0  1  0  0  0  1  0  0     -0.443
CIS  0  0  0  0  1  0  1  0  0      0.255
CIS  0  0  0  0  0  1  1  0  0      0.263
CIS  0  0  1  0  0  1  1  0  0      0.120
         243   3891.43422746476     
CIS  0  0  0  0  2  0  1  0  1      0.152
CIS  0  0  1  0  0  0  2  0  1      0.106
CIS  0  0  0  0  1  0  2  0  1      0.419
CIS  0  0  0  0  0  1  2  0  1      0.186
CIS  0  0  0  0  0  0  3  0  1      0.693
CIS  0  0  0  0  0  1  3  0  1     -0.160
CIS  0  0  0  0  0  1  3  1  1      0.113
CIS  0  0  0  0  0  0  4  0  1     -0.125
         244   3891.80414751522     
CIS  0  0  0  1  1  0  0  0  0      0.132
CIS  0  0  0  0  2  0  0  0  0     -0.156
CIS  0  0  1  0  0  1  0  0  0     -0.202
CIS  0  0  0  1  0  1  0  0  0      0.130
CIS  0  0  0  0  1  1  0  0  0     -0.370
CIS  0  0  0  0  0  2  0  0  0     -0.452
CIS  0  0  0  0  0  3  0  0  0      0.122
CIS  0  0  0  0  1  3  0  0  0     -0.132
CIS  0  0  0  0  0  4  0  0  0     -0.142
CIS  0  0  1  0  0  0  1  0  0      0.500
CIS  0  0  0  0  0  1  1  0  0      0.214
         245   3897.33391390647     
CIS  0  0  1  1  0  0  0  0  0     -0.129
CIS  0  0  0  2  0  0  0  0  0      0.121
CIS  0  0  1  0  1  0  0  0  0      0.145
TRANS  0  0  0  1  1  0  0  0  2      0.111
CIS  0  0  0  1  1  0  0  0  0     -0.453
TRANS  0  0  0  0  2  0  0  0  2      0.180
CIS  0  0  0  0  2  0  0  0  0     -0.187
CIS  0  0  0  1  2  0  0  0  0     -0.115
TRANS  0  0  0  0  3  0  0  0  0      0.171
CIS  0  0  1  0  0  1  0  0  0      0.132
CIS  0  0  0  1  0  1  0  0  0      0.325
CIS  0  0  0  1  1  1  0  0  0      0.127
CIS  0  0  0  0  0  2  0  0  0      0.147
CIS  0  0  1  0  0  0  1  0  0      0.356
CIS  0  0  0  1  0  0  1  0  0      0.161
CIS  0  0  0  0  1  0  1  0  0     -0.122
CIS  0  0  0  0  0  1  1  0  0     -0.161
         246   3897.52117415039     
TRANS  0  0  0  2  0  0  0  0  2      0.107
TRANS  0  0  0  0  1  0  0  0  4     -0.173
TRANS  0  0  0  1  1  0  0  0  2      0.259
CIS  0  0  0  1  1  0  0  0  0      0.191
TRANS  0  0  0  0  2  0  0  0  2      0.422
TRANS  0  0  0  1  2  0  0  0  0      0.207
TRANS  0  0  0  0  3  0  0  0  0      0.400
TRANS  0  0  0  0  4  0  0  0  0      0.108
CIS  0  0  0  1  0  1  0  0  0     -0.138
TRANS  0  0  0  0  1  1  0  0  2     -0.172
TRANS  0  0  0  0  1  0  0  1  3      0.136
TRANS  0  0  0  0  3  0  0  1  2      0.111
CIS  0  0  1  0  0  0  1  0  0     -0.155
         247   3897.77613623205     
TRANS  0  0  0  1  0  0  3  0  2      0.128
TRANS  0  0  0  1  1  0  3  0  0     -0.163
TRANS  0  0  0  0  0  0  4  0  2     -0.155
TRANS  0  0  0  1  0  0  4  0  0      0.801
TRANS  0  1  0  1  0  0  4  0  0      0.133
TRANS  0  0  0  0  1  0  4  0  0     -0.121
TRANS  0  0  0  1  0  1  4  0  0     -0.154
TRANS  0  0  0  1  0  0  5  0  0     -0.149
         248   3901.57717126750     
CIS  0  0  0  0  0  0  0  0  5     -0.139
CIS  0  0  1  0  0  0  0  0  3      0.102
CIS  0  0  0  0  1  0  0  0  3      0.599
CIS  0  0  0  0  0  1  0  0  3     -0.515
CIS  0  0  0  0  1  1  0  0  3     -0.135
CIS  0  0  0  0  2  1  0  0  3      0.119
CIS  0  0  0  0  0  2  0  0  3      0.138
CIS  0  0  0  0  0  3  0  0  3     -0.119
CIS  0  0  0  0  1  0  0  1  2     -0.127
CIS  0  0  0  0  2  0  0  1  3      0.117
CIS  0  0  0  0  0  2  0  1  3     -0.138
CIS  0  0  0  0  0  0  1  0  3     -0.106
         249   3910.72766203035     
TRANS  0  0  1  0  0  1  0  0  1      0.118
TRANS  0  0  1  0  0  0  0  1  0     -0.133
TRANS  0  0  1  0  1  0  0  1  0     -0.166
TRANS  0  0  1  0  0  1  0  1  0     -0.825
TRANS  0  1  1  0  0  1  0  1  0     -0.126
TRANS  0  0  2  0  0  1  0  1  0     -0.122
TRANS  0  0  1  0  0  2  0  1  0      0.248
         250   3912.74186922378     
TRANS  0  0  0  1  0  0  2  0  3     -0.187
TRANS  0  0  0  1  1  0  2  0  1     -0.262
TRANS  0  0  0  0  2  0  2  0  1      0.122
TRANS  0  0  0  0  0  0  3  0  3      0.157
TRANS  0  0  0  1  0  0  3  0  1      0.740
TRANS  0  1  0  1  0  0  3  0  1      0.126
TRANS  0  0  0  0  1  0  3  0  1     -0.212
TRANS  0  0  0  1  0  1  3  0  1     -0.152
TRANS  0  0  0  0  0  0  3  1  2     -0.107
TRANS  0  0  0  1  0  0  3  1  0      0.122
         251   3913.55987415231     
CIS  0  0  0  0  0  0  0  0  6     -0.109
TRANS  0  0  0  0  0  0  0  2  4     -0.160
TRANS  0  0  0  0  1  0  0  2  2     -0.129
TRANS  0  0  0  0  0  0  1  1  3      0.231
TRANS  0  0  0  0  0  0  1  2  2      0.524
TRANS  0  0  0  1  0  0  1  2  2      0.105
TRANS  0  0  0  0  1  0  1  2  0     -0.437
TRANS  0  0  0  0  0  1  1  2  2     -0.170
TRANS  0  0  0  0  0  0  1  3  1     -0.200
TRANS  0  0  0  0  1  0  1  3  2      0.125
TRANS  0  0  0  0  0  0  2  2  0     -0.132
         252   3913.90709390907     
CIS  0  0  0  0  0  0  0  0  6      0.1970
DELOCAL  0  0  0  0  0  0  0  0 15      0.150
TRANS  0  0  0  0  0  0  1  0  6     -0.132
TRANS  0  0  0  0  0  2  1  0  0     -0.253
TRANS  0  0  0  0  1  2  1  0  0     -0.203
TRANS  0  0  0  0  0  3  1  0  0     -0.561
TRANS  0  0  0  0  0  4  1  0  0      0.317
TRANS  0  0  0  0  0  5  1  0  0     -0.106
TRANS  0  0  0  0  0  0  1  2  2      0.123
TRANS  0  0  0  0  1  0  1  2  0     -0.102
TRANS  0  0  0  0  0  3  2  0  0      0.192
         253   3916.25858510084     
CIS  0  0  0  0  0  0  0  0  6      0.435
DELOCAL  0  0  0  0  0  0  0  0 15      0.367
TRANS  0  0  0  0  1  0  0  0  6      0.124
CIS  0  0  0  0  0  0  0  1  5     -0.105
CIS  0  0  0  0  0  0  1  0  4     -0.180
TRANS  0  0  0  0  0  0  1  0  6     -0.326
TRANS  0  0  0  0  0  2  1  0  0      0.135
TRANS  0  0  0  0  0  3  1  0  0      0.268
TRANS  0  0  0  0  0  4  1  0  0     -0.154
TRANS  0  0  0  0  0  0  2  0  4      0.216
         254   3918.48304554017     
TRANS  0  0  0  0  0  1  0  0  5      0.293
TRANS  0  0  0  0  2  1  0  0  1     -0.105
TRANS  0  0  0  0  0  2  0  0  1     -0.270
TRANS  0  0  0  0  0  2  0  0  3     -0.189
TRANS  0  0  0  0  0  2  0  0  5     -0.105
TRANS  0  0  0  0  1  2  0  0  1     -0.332
TRANS  0  0  0  0  0  3  0  0  1     -0.501
TRANS  0  0  0  0  0  3  0  0  3      0.110
TRANS  0  0  0  0  0  4  0  0  1      0.309
TRANS  0  0  0  0  0  5  0  0  1     -0.105
TRANS  0  0  0  0  0  1  0  1  4     -0.101
TRANS  0  0  0  0  0  3  1  0  1      0.150
         255   3927.99383538111     
TRANS  0  0  0  0  0  1  0  0  4     -0.208
TRANS  0  0  0  0  0  0  0  1  5      0.141
TRANS  0  0  0  0  0  1  0  1  3     -0.545
TRANS  0  0  0  0  1  1  0  1  1     -0.195
TRANS  0  0  0  0  0  2  0  1  1      0.313
TRANS  0  0  0  0  0  2  0  1  3      0.214
TRANS  0  0  0  0  0  3  0  1  1     -0.160
TRANS  0  0  0  0  0  0  0  2  4     -0.118
TRANS  0  0  0  0  0  1  0  2  2      0.221
TRANS  0  0  0  0  1  1  0  2  3     -0.139
TRANS  0  0  0  0  0  0  1  2  2     -0.111
         256   3929.95730952041     
TRANS  0  0  0  1  0  0  1  0  4     -0.104
TRANS  0  0  0  1  1  0  1  0  0      0.102
TRANS  0  0  0  1  2  0  1  0  0     -0.108
TRANS  0  0  0  0  0  0  2  0  4      0.147
TRANS  0  0  0  1  0  0  2  0  2      0.362
TRANS  0  0  0  2  0  0  2  0  0      0.356
TRANS  0  0  0  0  1  0  2  0  2     -0.217
TRANS  0  0  0  1  1  0  2  0  0      0.548
TRANS  0  0  0  0  2  0  2  0  0     -0.138
TRANS  0  0  0  1  1  1  2  0  0     -0.110
TRANS  0  0  0  0  0  0  2  1  3     -0.108
         257   3944.10579794827     
TRANS  0  0  0  1  2  0  0  0  1     -0.143
TRANS  0  0  0  0  3  0  0  0  1      0.101
TRANS  0  0  0  1  0  0  1  0  3     -0.203
TRANS  0  0  0  2  0  0  1  0  1      0.447
TRANS  0  0  0  0  1  0  1  0  3      0.188
TRANS  0  0  0  1  1  0  1  0  1      0.491
TRANS  0  0  0  0  2  0  1  0  1     -0.252
TRANS  0  0  0  1  0  1  1  0  1     -0.153
TRANS  0  0  0  2  0  1  1  0  1     -0.113
TRANS  0  0  0  1  1  1  1  0  1     -0.104
TRANS  0  0  0  0  0  0  1  1  4      0.156
         258   3951.65821444543     
TRANS  0  1  0  0  0  0  0  0  1      0.138
TRANS  0  0  0  0  0  0  0  1  0      0.135
TRANS  0  1  0  0  0  0  0  1  0     -0.825
TRANS  0  2  0  0  0  0  0  1  0     -0.314
TRANS  0  0  1  1  0  0  0  1  0     -0.119
TRANS  0  0  0  2  0  0  0  1  0     -0.174
TRANS  0  0  1  0  1  0  0  1  0     -0.108
         259   3952.56097134028     
CIS  0  0  0  0  0  0  0  1  2      0.176
CIS  0  0  0  0  0  0  0  2  1      0.813
CIS  0  1  0  0  0  0  0  2  1      0.144
CIS  0  0  0  1  0  0  0  2  1      0.129
CIS  0  0  0  0  0  1  0  2  1     -0.109
CIS  0  0  0  0  0  0  0  3  0      0.165
CIS  0  0  0  0  1  0  0  3  1      0.128
CIS  0  0  0  0  0  1  0  3  1      0.215
         260   3954.90815298669     
TRANS  0  0  0  0  0  0  2  2  2     -0.126
TRANS  0  0  0  0  1  0  2  2  0      0.139
TRANS  0  0  0  0  0  0  3  1  1      0.147
TRANS  0  0  0  0  0  0  3  2  0     -0.841
TRANS  0  1  0  0  0  0  3  2  0     -0.147
TRANS  0  0  0  1  0  0  3  2  0     -0.111
TRANS  0  0  0  0  0  1  3  2  0      0.161
TRANS  0  0  0  0  0  0  4  2  0      0.117
         261   3956.07968222277     
CIS  0  0  0  1  1  0  0  0  1     -0.259
CIS  0  0  0  1  0  1  0  0  1     -0.127
CIS  0  0  0  1  0  0  1  0  1     -0.801
CIS  0  1  0  1  0  0  1  0  1     -0.141
CIS  0  0  0  0  1  0  1  0  1     -0.171
CIS  0  0  0  1  0  1  1  0  1      0.137
CIS  0  0  0  1  0  1  1  1  1     -0.126
         262   3958.87678918388     
TRANS  0  1  0  0  0  0  0  0  2     -0.118
TRANS  0  0  0  1  0  0  0  0  4      0.147
TRANS  0  0  0  2  0  0  0  0  2      0.600
TRANS  0  1  0  2  0  0  0  0  2      0.123
TRANS  0  0  0  3  0  0  0  0  2      0.114
TRANS  0  0  0  1  1  0  0  0  2     -0.165
TRANS  0  0  0  2  1  0  0  0  0     -0.470
TRANS  0  0  0  1  2  0  0  0  0      0.122
TRANS  0  0  0  2  0  1  0  0  0      0.142
TRANS  0  0  0  2  0  1  0  0  2     -0.167
TRANS  0  0  0  1  0  0  0  1  3     -0.152
TRANS  0  0  0  2  0  0  0  1  1     -0.126
         263   3961.91963093263     
TRANS  0  0  0  0  0  0  0  1  6      0.117
TRANS  0  0  0  0  1  0  0  1  4     -0.120
TRANS  0  0  0  0  0  0  1  0  5      0.117
TRANS  0  0  0  0  0  0  1  1  4      0.296
TRANS  0  0  0  0  1  0  1  1  2      0.248
TRANS  0  0  0  0  0  1  1  1  2      0.278
TRANS  0  0  0  0  1  1  1  1  0     -0.181
TRANS  0  0  0  0  0  2  1  1  2     -0.125
TRANS  0  0  0  0  0  0  2  2  1     -0.522
TRANS  0  0  0  0  0  1  2  2  1      0.128
TRANS  0  0  0  0  0  0  2  3  0     -0.145
         264   3964.89337752357     
TRANS  0  0  0  2  0  0  0  0  2     -0.318
TRANS  0  0  0  3  0  0  0  0  0     -0.170
TRANS  0  0  0  0  1  0  0  0  4     -0.132
TRANS  0  0  0  1  1  0  0  0  2     -0.294
TRANS  0  0  0  2  1  0  0  0  0     -0.339
TRANS  0  0  0  0  2  0  0  0  2      0.284
TRANS  0  0  0  1  2  0  0  0  0     -0.435
TRANS  0  0  0  0  3  0  0  0  0      0.155
TRANS  0  0  0  1  0  1  0  0  2      0.101
TRANS  0  0  0  0  1  1  0  0  2     -0.115
TRANS  0  0  0  0  1  0  0  1  3      0.140
         265   3968.96051513417     
TRANS  0  0  0  0  0  0  1  1  4     -0.188
TRANS  0  0  0  0  1  0  1  1  2     -0.120
TRANS  0  0  0  0  0  1  1  1  2     -0.214
TRANS  0  0  0  0  1  1  1  1  0      0.187
TRANS  0  0  0  0  0  2  1  1  2      0.104
TRANS  0  0  0  0  0  0  1  2  3      0.199
TRANS  0  0  0  0  1  0  1  2  1      0.198
TRANS  0  0  0  0  0  1  1  2  1      0.115
TRANS  0  0  0  0  0  0  2  1  2     -0.307
TRANS  0  0  0  0  0  0  2  2  1     -0.546
TRANS  0  0  0  0  0  0  2  3  0     -0.170
         266   3977.87850012966     
TRANS  0  0  1  0  0  1  0  0  0      0.224
TRANS  0  0  1  0  0  1  0  0  2     -0.104
TRANS  0  0  1  0  1  1  0  0  0      0.225
TRANS  0  0  1  0  0  2  0  0  0      0.741
TRANS  0  0  1  0  0  3  0  0  0     -0.321
TRANS  0  0  1  0  0  2  1  0  0     -0.133
         267   3979.53575435809     
CIS  0  0  0  0  2  1  0  0  0     -0.126
CIS  0  0  1  0  1  0  1  0  0     -0.165
CIS  0  0  0  1  1  0  1  0  0      0.104
CIS  0  0  0  0  2  0  1  0  0     -0.193
CIS  0  0  1  0  0  1  1  0  0     -0.121
CIS  0  0  0  0  1  1  1  0  0     -0.343
CIS  0  0  0  0  0  2  1  0  0     -0.171
CIS  0  0  1  0  0  0  2  0  0     -0.201
CIS  0  0  0  1  0  0  2  0  0      0.119
CIS  0  0  0  0  1  0  2  0  0     -0.112
CIS  0  0  0  0  0  1  2  0  0     -0.421
CIS  0  0  0  0  0  2  2  0  0      0.154
CIS  0  0  0  0  0  3  2  0  0     -0.103
CIS  0  0  0  0  0  0  3  0  0      0.480
         268   3984.53295993997     
TRANS  0  0  0  0  0  1  0  0  3     -0.179
TRANS  0  0  0  0  0  1  0  0  5      0.187
TRANS  0  0  0  0  1  1  0  0  3     -0.146
TRANS  0  0  0  0  0  2  0  0  1      0.184
TRANS  0  0  0  0  0  2  0  0  3     -0.529
TRANS  0  0  0  0  0  3  0  0  1      0.323
TRANS  0  0  0  0  0  3  0  0  3      0.283
TRANS  0  0  0  0  0  4  0  0  1     -0.229
TRANS  0  0  0  0  0  1  0  1  4     -0.144
TRANS  0  0  0  0  0  2  0  1  2      0.144
TRANS  0  0  0  0  1  2  0  1  3     -0.103
         269   3992.73027087443     
TRANS  0  0  0  0  0  0  1  1  3      0.167
TRANS  0  0  0  0  1  0  1  1  1     -0.167
TRANS  0  0  0  0  0  0  1  2  0     -0.107
TRANS  0  0  0  0  0  0  1  2  2      0.386
TRANS  0  0  0  1  0  0  1  2  0      0.149
TRANS  0  0  0  0  1  0  1  2  0      0.645
TRANS  0  1  0  0  1  0  1  2  0      0.114
TRANS  0  0  0  1  1  0  1  2  0      0.108
TRANS  0  0  0  0  2  0  1  2  0      0.109
TRANS  0  0  0  0  1  1  1  2  0     -0.119
TRANS  0  0  0  0  0  0  1  3  1     -0.177
TRANS  0  0  0  0  1  0  1  3  2      0.101
         270   3996.49900589930     
TRANS  0  0  0  0  0  2  0  0  3     -0.106
TRANS  0  0  0  0  0  0  0  1  6      0.174
TRANS  0  0  0  0  1  0  0  1  4     -0.105
TRANS  0  0  0  0  0  0  1  0  5      0.169
TRANS  0  0  0  0  0  1  1  0  3     -0.115
TRANS  0  0  0  0  0  0  1  1  4      0.390
TRANS  0  0  0  0  1  0  1  1  2      0.115
TRANS  0  0  0  0  0  1  1  1  2     -0.385
TRANS  0  0  0  0  0  1  1  1  4     -0.103
TRANS  0  0  0  0  1  1  1  1  0      0.293
TRANS  0  0  0  0  0  2  1  1  2      0.188
TRANS  0  0  0  0  0  0  1  2  3     -0.199
TRANS  0  0  0  0  1  0  1  2  4      0.105
TRANS  0  0  0  0  0  1  1  2  1      0.117
TRANS  0  0  0  0  0  0  2  1  2      0.123
         271   4000.68600886346     
TRANS  0  0  0  2  1  0  1  0  0     -0.129
TRANS  0  1  0  0  0  0  2  0  0     -0.116
TRANS  0  0  0  1  0  0  2  0  2     -0.247
TRANS  0  0  0  2  0  0  2  0  0      0.769
TRANS  0  1  0  2  0  0  2  0  0      0.154
TRANS  0  0  0  1  1  0  2  0  0     -0.245
TRANS  0  0  0  2  0  1  2  0  0     -0.142
TRANS  0  0  0  1  0  0  2  1  1      0.111
         272   4009.17969714854     
DELOCAL  0  0  0  0  0  0  0  0 15     -0.135
TRANS  0  0  0  0  0  1  0  0  6      0.167
TRANS  0  0  0  0  1  1  0  0  4     -0.164
TRANS  0  0  1  0  0  2  0  0  0     -0.134
TRANS  0  0  0  0  1  0  1  0  4      0.123
TRANS  0  0  0  0  0  1  1  0  2      0.126
TRANS  0  0  0  0  0  1  1  0  4      0.408
TRANS  0  0  0  0  1  1  1  0  2      0.250
TRANS  0  0  0  0  2  1  1  0  0     -0.102
TRANS  0  0  0  0  0  2  1  0  0      0.142
TRANS  0  0  0  0  0  2  1  0  2      0.269
TRANS  0  0  0  0  0  2  1  0  4     -0.139
TRANS  0  0  0  0  1  2  1  0  0     -0.150
TRANS  0  0  0  0  1  2  1  0  2     -0.110
TRANS  0  0  0  0  0  3  1  0  2     -0.159
TRANS  0  0  0  0  1  0  2  0  2      0.121
TRANS  0  0  0  0  0  1  2  0  2      0.170
TRANS  0  0  0  0  0  2  2  0  2     -0.142
TRANS  0  0  0  0  0  1  2  1  1     -0.123
         273   4009.86962189489     
TRANS  0  0  0  0  0  0  0  1  4      0.140
TRANS  0  0  1  0  0  0  0  1  2      0.105
TRANS  0  0  0  0  1  0  0  1  2     -0.247
TRANS  0  0  0  0  0  0  0  2  1      0.114
TRANS  0  0  0  0  0  0  0  2  3      0.240
TRANS  0  0  0  1  0  0  0  2  1     -0.227
TRANS  0  0  0  0  1  0  0  2  1     -0.593
TRANS  0  1  0  0  1  0  0  2  1     -0.104
TRANS  0  0  0  0  0  1  0  2  1      0.182
TRANS  0  0  0  0  1  1  0  2  1      0.114
TRANS  0  0  0  0  0  0  0  3  2     -0.173
TRANS  0  0  0  0  1  0  0  3  0     -0.185
TRANS  0  0  0  0  2  0  0  3  1     -0.173
TRANS  0  0  0  0  0  0  0  4  1      0.120
         274   4020.41610101939     
DELOCAL  0  0  0  0  0  0  0  0 16      0.113
TRANS  0  0  0  2  1  0  0  0  1      0.141
TRANS  0  0  0  1  2  0  0  0  1     -0.116
TRANS  0  1  0  0  0  0  1  0  1      0.116
TRANS  0  0  0  1  0  0  1  0  3     -0.221
TRANS  0  0  0  2  0  0  1  0  1     -0.652
TRANS  0  1  0  2  0  0  1  0  1     -0.134
TRANS  0  0  0  1  1  0  1  0  1      0.361
TRANS  0  0  0  2  0  1  1  0  1      0.130
TRANS  0  0  0  1  0  0  1  1  2      0.160
TRANS  0  0  0  2  0  0  1  1  0     -0.114
         275   4024.97715723237     
TRANS  0  0  0  0  0  1  2  1  0      0.155
TRANS  0  0  0  0  0  1  2  1  2      0.118
TRANS  0  0  0  0  1  1  2  1  0     -0.122
TRANS  0  0  0  0  0  0  3  1  0      0.146
TRANS  0  0  0  0  1  0  3  1  0      0.104
TRANS  0  0  0  0  0  1  3  1  0      0.758
TRANS  0  1  0  0  0  1  3  1  0      0.118
TRANS  0  0  0  0  0  2  3  1  0     -0.238
TRANS  0  0  0  0  0  1  4  1  0     -0.210
         276   4027.25256286606     
CIS  0  0  0  0  1  0  0  0  3     -0.150
CIS  0  0  0  0  0  1  0  0  3     -0.199
CIS  0  0  0  0  0  0  0  1  3     -0.148
CIS  0  0  1  0  0  0  0  1  1      0.106
CIS  0  0  0  0  1  0  0  1  1      0.562
CIS  0  0  0  0  0  1  0  1  1     -0.441
CIS  0  0  0  0  1  1  0  1  1     -0.153
CIS  0  0  0  0  0  2  0  1  1      0.108
CIS  0  0  0  0  2  0  0  2  1      0.101
CIS  0  0  0  0  0  2  0  2  1     -0.132
CIS  0  0  0  0  0  0  1  0  3      0.104
CIS  0  0  0  0  0  0  1  1  1     -0.121
         277   4028.75905220571     
DELOCAL  0  0  0  0  0  0  0  0 16     -0.152
TRANS  0  0  1  0  0  0  0  0  3      0.125
CIS  0  0  1  0  0  0  0  0  3      0.139
CIS  0  0  0  0  1  0  0  0  3      0.219
CIS  0  0  0  0  0  1  0  0  3      0.328
TRANS  0  0  1  0  0  0  0  1  2      0.439
CIS  0  0  0  0  1  0  0  1  1      0.209
TRANS  0  0  1  0  1  0  0  1  0     -0.303
CIS  0  0  0  0  0  1  0  1  1     -0.148
TRANS  0  0  1  0  0  1  0  1  2     -0.126
TRANS  0  0  1  0  0  0  0  2  1     -0.131
CIS  0  0  0  0  0  0  1  0  3     -0.152
         278   4029.42483043998     
TRANS  0  0  1  0  0  0  0  0  3      0.138
CIS  0  0  1  0  0  0  0  0  3     -0.153
CIS  0  0  0  0  1  0  0  0  3     -0.241
CIS  0  0  0  0  0  1  0  0  3     -0.365
TRANS  0  0  1  0  0  0  0  1  2      0.458
CIS  0  0  0  0  1  0  0  1  1     -0.157
TRANS  0  0  1  0  1  0  0  1  0     -0.316
CIS  0  0  0  0  0  1  0  1  1      0.108
TRANS  0  0  1  0  0  1  0  1  0      0.101
TRANS  0  0  1  0  0  1  0  1  2     -0.131
TRANS  0  0  1  0  0  0  0  2  1     -0.136
CIS  0  0  0  0  0  0  1  0  3      0.167
         279   4031.63619556888     
TRANS  0  0  0  0  0  1  1  1  3     -0.172
TRANS  0  0  0  0  1  1  1  1  1     -0.200
TRANS  0  0  0  0  0  1  2  0  2      0.170
TRANS  0  0  0  0  0  0  2  1  1      0.138
TRANS  0  0  0  0  0  0  2  1  3      0.137
TRANS  0  0  0  0  1  0  2  1  1      0.185
TRANS  0  0  0  0  0  1  2  1  1      0.649
TRANS  0  1  0  0  0  1  2  1  1      0.103
TRANS  0  0  0  0  0  2  2  1  1     -0.213
TRANS  0  0  0  0  0  1  2  2  0      0.163
TRANS  0  0  0  0  1  1  2  2  1      0.108
TRANS  0  0  0  0  0  0  3  1  1      0.159
TRANS  0  0  0  0  0  1  3  1  1     -0.143
         280   4034.73343221514     
TRANS  0  0  0  1  0  0  0  0  4     -0.119
TRANS  0  1  0  1  0  0  0  0  0      0.157
TRANS  0  0  0  2  0  0  0  0  2     -0.225
TRANS  0  0  0  3  0  0  0  0  0     -0.454
TRANS  0  1  0  3  0  0  0  0  0     -0.106
TRANS  0  0  0  1  1  0  0  0  2      0.351
TRANS  0  0  0  2  1  0  0  0  0     -0.429
TRANS  0  0  0  0  2  0  0  0  2     -0.104
TRANS  0  0  0  1  2  0  0  0  0      0.275
TRANS  0  0  0  3  0  1  0  0  0      0.104
TRANS  0  0  0  1  0  0  0  1  3      0.112
TRANS  0  0  0  1  1  0  0  1  1     -0.108
         281   4036.12004861461     
TRANS  0  0  0  0  0  0  0  0  7      0.114
DELOCAL  0  0  0  0  0  0  0  0 16     -0.360
DELOCAL  0  0  0  0  0  0  0  0 17      0.118
CIS  0  0  0  0  1  0  0  0  3     -0.119
TRANS  0  0  0  0  1  0  0  0  5      0.316
TRANS  0  0  0  0  2  0  0  0  3      0.184
CIS  0  0  0  0  0  1  0  0  3     -0.210
TRANS  0  0  0  0  0  1  0  0  5     -0.210
TRANS  0  0  0  0  0  0  1  0  7     -0.244
TRANS  0  0  0  2  0  0  1  0  1     -0.125
TRANS  0  0  0  0  1  0  1  0  3      0.251
TRANS  0  0  0  0  1  0  1  0  5      0.138
TRANS  0  0  0  0  0  0  2  0  5     -0.164
TRANS  0  0  0  0  0  0  3  0  3     -0.161
         282   4042.46053194761     
TRANS  0  1  0  0  1  0  0  0  0     -0.158
TRANS  0  0  0  0  0  1  0  0  0      0.115
TRANS  0  1  0  0  0  1  0  0  0     -0.792
TRANS  0  2  0  0  0  1  0  0  0     -0.280
TRANS  0  0  1  1  0  1  0  0  0     -0.118
TRANS  0  0  0  2  0  1  0  0  0     -0.143
TRANS  0  0  1  0  1  1  0  0  0     -0.125
TRANS  0  1  0  0  0  2  0  0  0      0.168
         283   4049.18388589028     
CIS  0  0  1  1  0  0  0  0  0     -0.294
CIS  0  0  0  2  0  0  0  0  0      0.264
CIS  0  0  0  1  1  0  0  0  0     -0.308
CIS  0  0  0  0  2  0  0  0  0     -0.106
CIS  0  0  0  1  0  1  0  0  0     -0.611
CIS  0  1  0  1  0  1  0  0  0     -0.111
CIS  0  0  0  0  1  1  0  0  0     -0.176
CIS  0  0  0  0  0  2  0  0  0     -0.100
CIS  0  0  0  1  0  2  0  0  0      0.146
CIS  0  0  0  1  0  3  0  0  0     -0.132
CIS  0  0  0  1  0  0  1  0  0      0.297
         284   4053.22465515851     
DELOCAL  0  0  0  0  0  0  0  0 15      0.323
TRANS  0  0  0  0  0  1  0  0  6     -0.124
TRANS  0  0  0  0  0  0  0  1  7     -0.101
TRANS  0  0  0  0  0  0  1  0  6      0.178
TRANS  0  0  0  0  1  0  1  0  4     -0.145
TRANS  0  0  0  0  0  1  1  0  2      0.118
TRANS  0  0  0  0  0  1  1  0  4     -0.295
TRANS  0  0  0  0  1  1  1  0  0     -0.134
TRANS  0  0  0  0  0  2  1  0  2      0.339
TRANS  0  0  0  0  0  2  1  0  4      0.129
TRANS  0  0  0  0  1  2  1  0  0     -0.211
TRANS  0  0  0  0  0  3  1  0  2     -0.231
TRANS  0  0  0  0  0  1  1  1  3      0.124
TRANS  0  0  0  0  1  1  1  1  0     -0.110
TRANS  0  0  1  0  0  0  2  1  0      0.239
         285   4053.68526057733     
DELOCAL  0  0  0  0  0  0  0  0 15      0.113
TRANS  0  0  0  0  0  2  1  0  2      0.106
TRANS  0  0  1  0  1  0  1  1  0      0.105
TRANS  0  0  0  0  0  1  1  1  2      0.123
TRANS  0  0  0  0  1  1  1  1  0      0.148
TRANS  0  0  1  0  0  0  2  1  0     -0.773
TRANS  0  1  1  0  0  0  2  1  0     -0.114
TRANS  0  0  2  0  0  0  2  1  0     -0.149
TRANS  0  0  1  0  0  1  2  1  0      0.154
         286   4054.28675316162     
CIS  0  0  0  0  2  0  2  0  0      0.215
CIS  0  0  0  0  1  1  2  0  0      0.146
CIS  0  0  0  0  0  0  3  0  0      0.107
CIS  0  0  1  0  0  0  3  0  0      0.121
CIS  0  0  0  0  1  0  3  0  0      0.460
CIS  0  0  0  0  0  1  3  0  0      0.215
CIS  0  0  0  0  0  0  4  0  0      0.622
CIS  0  0  0  0  0  1  4  0  0     -0.181
CIS  0  0  0  0  0  0  5  0  0     -0.156
         287   4059.67967478065     
DELOCAL  0  0  0  0  0  0  0  0 15      0.409
TRANS  0  0  1  0  0  0  0  0  4     -0.168
TRANS  0  0  1  0  0  1  0  0  2     -0.103
DELOCAL  0  0  0  0  1  0  0  1 15      0.105
TRANS  0  0  0  0  0  0  1  0  6      0.332
TRANS  0  0  0  0  0  1  1  0  4      0.187
TRANS  0  0  0  0  0  2  1  0  2     -0.127
TRANS  0  0  0  0  0  0  1  1  5      0.121
TRANS  0  0  0  0  0  1  1  1  2      0.217
TRANS  0  0  0  0  1  1  1  1  0      0.305
TRANS  0  0  0  0  0  0  2  0  4     -0.137
TRANS  0  0  1  0  0  0  2  1  0      0.143
         288   4060.14805610795     
DELOCAL  0  0  0  0  0  0  0  0 15      0.240
TRANS  0  0  1  0  0  0  0  0  4     -0.110
TRANS  0  0  0  0  0  0  1  0  6      0.205
TRANS  0  0  0  0  0  1  1  0  3     -0.105
TRANS  0  0  0  0  0  1  1  0  4      0.148
TRANS  0  0  0  0  2  0  1  1  0     -0.132
TRANS  0  0  0  0  0  1  1  1  2     -0.334
TRANS  0  0  0  0  1  1  1  1  0     -0.460
TRANS  0  0  0  0  1  2  1  1  0      0.141
TRANS  0  0  0  0  0  1  1  2  1      0.107
TRANS  0  0  1  0  0  0  2  1  0     -0.202
         289   4063.68675972600     
TRANS  0  0  0  0  1  0  0  0  5      0.320
TRANS  0  0  0  0  2  0  0  0  3      0.223
TRANS  0  0  0  0  0  1  0  0  5     -0.182
TRANS  0  0  0  0  2  0  0  1  5      0.107
TRANS  0  0  0  0  0  0  1  0  7      0.284
TRANS  0  0  0  0  1  0  1  0  5     -0.199
TRANS  0  0  0  0  0  0  1  1  4      0.103
TRANS  0  0  0  0  0  0  2  0  5      0.365
TRANS  0  0  0  0  1  0  2  0  3      0.128
TRANS  0  0  0  0  0  0  3  0  3      0.285
         290   4065.85693851955     
CIS  0  0  0  0  1  0  0  1  2     -0.229
CIS  0  0  0  0  0  0  1  0  3     -0.136
CIS  0  0  0  0  0  0  1  1  2     -0.749
CIS  0  1  0  0  0  0  1  1  2     -0.118
CIS  0  0  0  0  0  1  1  1  2      0.116
CIS  0  0  0  0  0  0  1  2  1      0.170
CIS  0  0  0  0  1  0  1  2  2     -0.129
CIS  0  0  0  0  0  1  1  2  2     -0.181
         291   4066.91035275492     
TRANS  0  0  0  0  1  1  0  0  2      0.111
TRANS  0  0  0  0  1  0  0  1  3      0.119
TRANS  0  0  0  0  2  0  0  1  1      0.275
TRANS  0  0  0  0  0  1  0  1  3     -0.239
TRANS  0  0  0  1  0  1  0  1  1      0.136
TRANS  0  0  0  0  1  1  0  1  1      0.325
TRANS  0  0  0  0  0  2  0  1  1     -0.124
TRANS  0  0  0  0  1  2  0  1  1     -0.108
TRANS  0  0  0  0  0  1  0  2  2      0.103
TRANS  0  0  1  0  0  0  1  1  1     -0.495
TRANS  0  0  1  0  0  1  1  1  1      0.102
TRANS  0  0  1  0  0  0  1  2  0     -0.111
TRANS  0  0  0  1  0  0  1  2  0      0.144
TRANS  0  0  0  0  0  0  2  1  3      0.102
         292   4069.13947682421     
TRANS  0  0  1  0  0  0  0  0  4      0.102
TRANS  0  0  1  0  1  0  0  1  1      0.109
TRANS  0  0  0  0  2  0  0  1  1     -0.226
TRANS  0  0  0  0  0  1  0  1  3      0.204
TRANS  0  0  0  0  1  1  0  1  1     -0.268
TRANS  0  0  0  0  0  2  0  1  1      0.117
TRANS  0  0  0  0  0  1  1  0  4      0.108
TRANS  0  0  1  0  0  0  1  1  1     -0.491
TRANS  0  0  0  0  1  0  1  1  1     -0.134
TRANS  0  0  1  0  0  1  1  1  1      0.104
TRANS  0  0  1  0  0  0  1  2  0     -0.116
TRANS  0  0  0  1  0  0  1  2  0      0.249
TRANS  0  0  0  0  0  0  2  1  3      0.126
TRANS  0  0  0  0  0  1  2  1  1     -0.111
         293   4077.33422673735     
DELOCAL  0  0  0  0  0  0  0  0 15     -0.139
TRANS  0  0  1  0  0  0  0  0  4     -0.381
TRANS  0  0  1  0  1  0  0  0  2     -0.238
TRANS  0  0  1  0  0  1  0  0  2     -0.259
TRANS  0  0  1  0  1  1  0  0  0      0.145
TRANS  0  0  1  0  0  2  0  0  2      0.104
TRANS  0  0  1  0  0  0  1  0  2     -0.114
TRANS  0  0  0  0  0  1  1  0  4     -0.109
TRANS  0  0  0  1  0  0  1  1  1     -0.114
TRANS  0  0  0  1  0  0  1  2  0      0.542
TRANS  0  1  0  1  0  0  1  2  0      0.114
TRANS  0  0  0  2  0  0  1  2  0      0.102
         294   4078.51118301811     
DELOCAL  0  0  0  0  0  0  0  0 15      0.119
TRANS  0  0  1  0  0  0  0  0  4      0.321
TRANS  0  0  1  0  1  0  0  0  2      0.193
TRANS  0  0  1  0  0  1  0  0  2      0.221
TRANS  0  0  1  0  1  1  0  0  0     -0.133
TRANS  0  0  1  0  0  0  0  1  3     -0.107
TRANS  0  0  1  0  0  0  1  0  2      0.166
TRANS  0  0  1  0  0  0  1  1  1      0.227
TRANS  0  0  0  1  0  0  1  1  1     -0.112
TRANS  0  0  0  1  0  0  1  2  0      0.535
TRANS  0  1  0  1  0  0  1  2  0      0.113
         295   4086.35266922915     
TRANS  0  0  0  0  2  1  1  0  1      0.114
TRANS  0  0  0  0  0  2  1  0  3      0.142
TRANS  0  0  0  0  1  2  1  0  1      0.170
TRANS  0  0  0  0  0  3  1  0  1      0.120
TRANS  0  0  0  0  0  1  2  0  1     -0.218
TRANS  0  0  0  0  0  1  2  0  3     -0.160
TRANS  0  0  0  0  1  1  2  0  1     -0.229
TRANS  0  0  0  0  0  2  2  0  1     -0.494
TRANS  0  0  0  0  0  3  2  0  1      0.232
TRANS  0  0  0  0  0  1  3  0  1     -0.141
TRANS  0  0  0  0  0  2  3  0  0     -0.234
TRANS  0  0  0  0  0  2  3  0  1      0.211
TRANS  0  0  0  0  0  3  3  0  0      0.103
TRANS  0  0  0  0  0  2  4  0  0      0.102
         296   4086.86489114545     
TRANS  0  0  0  0  0  2  2  0  0     -0.178
TRANS  0  0  0  0  0  2  2  0  1      0.192
TRANS  0  0  0  0  0  2  2  0  2     -0.110
TRANS  0  0  0  0  1  2  2  0  0      0.101
TRANS  0  0  0  0  0  3  2  0  0      0.141
TRANS  0  0  0  0  0  1  3  0  0     -0.217
TRANS  0  0  0  0  1  1  3  0  0     -0.141
TRANS  0  0  0  0  0  2  3  0  0     -0.601
TRANS  0  0  0  0  0  3  3  0  0      0.264
TRANS  0  0  0  0  0  2  4  0  0      0.261
TRANS  0  0  0  0  0  3  4  0  0     -0.106
         297   4090.13665282350     
TRANS  0  0  0  0  0  0  1  1  5     -0.237
TRANS  0  0  1  0  0  0  1  1  1      0.319
TRANS  0  0  0  0  1  0  1  1  3     -0.175
TRANS  0  0  0  0  0  0  2  0  4      0.188
TRANS  0  0  0  0  0  0  2  1  3      0.522
TRANS  0  0  0  0  1  0  2  1  1      0.199
TRANS  0  0  0  0  0  1  2  1  1     -0.217
TRANS  0  0  0  0  0  1  2  1  3     -0.135
TRANS  0  0  0  0  0  0  2  2  2     -0.203
TRANS  0  0  0  0  1  0  2  2  3      0.115
TRANS  0  0  0  0  0  0  3  1  1      0.211
         298   4092.63960984455     
TRANS  0  0  0  1  0  0  0  1  2     -0.241
TRANS  0  0  0  1  0  0  0  2  1     -0.718
TRANS  0  1  0  1  0  0  0  2  1     -0.153
TRANS  0  0  0  2  0  0  0  2  1     -0.134
TRANS  0  0  0  0  1  0  0  2  1      0.166
TRANS  0  0  0  1  0  1  0  2  1      0.139
TRANS  0  0  0  0  0  0  0  3  2      0.207
TRANS  0  0  0  1  0  0  0  3  0     -0.227
TRANS  0  0  0  1  1  0  0  3  1     -0.147
         299   4095.55906590720     
CIS  0  0  0  0  1  0  0  0  1     -0.139
CIS  0  0  0  0  1  0  0  0  3     -0.148
CIS  0  0  1  0  1  0  0  0  1      0.120
CIS  0  0  0  1  1  0  0  0  1     -0.105
CIS  0  0  0  0  2  0  0  0  1      0.438
CIS  0  0  0  0  3  0  0  0  1      0.116
CIS  0  0  0  0  0  1  0  0  1      0.111
CIS  0  0  0  0  0  1  0  0  3      0.114
CIS  0  0  1  0  0  1  0  0  1     -0.108
CIS  0  0  0  0  1  1  0  0  1     -0.502
CIS  0  0  0  0  2  1  0  0  1     -0.190
CIS  0  0  0  0  3  1  0  0  1      0.113
CIS  0  0  0  0  0  2  0  0  1      0.290
CIS  0  0  0  0  1  2  0  0  1      0.190
CIS  0  0  0  0  0  3  0  0  1     -0.112
CIS  0  0  0  0  0  4  0  0  1      0.108
CIS  0  0  0  0  1  0  1  0  1     -0.122
CIS  0  0  0  0  1  1  1  0  1      0.100
         300   4103.44224610376     
TRANS  0  1  0  1  0  0  0  0  0      0.185
TRANS  0  0  0  2  0  0  0  0  2      0.293
TRANS  0  0  0  3  0  0  0  0  0     -0.677
TRANS  0  1  0  3  0  0  0  0  0     -0.157
TRANS  0  0  0  1  1  0  0  0  2     -0.150
TRANS  0  0  0  2  1  0  0  0  0      0.367
TRANS  0  0  0  3  0  1  0  0  0      0.117
TRANS  0  0  0  2  0  0  0  1  1     -0.138
         301   4110.76104499423     
DELOCAL  0  0  0  0  0  0  0  0 16      0.105
TRANS  0  0  1  0  0  0  0  0  4      0.176
TRANS  0  0  0  0  1  0  0  0  4     -0.193
TRANS  0  0  1  0  0  1  0  0  2     -0.167
TRANS  0  0  0  0  0  0  0  1  5      0.130
TRANS  0  0  0  1  0  0  0  1  3     -0.124
TRANS  0  0  0  0  1  0  0  1  3     -0.376
TRANS  0  0  0  0  2  0  0  1  1     -0.240
TRANS  0  0  0  1  0  1  0  1  1      0.146
TRANS  0  0  0  0  1  1  0  1  1      0.345
TRANS  0  0  0  0  0  2  0  1  1     -0.118
TRANS  0  0  0  0  1  2  0  1  1     -0.122
TRANS  0  0  0  0  0  0  0  2  4     -0.148
TRANS  0  0  0  0  1  0  0  2  2      0.141
TRANS  0  0  0  0  2  0  0  2  3     -0.129
TRANS  0  0  0  0  0  0  0  4  0     -0.160
TRANS  0  0  0  0  1  0  1  1  1     -0.114
         302   4111.38565976561     
DELOCAL  0  0  0  0  0  0  0  0 16     -0.177
TRANS  0  0  1  0  0  0  0  0  3      0.124
TRANS  0  0  1  0  1  0  0  0  1     -0.105
TRANS  0  0  0  0  2  1  0  0  1     -0.126
TRANS  0  0  0  0  0  2  0  0  3      0.110
TRANS  0  0  1  0  0  0  0  1  2      0.368
TRANS  0  0  1  1  0  0  0  1  0      0.133
TRANS  0  0  1  0  1  0  0  1  0      0.613
TRANS  0  0  2  0  1  0  0  1  0      0.106
TRANS  0  0  1  0  1  1  0  1  0     -0.115
TRANS  0  0  1  0  0  0  0  2  1     -0.145
         303   4111.91560588637     
DELOCAL  0  0  0  0  0  0  0  0 16      0.406
TRANS  0  0  0  0  2  0  0  0  3      0.114
TRANS  0  0  0  0  3  0  0  0  1      0.130
TRANS  0  0  0  0  0  1  0  0  5     -0.104
TRANS  0  0  0  0  1  1  0  0  3      0.120
TRANS  0  0  0  0  2  1  0  0  1      0.269
TRANS  0  0  0  0  0  2  0  0  3     -0.253
TRANS  0  0  0  0  1  2  0  0  1      0.200
DELOCAL  0  0  0  0  0  0  0  1 15      0.102
TRANS  0  0  1  0  0  0  0  1  2      0.180
DELOCAL  0  0  0  0  1  0  0  1 16      0.105
TRANS  0  0  1  0  1  0  0  1  0      0.301
TRANS  0  0  0  0  0  0  2  0  5     -0.148
         304   4112.18020906520     
TRANS  0  0  0  1  0  0  0  2  0     -0.141
TRANS  0  0  0  0  0  0  0  3  1      0.248
TRANS  0  0  0  0  0  0  0  4  0     -0.802
TRANS  0  1  0  0  0  0  0  4  0     -0.182
TRANS  0  0  0  1  0  0  0  4  0     -0.157
TRANS  0  0  0  0  0  1  0  4  0      0.138
TRANS  0  0  0  0  0  0  0  6  0      0.104
         305   4113.25642326756     
TRANS  0  0  1  0  0  0  0  0  4      0.377
TRANS  0  0  1  0  0  1  0  0  2     -0.314
TRANS  0  0  1  0  1  1  0  0  0      0.220
TRANS  0  0  1  0  0  2  0  0  0     -0.112
TRANS  0  0  1  0  0  2  0  0  2      0.154
TRANS  0  0  0  0  1  2  0  0  0     -0.123
TRANS  0  0  1  0  0  0  0  1  3     -0.129
TRANS  0  0  0  0  1  0  0  1  3      0.104
TRANS  0  0  0  0  0  1  1  0  2     -0.105
TRANS  0  0  0  0  2  1  1  0  0     -0.169
TRANS  0  0  0  0  0  2  1  0  2     -0.283
TRANS  0  0  0  0  1  2  1  0  0     -0.323
TRANS  0  0  0  0  1  3  1  0  0      0.135
TRANS  0  0  1  0  0  1  2  0  0      0.144
         306   4116.43656797589     
CIS  0  0  0  0  1  0  0  2  0     -0.285
CIS  0  0  0  0  0  1  0  2  0     -0.151
CIS  0  0  0  0  0  0  1  1  1      0.129
CIS  0  0  0  0  0  0  1  2  0     -0.810
CIS  0  1  0  0  0  0  1  2  0     -0.146
CIS  0  0  0  1  0  0  1  2  0     -0.134
CIS  0  0  0  0  0  1  1  2  0      0.129
CIS  0  0  0  0  0  1  1  3  0     -0.102
         307   4116.62362163733     
TRANS  0  0  1  0  0  0  0  0  4     -0.282
TRANS  0  0  1  0  0  1  0  0  2      0.331
TRANS  0  0  1  0  1  1  0  0  0     -0.196
TRANS  0  0  1  0  0  2  0  0  2     -0.150
TRANS  0  0  1  0  0  0  0  1  3      0.106
TRANS  0  0  0  0  1  0  0  1  3     -0.108
TRANS  0  0  0  0  1  1  0  1  1      0.107
TRANS  0  0  0  0  0  1  1  0  2     -0.116
TRANS  0  0  0  0  2  1  1  0  0     -0.150
TRANS  0  0  0  0  0  2  1  0  2     -0.318
TRANS  0  0  0  0  1  2  1  0  0     -0.391
TRANS  0  0  0  0  1  3  1  0  0      0.158
TRANS  0  0  0  0  1  2  2  0  0      0.105
         308   4122.88028488450     
CIS  0  0  0  1  1  0  1  0  0      0.358
CIS  0  0  0  0  2  0  1  0  0      0.115
CIS  0  0  0  1  0  1  1  0  0      0.190
CIS  0  0  0  1  0  0  2  0  0      0.742
CIS  0  1  0  1  0  0  2  0  0      0.131
CIS  0  0  0  0  1  0  2  0  0      0.134
CIS  0  0  0  1  0  1  2  0  0     -0.149
         309   4124.95387364727     
DELOCAL  0  0  0  0  0  0  0  0 16      0.470
TRANS  0  0  0  1  0  0  0  0  5      0.123
TRANS  0  0  0  0  1  0  0  0  5      0.231
TRANS  0  0  0  0  2  1  0  0  1     -0.266
TRANS  0  0  0  0  0  2  0  0  3      0.228
TRANS  0  0  0  0  1  2  0  0  1     -0.268
TRANS  0  0  0  0  0  3  0  0  1      0.109
TRANS  0  0  0  0  1  3  0  0  1      0.123
TRANS  0  0  0  0  0  0  0  1  6     -0.101
DELOCAL  0  0  0  0  0  0  0  1 15      0.115
DELOCAL  0  0  0  0  1  0  0  1 16      0.120
TRANS  0  0  0  0  1  0  1  0  3      0.105
TRANS  0  0  1  0  0  1  1  0  1      0.148
TRANS  0  0  0  0  0  1  2  0  3     -0.103
TRANS  0  0  0  0  0  2  2  0  1      0.102
         310   4125.76362792536     
TRANS  0  0  1  0  0  1  1  0  0      0.105
TRANS  0  0  1  0  1  1  1  0  0     -0.110
TRANS  0  0  0  0  1  2  1  0  0      0.112
TRANS  0  0  1  0  0  0  2  0  0      0.152
TRANS  0  0  1  0  1  0  2  0  0      0.131
TRANS  0  0  1  0  0  1  2  0  0      0.738
TRANS  0  0  2  0  0  1  2  0  0      0.112
TRANS  0  0  1  0  0  2  2  0  0     -0.242
TRANS  0  0  1  0  0  1  3  0  0     -0.190
         311   4126.37433721183     
CIS  0  0  0  0  2  0  0  0  2     -0.271
CIS  0  0  0  0  0  0  1  0  2      0.109
CIS  0  0  0  0  0  0  1  0  4      0.147
CIS  0  0  0  0  1  0  1  0  2     -0.522
CIS  0  0  0  0  0  1  1  0  2      0.469
CIS  0  0  0  0  1  1  1  0  2      0.133
CIS  0  0  0  0  0  2  1  0  2     -0.142
CIS  0  0  0  0  0  3  1  0  2      0.115
CIS  0  0  0  0  0  2  1  1  2      0.115
CIS  0  0  0  0  0  0  2  0  2      0.151
         312   4134.80032607577     
DELOCAL  0  0  0  0  0  0  0  0 16     -0.155
TRANS  0  0  1  0  1  1  0  0  1     -0.126
TRANS  0  0  1  0  0  0  1  0  1      0.124
TRANS  0  0  1  0  0  0  1  0  3      0.133
TRANS  0  0  1  0  1  0  1  0  1      0.190
TRANS  0  0  1  0  0  1  1  0  1      0.543
TRANS  0  0  0  0  1  1  1  0  3      0.104
TRANS  0  0  1  0  0  2  1  0  1     -0.181
TRANS  0  0  0  1  0  1  1  1  0     -0.278
TRANS  0  0  0  0  0  0  2  0  5      0.122
TRANS  0  0  1  0  0  0  2  0  1      0.146
TRANS  0  0  0  0  0  1  2  0  3     -0.217
TRANS  0  0  1  0  0  1  2  0  1     -0.102
TRANS  0  0  0  0  0  2  2  0  1      0.173
         313   4139.96793402781     
TRANS  0  0  1  0  0  1  1  0  1      0.174
TRANS  0  0  0  1  0  1  1  0  1     -0.111
TRANS  0  0  0  1  0  0  1  1  0      0.108
TRANS  0  0  0  1  1  0  1  1  0      0.131
TRANS  0  0  0  0  2  0  1  1  0     -0.103
TRANS  0  0  0  0  0  1  1  1  2     -0.117
TRANS  0  0  0  1  0  1  1  1  0      0.725
TRANS  0  1  0  1  0  1  1  1  0      0.139
TRANS  0  0  0  1  0  2  1  1  0     -0.217
TRANS  0  0  0  0  0  1  2  0  3     -0.103
         314   4141.77246728119     
CIS  0  0  0  0  1  0  1  0  3     -0.326
CIS  0  0  0  0  0  1  1  0  3     -0.123
CIS  0  0  0  0  0  0  2  0  3     -0.739
CIS  1  0  0  0  0  0  2  0  3     -0.104
CIS  0  1  0  0  0  0  2  0  3     -0.104
CIS  0  0  0  0  0  1  2  0  3      0.140
CIS  0  0  0  0  0  0  2  1  2      0.136
CIS  0  0  0  0  1  0  2  1  3     -0.113
CIS  0  0  0  0  0  1  2  1  3     -0.138
         315   4146.51198827874     
TRANS  0  0  1  0  0  0  1  0  3     -0.112
TRANS  0  0  1  0  1  0  1  0  1     -0.121
TRANS  0  0  0  0  0  1  1  0  5      0.109
TRANS  0  0  1  0  0  1  1  0  1     -0.258
TRANS  0  0  0  0  0  1  2  0  3     -0.269
TRANS  0  0  0  0  0  2  2  0  1      0.128
TRANS  0  0  0  0  0  2  2  0  3      0.109
TRANS  0  0  0  0  0  0  2  1  4     -0.216
TRANS  0  0  0  0  1  0  2  1  2     -0.177
TRANS  0  0  0  0  0  0  3  0  3      0.129
TRANS  0  0  0  0  0  1  3  0  1     -0.123
TRANS  0  0  0  0  0  0  3  1  2      0.409
TRANS  0  0  0  0  1  0  3  1  0     -0.324
TRANS  0  0  0  0  0  1  3  1  2     -0.160
TRANS  0  0  0  0  0  0  3  2  1     -0.125
TRANS  0  0  0  0  0  0  4  1  0     -0.161
         316   4151.51718147738     
TRANS  0  0  0  1  0  1  0  0  2      0.159
TRANS  0  0  0  1  0  0  0  1  1      0.106
TRANS  0  0  0  1  0  0  0  1  3      0.198
TRANS  0  0  0  1  1  0  0  1  1      0.251
TRANS  0  0  0  1  0  1  0  1  1      0.656
TRANS  0  1  0  1  0  1  0  1  1      0.128
TRANS  0  0  0  0  1  1  0  1  1     -0.176
TRANS  0  0  0  1  0  2  0  1  1     -0.210
TRANS  0  0  0  0  0  1  0  2  2     -0.136
TRANS  0  0  0  1  0  1  0  2  0      0.166
TRANS  0  0  0  1  1  1  0  2  1      0.129
TRANS  0  0  0  1  0  0  1  1  1      0.118
         317   4151.69287376305     
TRANS  0  0  1  0  0  0  1  0  3      0.125
TRANS  0  0  1  0  1  0  1  0  1      0.122
TRANS  0  0  0  0  0  1  1  0  5     -0.168
TRANS  0  0  1  0  0  1  1  0  1      0.246
TRANS  0  0  0  0  1  1  1  0  3     -0.131
TRANS  0  0  0  0  0  0  2  0  5     -0.100
TRANS  0  0  0  0  0  1  2  0  3      0.401
TRANS  0  0  0  0  0  2  2  0  1     -0.193
TRANS  0  0  0  0  0  2  2  0  3     -0.167
TRANS  0  0  0  0  0  3  2  0  1      0.108
TRANS  0  0  0  0  1  0  2  1  2     -0.142
TRANS  0  0  0  0  0  1  2  1  2     -0.124
TRANS  0  0  0  0  0  1  3  0  1      0.116
TRANS  0  0  0  0  0  0  3  1  2      0.347
TRANS  0  0  0  0  1  0  3  1  0     -0.269
TRANS  0  0  0  0  0  0  3  2  1     -0.105
TRANS  0  0  0  0  0  0  4  1  0     -0.131
         318   4156.21313889008     
TRANS  0  1  0  0  0  0  0  0  2      0.687
TRANS  0  2  0  0  0  0  0  0  2      0.243
TRANS  0  0  1  1  0  0  0  0  2      0.132
TRANS  0  0  0  2  0  0  0  0  2      0.130
TRANS  0  1  0  0  1  0  0  0  0     -0.388
TRANS  0  2  0  0  1  0  0  0  0     -0.135
TRANS  0  1  0  0  0  1  0  0  0      0.140
TRANS  0  1  0  0  0  1  0  0  2     -0.136
TRANS  0  1  0  0  0  0  0  1  1     -0.145
TRANS  0  1  0  0  1  0  0  1  2      0.101
         319   4160.59756606317     
TRANS  0  0  1  0  0  0  1  0  0     -0.147
TRANS  0  0  2  0  0  0  1  0  0      0.827
TRANS  0  1  2  0  0  0  1  0  0      0.101
TRANS  0  0  3  0  0  0  1  0  0      0.253
TRANS  0  0  2  0  0  1  1  0  0     -0.172
TRANS  0  0  1  0  1  0  2  0  0     -0.117
         320   4162.09526475794     
TRANS  0  0  0  0  0  0  0  1  6      0.115
TRANS  0  0  1  0  1  0  0  1  0      0.106
TRANS  0  0  0  0  2  0  0  1  2      0.123
TRANS  0  0  0  0  1  0  1  0  3     -0.153
TRANS  0  0  0  0  0  0  1  1  4      0.183
TRANS  0  0  0  1  0  0  1  1  2     -0.136
TRANS  0  0  0  0  1  0  1  1  0     -0.116
TRANS  0  0  0  0  1  0  1  1  2     -0.359
TRANS  0  0  0  0  2  0  1  1  0      0.490
TRANS  0  0  0  0  3  0  1  1  0      0.129
TRANS  0  0  0  0  1  1  1  1  0     -0.156
TRANS  0  0  0  0  1  1  1  1  2      0.163
TRANS  0  0  0  0  2  1  1  1  0     -0.112
TRANS  0  0  0  0  0  0  1  2  3     -0.117
TRANS  0  0  0  0  1  0  1  2  1      0.106
TRANS  0  0  0  0  1  0  2  1  0      0.173
         321   4166.28102424631     
CIS  0  1  0  0  0  0  0  0  0     -0.338
CIS  0  2  0  0  0  0  0  0  0     -0.120
CIS  0  0  0  2  0  0  0  0  0      0.757
CIS  0  1  0  2  0  0  0  0  0      0.160
CIS  0  0  0  1  1  0  0  0  0      0.269
CIS  0  0  0  2  1  0  0  0  0      0.123
CIS  0  0  0  1  0  1  0  0  0      0.175
CIS  0  0  0  2  0  1  0  0  0     -0.120
         322   4174.38068268640     
TRANS  0  0  0  0  1  0  0  0  5      0.177
TRANS  0  0  0  0  0  1  0  0  5      0.129
TRANS  0  0  0  0  1  1  0  0  1      0.151
TRANS  0  0  0  0  1  1  0  0  3     -0.430
TRANS  0  0  0  1  1  1  0  0  1      0.141
TRANS  0  0  0  0  2  1  0  0  1     -0.109
TRANS  0  0  0  1  0  2  0  0  1      0.238
TRANS  0  0  0  0  1  2  0  0  1      0.370
TRANS  0  0  0  0  1  2  0  0  3      0.150
TRANS  0  0  0  0  0  3  0  0  1     -0.139
TRANS  0  0  0  1  0  3  0  0  1     -0.129
TRANS  0  0  0  0  1  3  0  0  1     -0.190
TRANS  0  0  0  0  0  4  0  0  1      0.109
TRANS  0  0  0  0  1  1  0  1  2      0.110
TRANS  0  0  0  0  2  1  0  1  3     -0.105
TRANS  0  0  0  0  2  0  1  1  0      0.117
         323   4177.38153376022     
DELOCAL  0  0  0  0  0  0  0  0 16      0.129
TRANS  0  0  0  1  0  0  0  0  5     -0.650
TRANS  0  1  0  1  0  0  0  0  5     -0.110
TRANS  0  0  0  1  1  0  0  0  3     -0.295
TRANS  0  0  0  1  2  0  0  0  1     -0.110
TRANS  0  0  0  1  0  1  0  0  3     -0.148
TRANS  0  0  0  1  0  1  0  0  5      0.145
TRANS  0  0  0  1  1  1  0  0  1     -0.118
TRANS  0  0  0  1  0  2  0  0  1     -0.139
TRANS  0  0  0  0  0  0  0  1  6     -0.123
TRANS  0  0  0  1  0  0  0  1  4      0.172
TRANS  0  0  0  1  1  0  0  1  5     -0.145
TRANS  0  0  0  1  0  0  1  0  3     -0.248
         324   4177.90685372149     
CIS  0  0  0  0  0  0  0  0  1     -0.123
CIS  0  0  1  0  0  0  0  0  2      0.107
CIS  0  0  1  0  0  0  0  1  1      0.258
CIS  0  0  0  1  0  0  0  1  1     -0.152
CIS  0  0  0  0  1  0  0  1  1      0.335
CIS  0  0  0  0  0  1  0  1  1      0.571
CIS  0  0  0  0  0  2  0  1  1     -0.127
CIS  0  0  0  0  0  3  0  1  1      0.103
CIS  0  0  0  0  0  0  0  2  2     -0.122
CIS  0  0  0  0  1  1  0  2  1      0.152
CIS  0  0  0  0  0  2  0  2  1      0.180
CIS  0  0  0  0  0  0  1  1  1     -0.284
         325   4179.15988272334     
TRANS  0  0  1  0  2  0  0  0  0      0.198
TRANS  0  0  1  0  0  1  0  0  2      0.454
TRANS  0  0  1  0  1  1  0  0  0      0.576
TRANS  0  0  1  0  1  2  0  0  0     -0.174
TRANS  0  0  1  0  0  1  0  1  1     -0.104
TRANS  0  0  0  0  2  1  1  0  0     -0.116
         326   4179.79010992168     
TRANS  0  0  1  0  0  0  0  0  1      0.121
TRANS  0  0  2  0  0  0  0  0  1     -0.699
TRANS  0  0  3  0  0  0  0  0  1     -0.208
TRANS  0  0  1  0  1  0  0  0  3     -0.101
TRANS  0  0  2  0  0  1  0  0  1      0.145
TRANS  0  0  2  0  0  0  0  1  0     -0.106
TRANS  0  0  1  1  0  0  0  1  0      0.211
TRANS  0  1  0  0  0  0  1  0  1      0.104
TRANS  0  0  1  0  0  0  1  0  3      0.276
TRANS  0  0  1  0  1  0  1  0  1      0.124
TRANS  0  0  1  0  0  1  1  0  1     -0.224
         327   4186.62086422859     
CIS  0  0  1  0  0  0  0  1  0     -0.105
CIS  0  0  0  0  2  0  0  1  0      0.315
CIS  0  0  0  0  0  2  0  1  0     -0.107
CIS  0  0  0  0  0  0  1  1  0     -0.131
CIS  0  0  0  0  0  0  1  1  2      0.127
CIS  0  0  1  0  0  0  1  1  0      0.109
CIS  0  0  0  0  1  0  1  1  0      0.545
CIS  0  0  0  0  2  0  1  1  0      0.100
CIS  0  0  0  0  0  1  1  1  0     -0.462
CIS  0  0  0  0  1  1  1  1  0     -0.155
CIS  0  0  0  0  0  2  1  1  0      0.143
CIS  0  0  0  0  0  3  1  1  0     -0.104
CIS  0  0  0  0  0  0  2  1  0     -0.185
         328   4188.94911837097     
CIS  0  0  1  0  0  0  0  0  2     -0.790
CIS  0  1  1  0  0  0  0  0  2     -0.104
CIS  0  0  2  0  0  0  0  0  2     -0.125
CIS  0  0  0  0  1  0  0  0  2      0.240
CIS  0  0  0  0  0  1  0  0  2      0.154
CIS  0  0  1  0  0  1  0  0  2      0.139
CIS  0  0  1  0  0  0  0  1  1      0.148
CIS  0  0  1  0  0  1  0  1  2     -0.135
         329   4189.37778450490     
CIS  0  0  1  0  0  0  0  0  2      0.124
TRANS  0  0  0  0  2  0  0  0  4      0.110
TRANS  0  0  1  0  1  1  0  0  0      0.176
TRANS  0  0  0  0  0  0  1  0  6     -0.130
TRANS  0  0  0  0  1  0  1  0  4     -0.155
TRANS  0  0  0  0  2  0  1  0  2     -0.158
TRANS  0  0  0  0  0  1  1  0  4      0.178
TRANS  0  0  0  1  1  1  1  0  0     -0.128
TRANS  0  0  0  0  2  1  1  0  0      0.118
TRANS  0  0  0  1  0  2  1  0  0     -0.359
TRANS  0  0  0  1  0  3  1  0  0      0.156
TRANS  0  0  0  0  0  0  2  0  6      0.170
TRANS  0  0  0  0  1  0  2  0  2     -0.166
TRANS  0  0  0  0  1  0  2  0  4     -0.145
TRANS  0  0  0  0  0  0  3  0  4      0.192
TRANS  0  0  0  0  1  0  3  0  2      0.101
TRANS  0  0  0  0  0  1  3  0  2      0.146
TRANS  0  0  0  0  1  1  3  0  0     -0.109
TRANS  0  0  0  0  0  0  4  0  2      0.151
         330   4190.91837624690     
TRANS  0  0  1  1  0  0  0  0  1      0.112
TRANS  0  0  1  0  0  0  0  1  2      0.107
TRANS  0  0  1  1  0  0  0  1  0     -0.670
TRANS  0  1  1  1  0  0  0  1  0     -0.121
TRANS  0  0  2  1  0  0  0  1  0     -0.133
TRANS  0  0  1  2  0  0  0  1  0     -0.109
TRANS  0  0  1  1  0  1  0  1  0      0.123
TRANS  0  0  1  0  0  0  0  2  1     -0.101
TRANS  0  0  0  0  0  1  0  2  1      0.105
TRANS  0  0  0  0  0  1  0  3  0     -0.417
TRANS  0  0  0  0  0  2  0  3  0      0.115
TRANS  0  0  1  0  0  0  1  0  3      0.157
         331   4191.53321497449     
TRANS  0  0  0  1  0  1  1  0  0     -0.139
TRANS  0  0  0  1  1  1  1  0  0     -0.139
TRANS  0  0  0  1  0  2  1  0  0     -0.481
TRANS  0  0  0  1  0  3  1  0  0      0.206
TRANS  0  0  0  0  0  0  2  0  6     -0.193
TRANS  0  0  0  0  1  0  2  0  4      0.171
TRANS  0  0  0  0  0  0  3  0  4     -0.251
TRANS  0  0  0  0  1  0  3  0  2     -0.141
TRANS  0  0  0  0  0  1  3  0  2     -0.214
TRANS  0  0  0  0  1  1  3  0  0      0.125
TRANS  0  0  0  0  0  2  3  0  2      0.114
TRANS  0  0  0  0  0  0  4  0  2     -0.189
TRANS  0  0  0  0  0  1  4  0  2      0.111
TRANS  0  0  0  0  0  0  4  1  1      0.136
         332   4191.87370343224     
CIS  0  0  0  1  0  0  0  0  3      0.831
CIS  1  0  0  1  0  0  0  0  3      0.110
CIS  0  1  0  1  0  0  0  0  3      0.146
CIS  0  0  0  0  1  0  0  0  3      0.174
CIS  0  0  0  1  0  1  0  0  3     -0.132
CIS  0  0  0  1  0  2  0  0  3      0.100
CIS  0  0  0  1  0  0  0  1  2     -0.145
CIS  0  0  0  1  1  0  0  1  3      0.114
CIS  0  0  0  1  0  1  0  1  3      0.152
         333   4192.38433860205     
TRANS  0  0  1  1  0  0  0  1  0      0.406
TRANS  0  0  0  0  0  1  0  2  1      0.172
TRANS  0  0  0  0  1  0  0  3  0     -0.114
TRANS  0  0  0  0  0  1  0  3  0     -0.686
TRANS  0  1  0  0  0  1  0  3  0     -0.139
TRANS  0  0  0  1  0  1  0  3  0     -0.105
TRANS  0  0  0  0  0  2  0  3  0      0.197
TRANS  0  0  1  0  0  0  1  0  3     -0.109
         334   4194.81667194036     
TRANS  1  0  0  0  0  0  1  0  0      0.288
TRANS  0  0  2  0  0  0  1  0  0      0.108
TRANS  0  1  0  0  1  0  1  0  0     -0.107
TRANS  0  1  0  0  0  0  2  0  0      0.748
TRANS  0  2  0  0  0  0  2  0  0      0.259
TRANS  0  0  1  1  0  0  2  0  0      0.130
TRANS  0  0  0  2  0  0  2  0  0      0.125
TRANS  0  0  1  0  1  0  2  0  0      0.111
TRANS  0  1  0  0  0  1  2  0  0     -0.103
TRANS  0  1  0  0  0  0  3  0  0     -0.116
         335   4196.74623449031     
TRANS  0  0  1  0  0  0  0  0  5     -0.147
TRANS  0  0  2  0  0  0  0  0  1      0.470
TRANS  0  0  3  0  0  0  0  0  1      0.139
TRANS  0  0  1  0  1  0  0  0  3     -0.107
TRANS  0  0  2  0  0  1  0  0  1     -0.102
TRANS  0  0  1  1  0  0  0  1  0      0.181
TRANS  0  1  0  0  0  0  1  0  1      0.211
TRANS  0  0  1  0  0  0  1  0  3      0.521
TRANS  0  0  1  0  1  0  1  0  1      0.176
TRANS  0  0  1  0  0  1  1  0  1     -0.227
TRANS  0  0  1  0  0  1  1  0  3     -0.130
TRANS  0  0  1  0  0  0  1  1  2     -0.128
TRANS  0  0  1  0  0  0  2  0  1      0.146
         336   4197.31026881006     
TRANS  1  0  0  0  0  0  1  0  0     -0.631
TRANS  2  0  0  0  0  0  1  0  0     -0.206
TRANS  0  0  0  0  1  0  1  0  4      0.105
TRANS  0  0  0  0  2  0  1  0  2      0.106
TRANS  0  0  0  0  0  1  1  0  4     -0.107
TRANS  0  0  0  1  0  2  1  0  0     -0.279
TRANS  0  0  0  1  0  3  1  0  0      0.120
TRANS  0  1  0  0  0  0  2  0  0      0.253
TRANS  0  0  0  0  0  0  3  0  4      0.107
         337   4200.10717124975     
TRANS  0  0  0  0  1  0  0  0  6      0.116
TRANS  0  0  0  0  2  0  0  0  4     -0.142
TRANS  0  0  0  0  0  0  1  0  6      0.152
TRANS  1  0  0  0  0  0  1  0  0      0.524
TRANS  2  0  0  0  0  0  1  0  0      0.171
TRANS  0  0  0  0  1  0  1  0  4      0.225
TRANS  0  0  0  0  2  0  1  0  2      0.178
TRANS  0  0  0  0  0  1  1  0  4     -0.180
TRANS  0  0  0  1  0  1  1  0  0     -0.101
TRANS  0  0  0  1  0  2  1  0  0     -0.256
TRANS  0  0  0  1  0  3  1  0  0      0.111
TRANS  0  0  0  0  1  0  2  0  2      0.161
TRANS  0  0  0  0  1  1  2  0  2     -0.118
TRANS  0  0  0  0  0  1  3  0  2      0.113
         338   4203.55919537103     
TRANS  1  0  0  0  0  0  0  0  1     -0.131
TRANS  0  0  0  1  0  0  0  0  5      0.243
TRANS  0  0  0  1  0  1  0  0  1     -0.185
TRANS  0  0  0  1  0  1  0  0  3     -0.227
TRANS  0  0  0  0  1  1  0  0  3     -0.107
TRANS  0  0  0  1  1  1  0  0  1     -0.288
TRANS  0  0  0  1  0  2  0  0  1     -0.534
TRANS  0  0  0  0  1  2  0  0  1      0.197
TRANS  0  0  0  1  0  3  0  0  1      0.244
TRANS  0  1  0  0  0  0  1  0  1     -0.164
TRANS  0  0  0  1  0  1  1  0  1     -0.112
         339   4206.27150476405     
TRANS  0  0  0  1  0  0  0  0  4     -0.233
TRANS  0  0  0  1  0  0  0  1  3     -0.593
TRANS  0  1  0  1  0  0  0  1  3     -0.111
TRANS  0  0  0  2  0  0  0  1  1      0.111
TRANS  0  0  0  1  1  0  0  1  1     -0.282
TRANS  0  0  0  1  0  1  0  1  1      0.274
TRANS  0  0  0  1  0  1  0  1  3      0.142
TRANS  0  0  0  1  0  2  0  1  1     -0.101
TRANS  0  0  0  0  0  0  0  2  4      0.176
TRANS  0  0  0  1  0  0  0  2  2      0.230
TRANS  0  0  0  1  1  0  0  2  3     -0.144
TRANS  0  0  0  1  0  0  1  1  1     -0.128
         340   4206.78536777637     
TRANS  0  0  0  0  0  0  3  1  3      0.159
TRANS  0  0  0  0  1  0  3  1  1      0.176
TRANS  0  0  0  0  0  0  4  0  2     -0.132
TRANS  0  0  0  0  0  0  4  1  0     -0.140
TRANS  0  0  0  0  0  0  4  1  1     -0.446
TRANS  0  0  0  0  0  0  4  1  2     -0.129
TRANS  0  0  0  0  1  0  4  1  0      0.119
TRANS  0  0  0  0  1  0  4  1  2     -0.112
TRANS  0  0  0  0  0  0  5  1  0     -0.614
TRANS  0  0  0  0  0  1  5  1  0      0.122
TRANS  0  0  0  0  0  0  6  1  0      0.172
         341   4207.28179432015     
TRANS  1  0  0  0  0  0  0  0  1      0.100
TRANS  0  1  0  0  0  0  0  0  3     -0.111
TRANS  0  1  0  0  1  0  0  0  1     -0.147
TRANS  0  0  0  1  0  2  0  0  1     -0.118
TRANS  0  0  0  0  0  0  1  0  1     -0.101
TRANS  0  1  0  0  0  0  1  0  1      0.740
TRANS  0  2  0  0  0  0  1  0  1      0.258
TRANS  0  0  1  0  0  0  1  0  3     -0.233
TRANS  0  0  1  1  0  0  1  0  1      0.158
TRANS  0  0  0  2  0  0  1  0  1      0.126
TRANS  0  1  0  0  0  1  1  0  1     -0.100
TRANS  0  1  0  0  0  0  1  1  0      0.119
         342   4208.15473807077     
TRANS  0  0  0  0  0  0  3  1  3      0.194
TRANS  0  0  0  0  1  0  3  1  1      0.217
TRANS  0  0  0  0  0  0  4  0  2     -0.159
TRANS  0  0  0  0  0  0  4  1  0      0.122
TRANS  0  0  0  0  0  0  4  1  1     -0.545
TRANS  0  0  0  0  0  1  4  1  1      0.113
TRANS  0  0  0  0  0  0  4  2  0     -0.130
TRANS  0  0  0  0  0  0  5  1  0      0.514
TRANS  0  0  0  0  0  1  5  1  0     -0.102
TRANS  0  0  0  0  0  0  6  1  0     -0.143
         343   4213.76775102741     
TRANS  0  0  0  0  0  0  0  0  1      0.119
TRANS  1  0  0  0  0  0  0  0  1     -0.854
TRANS  2  0  0  0  0  0  0  0  1     -0.287
TRANS  3  0  0  0  0  0  0  0  1     -0.110
TRANS  1  1  0  0  0  0  0  0  1     -0.119
TRANS  1  0  0  0  0  1  0  0  1      0.123
TRANS  1  0  0  0  0  0  0  1  0     -0.140
TRANS  1  0  0  0  1  0  0  1  1     -0.100
TRANS  0  1  0  0  0  0  1  0  1      0.105
         344   4219.62435581704     
TRANS  0  0  0  0  0  0  2  0  6     -0.249
TRANS  0  0  1  0  0  0  2  0  2      0.157
TRANS  0  0  0  0  1  0  2  0  4      0.143
TRANS  0  0  0  0  0  1  2  0  4     -0.153
TRANS  0  0  0  0  1  1  2  0  2     -0.165
TRANS  0  0  0  0  0  0  3  0  4     -0.332
TRANS  0  0  0  0  1  0  3  0  0     -0.110
TRANS  0  0  0  0  0  1  3  0  2      0.413
TRANS  0  0  0  0  0  1  3  0  4      0.110
TRANS  0  0  0  0  1  1  3  0  0     -0.250
TRANS  0  0  0  0  0  2  3  0  2     -0.208
TRANS  0  0  0  0  0  0  3  1  3      0.108
TRANS  0  0  0  0  0  0  4  0  2     -0.165
TRANS  0  0  0  0  0  1  4  0  0     -0.136
TRANS  0  0  0  0  0  0  4  1  1      0.102
         345   4226.87917718191     
TRANS  0  0  0  0  0  0  2  1  4     -0.152
TRANS  0  0  0  0  1  0  2  1  0      0.185
TRANS  0  0  0  0  2  0  2  1  0     -0.129
TRANS  0  0  0  0  0  0  3  0  3      0.110
TRANS  0  0  0  0  0  0  3  1  2      0.416
TRANS  0  0  0  1  0  0  3  1  0      0.194
TRANS  0  0  0  0  1  0  3  1  0      0.595
TRANS  0  0  0  0  2  0  3  1  0      0.109
TRANS  0  0  0  0  1  1  3  1  0     -0.125
TRANS  0  0  0  0  0  0  3  2  1     -0.139
TRANS  0  0  0  0  1  0  4  1  0     -0.127
         346   4233.14440076568     
TRANS  0  1  0  0  0  0  0  0  2      0.104
TRANS  0  0  0  0  1  0  0  0  6      0.164
TRANS  0  1  0  0  1  0  0  0  0      0.122
TRANS  0  0  0  0  2  0  0  0  4     -0.126
TRANS  0  0  0  0  2  1  0  0  2      0.109
TRANS  0  0  0  0  0  0  1  0  6      0.139
TRANS  0  0  0  0  1  0  1  0  4      0.284
TRANS  0  0  0  0  2  0  1  0  0      0.124
TRANS  0  0  0  0  1  1  1  0  2     -0.296
TRANS  0  0  0  0  2  1  1  0  0      0.310
TRANS  0  0  0  0  1  2  1  0  0     -0.121
TRANS  0  0  0  0  1  2  1  0  2      0.181
TRANS  0  0  0  0  2  2  1  0  0     -0.116
TRANS  0  0  0  0  0  0  1  1  5      0.138
TRANS  0  0  0  0  1  0  1  1  3     -0.126
TRANS  0  0  0  0  1  0  2  0  2      0.165
TRANS  0  0  0  0  1  1  2  0  0      0.139
TRANS  0  0  0  0  1  0  2  1  1      0.166
         347   4236.38985490115     
TRANS  0  1  0  0  0  0  0  0  2     -0.373
TRANS  0  2  0  0  0  0  0  0  2     -0.127
TRANS  0  1  0  1  0  0  0  0  0     -0.240
TRANS  0  1  0  0  1  0  0  0  0     -0.635
TRANS  0  2  0  0  1  0  0  0  0     -0.223
TRANS  0  0  1  1  1  0  0  0  0     -0.119
TRANS  0  0  0  2  1  0  0  0  0     -0.141
TRANS  0  0  1  0  2  0  0  0  0     -0.167
         348   4241.09599267493     
TRANS  0  0  0  0  1  0  1  0  4      0.114
TRANS  0  0  0  0  1  1  1  0  2     -0.104
TRANS  0  0  0  0  2  1  1  0  0      0.149
TRANS  0  0  0  0  2  0  1  1  1      0.198
TRANS  0  0  0  0  0  0  2  0  4      0.104
TRANS  0  0  0  0  0  0  2  1  3      0.281
TRANS  0  0  0  1  0  0  2  1  1     -0.260
TRANS  0  0  0  0  1  0  2  1  1     -0.535
TRANS  0  0  0  0  0  1  2  1  1      0.139
TRANS  0  0  0  0  1  1  2  1  1      0.113
TRANS  0  0  0  0  0  0  2  2  2     -0.134
TRANS  0  0  0  0  1  0  2  2  0     -0.137
TRANS  0  0  0  0  2  0  2  2  1     -0.109
TRANS  0  0  0  0  0  0  3  1  1     -0.134
         349   4242.99935447184     
CIS  0  0  1  0  1  0  0  0  1     -0.243
CIS  0  0  0  1  1  0  0  0  1      0.169
CIS  0  0  0  0  2  0  0  0  1     -0.378
CIS  0  0  0  0  0  1  0  0  1      0.162
CIS  0  0  0  0  1  1  0  0  1     -0.222
CIS  0  0  0  0  0  2  0  0  1      0.417
CIS  0  0  0  0  1  2  0  0  1      0.134
CIS  0  0  0  0  2  2  0  0  1     -0.102
CIS  0  0  0  0  0  3  0  0  1     -0.143
CIS  0  0  0  0  0  4  0  0  1      0.149
CIS  0  0  0  0  0  0  0  1  4     -0.250
CIS  0  0  0  0  0  3  0  1  1      0.118
CIS  0  0  0  0  1  0  1  0  1      0.272
         350   4247.46243728606     
DELOCAL  0  0  0  0  0  0  0  0 17      0.113
CIS  0  0  0  0  1  0  0  0  3      0.134
CIS  0  0  0  0  1  0  0  0  5     -0.167
CIS  0  0  0  0  2  0  0  0  1     -0.104
CIS  0  0  0  0  0  2  0  0  1      0.122
CIS  0  0  0  0  0  0  0  1  4      0.444
CIS  0  0  0  0  0  0  0  2  3     -0.133
CIS  0  0  0  0  1  0  0  2  4      0.105
CIS  0  0  0  0  0  1  0  2  4      0.121
CIS  0  0  0  0  0  0  1  0  5     -0.557
CIS  0  0  0  0  0  0  1  1  4      0.100
CIS  0  0  0  0  1  0  1  1  5     -0.114
CIS  0  0  0  0  0  1  1  1  5     -0.107
         351   4250.33633324236     
TRANS  0  0  1  0  0  0  1  0  4     -0.181
TRANS  0  0  2  0  0  0  1  0  0     -0.114
TRANS  0  0  1  0  1  0  1  0  2     -0.196
TRANS  0  0  0  0  0  0  2  0  6      0.112
TRANS  0  1  0  0  0  0  2  0  0      0.109
TRANS  0  0  1  0  0  0  2  0  2      0.583
TRANS  0  0  1  0  1  0  2  0  0     -0.392
TRANS  0  0  1  0  0  1  2  0  0      0.120
TRANS  0  0  1  0  0  1  2  0  2     -0.180
TRANS  0  0  1  0  0  0  2  1  1     -0.119
TRANS  0  0  0  0  0  0  3  0  4      0.172
TRANS  0  0  1  0  0  0  3  0  0     -0.182
TRANS  0  0  1  0  1  0  3  0  0      0.111
         352   4250.45632558447     
CIS  0  0  0  0  3  0  0  0  0     -0.285
CIS  0  0  0  0  2  1  0  0  0      0.179
CIS  0  0  0  0  1  0  1  0  0      0.172
CIS  0  0  1  0  1  0  1  0  0     -0.108
CIS  0  0  0  0  2  0  1  0  0     -0.339
CIS  0  0  0  0  0  1  1  0  0     -0.125
CIS  0  0  0  0  0  1  1  0  2      0.136
CIS  0  0  1  0  0  1  1  0  0      0.107
CIS  0  0  0  0  1  1  1  0  0      0.415
CIS  0  0  0  0  2  1  1  0  0      0.161
CIS  0  0  0  0  0  2  1  0  0     -0.251
CIS  0  0  0  0  1  2  1  0  0     -0.180
CIS  0  0  0  0  0  3  1  0  0      0.119
CIS  0  0  0  0  1  0  2  0  0      0.157
CIS  0  0  0  0  2  0  2  0  0      0.103
CIS  0  0  0  0  0  1  2  0  0     -0.116
CIS  0  0  0  0  1  1  2  0  0     -0.146
CIS  0  0  0  0  0  2  2  0  0      0.107
         353   4254.23547289573     
CIS  0  0  1  0  0  0  0  1  0      0.808
CIS  0  1  1  0  0  0  0  1  0      0.123
CIS  0  0  2  0  0  0  0  1  0      0.143
CIS  0  0  1  1  0  0  0  1  0      0.110
CIS  0  0  0  0  1  0  0  1  0     -0.268
CIS  0  0  0  0  0  1  0  1  0     -0.178
CIS  0  0  1  0  0  1  0  1  0     -0.146
CIS  0  0  0  0  0  0  1  0  5      0.112
         354   4255.58363122921     
TRANS  0  0  1  1  0  0  0  0  0     -0.134
TRANS  0  0  1  1  1  0  0  0  0     -0.186
TRANS  0  1  0  0  0  1  0  0  0      0.135
TRANS  0  0  1  0  0  1  0  0  2      0.134
TRANS  0  0  1  1  0  1  0  0  0     -0.783
TRANS  0  1  1  1  0  1  0  0  0     -0.128
TRANS  0  0  2  1  0  1  0  0  0     -0.128
TRANS  0  0  1  1  0  2  0  0  0      0.247
         355   4259.09679390017     
TRANS  0  0  0  1  0  1  0  0  3     -0.339
TRANS  0  0  0  1  0  2  0  0  1      0.192
TRANS  0  0  0  1  0  2  0  0  3      0.128
TRANS  0  0  0  1  0  3  0  0  1     -0.102
CIS  0  0  0  0  0  0  0  1  4     -0.158
CIS  0  0  0  0  0  0  1  0  5     -0.190
TRANS  0  0  0  1  0  0  1  1  2      0.206
TRANS  0  0  0  0  1  0  1  1  2     -0.139
CIS  0  0  0  0  1  0  1  1  1      0.182
TRANS  0  0  0  1  1  0  1  1  0     -0.257
TRANS  0  0  0  0  2  0  1  1  0     -0.124
CIS  0  0  0  0  0  0  2  1  1      0.375
         356   4259.29821066986     
TRANS  0  0  0  1  0  1  0  0  3      0.261
TRANS  0  0  0  1  0  2  0  0  1     -0.147
CIS  0  0  0  0  0  0  0  1  4     -0.141
TRANS  0  0  0  1  0  0  1  1  2     -0.165
CIS  0  0  0  0  1  0  1  1  1      0.266
TRANS  0  0  0  1  1  0  1  1  0      0.196
CIS  0  0  0  0  0  1  1  1  1      0.119
CIS  0  0  0  0  0  0  2  1  1      0.554
CIS  0  0  0  0  0  1  2  1  1     -0.103
CIS  0  0  0  0  0  1  2  2  1      0.124
         357   4260.38563290189     
CIS  0  0  0  0  0  0  0  0  5      0.128
CIS  0  0  0  0  1  0  0  0  3      0.162
CIS  0  0  0  0  0  0  0  1  4      0.476
CIS  0  0  0  0  0  0  0  2  3     -0.151
CIS  0  0  0  0  1  0  0  2  4      0.110
CIS  0  0  0  0  0  1  0  2  4      0.127
CIS  0  0  0  0  0  0  1  0  5      0.483
CIS  0  0  0  0  0  0  1  1  4     -0.110
CIS  0  0  0  0  1  0  1  1  1      0.119
CIS  0  0  0  0  0  0  2  1  1      0.267
         358   4261.63646472658     
TRANS  0  0  0  1  0  1  0  0  3      0.125
TRANS  0  0  0  0  0  1  0  2  0     -0.113
TRANS  0  0  0  0  1  1  0  2  0     -0.119
TRANS  0  0  0  0  0  2  0  2  0     -0.453
TRANS  0  0  0  0  0  3  0  2  0      0.186
TRANS  0  0  0  0  1  0  1  0  3     -0.100
TRANS  0  0  0  1  0  0  1  1  2     -0.201
TRANS  0  0  0  0  1  0  1  1  2     -0.311
TRANS  0  0  0  0  2  0  1  1  0     -0.380
TRANS  0  0  0  0  1  0  1  2  1      0.112
         359   4261.79571164350     
TRANS  0  0  0  1  0  1  0  0  3     -0.124
TRANS  0  0  0  0  0  2  0  1  1      0.119
TRANS  0  0  0  0  0  1  0  2  0     -0.153
TRANS  0  0  0  0  1  1  0  2  0     -0.154
TRANS  0  0  0  0  0  2  0  2  0     -0.595
TRANS  0  1  0  0  0  2  0  2  0     -0.108
TRANS  0  0  0  0  0  3  0  2  0      0.244
TRANS  0  0  0  1  0  0  1  1  2      0.162
TRANS  0  0  0  0  1  0  1  1  2      0.228
TRANS  0  0  0  0  2  0  1  1  0      0.281
         360   4264.39474635419     
TRANS  0  0  0  1  0  0  0  0  5      0.113
TRANS  0  0  0  1  0  1  0  0  3     -0.384
TRANS  0  0  0  1  1  1  0  0  1     -0.116
TRANS  0  0  0  1  0  2  0  0  1      0.209
TRANS  0  0  0  1  0  2  0  0  3      0.146
TRANS  0  0  0  1  0  3  0  0  1     -0.112
TRANS  0  0  0  1  1  0  0  1  2      0.115
TRANS  0  0  0  1  0  1  0  1  2      0.104
TRANS  0  0  0  1  0  0  1  0  3     -0.139
TRANS  0  0  0  1  0  0  1  1  2     -0.455
TRANS  0  0  0  2  0  0  1  1  2     -0.101
TRANS  0  0  0  1  1  0  1  1  0      0.348
TRANS  0  0  0  1  0  1  1  1  2      0.129
TRANS  0  0  0  0  0  0  1  2  3      0.101
TRANS  0  0  0  1  0  0  1  2  1      0.144
TRANS  0  0  0  1  0  0  2  1  0      0.108
         361   4266.82136013166     
TRANS  0  0  0  0  1  0  3  0  3      0.112
TRANS  0  0  0  0  2  0  3  0  1      0.119
TRANS  0  0  0  0  0  1  3  0  1     -0.162
TRANS  0  0  0  0  0  1  3  0  3      0.209
TRANS  0  0  0  0  1  1  3  0  1      0.250
TRANS  0  0  0  0  0  2  3  0  1      0.156
TRANS  0  0  0  0  0  0  4  0  1     -0.179
TRANS  0  0  0  0  0  0  4  0  3     -0.109
TRANS  0  0  0  0  1  0  4  0  1     -0.156
TRANS  0  0  0  0  0  1  4  0  1     -0.595
TRANS  0  0  0  0  0  2  4  0  1      0.197
TRANS  0  0  0  0  0  1  4  1  0     -0.103
TRANS  0  0  0  0  0  0  5  0  1     -0.163
TRANS  0  0  0  0  0  1  5  0  1      0.251
         362   4273.15918931046     
CIS  0  0  1  0  1  0  0  0  2     -0.114
CIS  0  0  0  0  2  0  0  0  2     -0.167
CIS  0  0  0  0  1  1  0  0  2     -0.232
CIS  0  0  1  0  0  0  1  0  2     -0.228
CIS  0  0  0  1  0  0  1  0  2      0.146
CIS  0  0  0  0  1  0  1  0  2     -0.270
CIS  0  0  0  0  0  1  1  0  2     -0.492
CIS  0  0  0  0  0  2  1  0  2      0.133
CIS  0  0  0  0  1  2  1  0  2     -0.107
CIS  0  0  0  0  0  3  1  0  2     -0.113
CIS  0  0  0  0  0  0  1  1  3      0.101
CIS  0  0  0  0  1  1  1  1  2     -0.112
CIS  0  0  0  0  0  2  1  1  2     -0.122
CIS  0  0  0  0  0  0  2  0  2      0.375
         363   4276.98308980941     
TRANS  0  0  1  0  0  0  4  0  0      0.382
TRANS  0  0  0  0  0  1  4  0  0     -0.214
TRANS  0  0  0  0  0  1  4  0  2     -0.134
TRANS  0  0  0  0  1  1  4  0  0      0.112
TRANS  0  0  0  0  0  2  4  0  0      0.126
TRANS  0  0  0  0  0  0  5  0  0     -0.131
TRANS  0  0  1  0  0  0  5  0  0     -0.125
TRANS  0  0  0  0  1  0  5  0  0     -0.124
TRANS  0  0  0  0  0  1  5  0  0     -0.579
TRANS  0  0  0  0  0  2  5  0  0      0.183
TRANS  0  0  0  0  0  1  6  0  0      0.273
         364   4278.53561925504     
TRANS  0  0  1  0  0  0  0  0  4     -0.103
TRANS  0  0  0  0  1  0  0  0  4      0.115
TRANS  0  0  1  0  1  0  0  0  2      0.216
TRANS  0  0  0  0  2  0  0  0  2     -0.160
TRANS  0  0  1  0  2  0  0  0  0     -0.167
TRANS  0  0  0  1  0  0  0  1  3      0.137
TRANS  0  0  0  0  1  0  0  1  3      0.268
TRANS  0  0  0  1  1  0  0  1  1     -0.251
TRANS  0  0  0  0  2  0  0  1  1     -0.486
TRANS  0  0  0  0  1  1  0  1  1      0.193
TRANS  0  0  0  0  2  1  0  1  1      0.100
TRANS  0  0  0  0  1  0  0  2  2     -0.133
TRANS  0  0  0  0  2  0  0  2  0     -0.125
TRANS  0  0  0  0  2  0  0  2  3      0.104
TRANS  0  0  0  0  3  0  0  2  1     -0.139
         365   4279.83500854663     
TRANS  0  0  1  0  0  0  3  0  0      0.152
TRANS  0  0  1  0  0  0  3  0  2      0.104
TRANS  0  0  1  0  1  0  3  0  0     -0.121
TRANS  0  0  0  0  0  1  3  0  2     -0.109
TRANS  0  0  0  0  1  1  3  0  0     -0.189
TRANS  0  0  1  0  0  0  4  0  0      0.669
TRANS  0  0  2  0  0  0  4  0  0      0.133
TRANS  0  0  0  0  0  1  4  0  2      0.111
TRANS  0  0  1  0  0  1  4  0  0     -0.136
TRANS  0  0  0  0  0  2  4  0  0     -0.109
TRANS  0  0  1  0  0  0  5  0  0     -0.178
TRANS  0  0  0  0  0  1  5  0  0      0.327
TRANS  0  0  0  0  0  1  6  0  0     -0.142
         366   4284.11266677871     
TRANS  0  0  1  0  0  0  0  0  4      0.224
TRANS  0  1  0  1  0  0  0  0  0     -0.108
TRANS  0  0  1  1  0  0  0  0  2     -0.137
TRANS  0  1  0  0  1  0  0  0  0     -0.150
TRANS  0  0  1  0  1  0  0  0  2     -0.421
TRANS  0  0  1  0  2  0  0  0  0      0.480
TRANS  0  0  1  0  1  1  0  0  0     -0.197
TRANS  0  0  1  0  1  1  0  0  2      0.158
TRANS  0  0  1  0  2  1  0  0  0     -0.110
TRANS  0  0  1  0  0  0  0  1  3     -0.111
TRANS  0  0  0  0  1  0  0  1  3      0.124
TRANS  0  0  0  1  1  0  0  1  1     -0.104
TRANS  0  0  0  0  2  0  0  1  1     -0.174
TRANS  0  0  1  0  1  0  1  0  0      0.117
         367   4289.53093787782     
DELOCAL  0  0  0  0  0  0  0  0 17      0.120
TRANS  0  0  0  0  0  0  1  0  7     -0.136
TRANS  0  0  0  0  2  0  1  0  3     -0.103
TRANS  0  0  0  0  3  0  1  0  1     -0.128
TRANS  0  0  0  0  0  1  1  0  5      0.101
TRANS  0  0  0  0  2  1  1  0  1     -0.123
TRANS  0  0  0  0  1  0  2  0  3      0.138
TRANS  0  0  1  0  1  0  2  0  1      0.141
TRANS  0  0  0  0  2  0  2  0  1      0.208
TRANS  0  0  0  0  0  1  2  0  3     -0.240
TRANS  0  0  0  1  0  1  2  0  1      0.135
TRANS  0  0  0  0  1  1  2  0  1      0.277
TRANS  0  0  0  0  1  2  2  0  1     -0.112
TRANS  0  0  1  0  0  0  3  0  1     -0.465
TRANS  0  0  0  0  1  0  3  0  1      0.149
TRANS  0  0  1  0  0  1  3  0  1      0.102
TRANS  0  0  0  0  0  0  4  0  3      0.109
         368   4290.40642103503     
TRANS  0  0  0  0  0  1  2  0  4      0.138
TRANS  0  0  0  0  1  1  2  0  0     -0.214
TRANS  0  0  1  0  0  0  3  0  1     -0.118
TRANS  0  0  0  0  2  0  3  0  0     -0.118
TRANS  0  0  0  0  0  1  3  0  2     -0.393
TRANS  0  0  0  1  0  1  3  0  0     -0.123
TRANS  0  0  0  0  1  1  3  0  0     -0.478
TRANS  0  0  0  0  1  2  3  0  0      0.151
TRANS  0  0  1  0  0  0  4  0  0     -0.185
TRANS  0  0  0  0  0  1  4  0  0     -0.133
TRANS  0  0  0  0  1  1  4  0  0      0.196
TRANS  0  0  0  0  0  1  5  0  0     -0.152
         369   4291.43226267982     
CIS  0  0  0  0  0  0  0  0  0      0.117
CIS  0  1  0  0  0  0  0  0  0     -0.790
CIS  0  2  0  0  0  0  0  0  0     -0.286
CIS  0  0  0  2  0  0  0  0  0     -0.351
         370   4293.75955446453     
DELOCAL  0  0  0  0  0  0  0  0 17      0.117
TRANS  0  0  0  0  0  0  1  0  7     -0.130
TRANS  0  0  0  0  3  0  1  0  1     -0.106
TRANS  0  0  1  0  0  0  2  0  3     -0.160
TRANS  0  0  0  0  1  0  2  0  3      0.128
TRANS  0  0  1  0  1  0  2  0  1     -0.193
TRANS  0  0  0  0  2  0  2  0  1      0.153
TRANS  0  0  0  0  0  1  2  0  3     -0.205
TRANS  0  0  0  0  1  1  2  0  1      0.181
TRANS  0  0  1  0  0  0  3  0  1      0.521
TRANS  0  0  0  0  1  0  3  0  1      0.186
TRANS  0  0  1  0  0  1  3  0  1     -0.106
TRANS  0  0  0  0  1  1  3  0  1     -0.126
TRANS  0  0  0  1  0  0  3  1  0     -0.150
TRANS  0  0  0  0  0  0  4  0  3     -0.115
TRANS  0  0  0  0  0  1  4  0  1      0.153
TRANS  0  0  0  0  0  0  5  0  1     -0.102
         371   4297.70224181522     
TRANS  0  1  0  0  0  0  0  0  2      0.174
TRANS  0  0  0  1  0  0  0  0  0      0.133
TRANS  0  1  0  1  0  0  0  0  0     -0.725
TRANS  0  2  0  1  0  0  0  0  0     -0.289
TRANS  0  0  1  2  0  0  0  0  0     -0.160
TRANS  0  0  0  3  0  0  0  0  0     -0.230
TRANS  0  1  0  0  1  0  0  0  0      0.231
         372   4299.22107913568     
TRANS  0  0  0  1  0  0  0  0  6      0.177
TRANS  0  1  0  1  0  0  0  0  0     -0.146
CIS  0  0  0  0  1  0  0  0  4      0.142
TRANS  0  0  0  1  1  0  0  0  4     -0.163
CIS  0  0  0  0  0  1  0  0  4     -0.124
TRANS  0  0  0  1  0  0  1  0  4      0.434
TRANS  0  0  0  1  1  0  1  0  2      0.241
TRANS  0  0  0  1  0  1  1  0  2      0.310
TRANS  0  0  0  1  1  1  1  0  0     -0.186
TRANS  0  0  0  1  0  2  1  0  2     -0.132
TRANS  0  0  0  1  0  0  2  0  2      0.211
TRANS  0  0  0  1  0  0  2  1  1     -0.113
         373   4302.20444071278     
TRANS  0  0  0  0  0  0  0  0  7      0.172
DELOCAL  0  0  0  0  0  0  0  0 16      0.122
DELOCAL  0  0  0  0  0  0  0  0 17      0.257
TRANS  0  0  0  0  1  0  0  0  7      0.107
TRANS  0  0  0  0  3  0  0  0  1      0.134
TRANS  0  0  0  0  0  0  0  1  6      0.411
TRANS  0  0  0  0  1  0  0  1  4     -0.139
TRANS  0  0  0  0  0  0  0  2  5      0.184
TRANS  0  0  0  0  1  0  0  2  6      0.140
TRANS  0  0  0  0  0  0  1  0  7     -0.197
TRANS  0  0  0  0  0  0  1  1  4     -0.176
TRANS  0  0  0  0  0  0  1  1  6      0.101
TRANS  0  0  0  0  0  0  2  0  5      0.184
TRANS  0  0  0  0  1  1  2  0  1     -0.166
TRANS  0  0  0  1  0  0  3  1  0      0.145
         374   4303.22606658963     
DELOCAL  0  0  0  0  0  0  0  0 18      0.145
CIS  0  0  0  0  1  0  0  0  4      0.542
CIS  0  0  0  0  0  1  0  0  4     -0.477
CIS  0  0  0  0  1  1  0  0  4     -0.119
CIS  0  0  0  0  2  1  0  0  4      0.109
CIS  0  0  0  0  0  2  0  0  4      0.131
CIS  0  0  0  0  0  3  0  0  4     -0.108
CIS  0  0  0  0  1  0  0  1  3     -0.129
CIS  0  0  0  0  2  0  0  1  4      0.124
CIS  0  0  0  0  0  2  0  1  4     -0.135
TRANS  0  0  0  1  0  1  1  0  2     -0.119
         375   4305.65187523373     
TRANS  0  0  0  1  0  0  2  1  2     -0.112
TRANS  0  0  0  1  1  0  2  1  0      0.142
TRANS  0  0  1  0  0  0  3  0  1     -0.125
TRANS  0  0  0  0  0  0  3  1  2      0.134
TRANS  0  0  0  1  0  0  3  1  0     -0.779
TRANS  0  1  0  1  0  0  3  1  0     -0.146
TRANS  0  0  0  2  0  0  3  1  0     -0.103
TRANS  0  0  0  0  1  0  3  1  0      0.111
TRANS  0  0  0  1  0  1  3  1  0      0.152
TRANS  0  0  0  0  0  0  3  2  1     -0.102
         376   4311.31132367708     
DELOCAL  0  0  0  0  0  0  0  0 17      0.305
TRANS  0  0  0  0  2  0  0  0  3     -0.222
TRANS  0  0  0  0  3  0  0  0  1     -0.338
TRANS  0  0  0  0  1  1  0  0  3      0.303
TRANS  0  0  0  0  0  0  0  1  6     -0.133
TRANS  0  0  0  0  0  0  1  0  7     -0.198
TRANS  0  0  0  0  2  0  1  0  1     -0.167
TRANS  0  0  0  0  2  1  1  0  1      0.117
TRANS  0  0  0  0  0  0  2  0  5      0.116
TRANS  0  0  0  0  1  0  2  0  3      0.124
TRANS  0  0  0  1  0  1  2  0  1     -0.100
TRANS  0  0  0  0  1  1  2  0  1     -0.192
         377   4313.35341832621     
TRANS  0  0  0  0  0  0  0  2  3     -0.293
TRANS  0  0  0  0  0  0  0  3  2     -0.523
TRANS  0  1  0  0  0  0  0  3  2     -0.104
TRANS  0  0  0  1  0  0  0  3  2     -0.123
TRANS  0  0  0  0  1  0  0  3  0      0.473
TRANS  0  0  0  0  0  1  0  3  0     -0.108
TRANS  0  0  0  0  0  1  0  3  2      0.170
TRANS  0  0  0  0  0  0  0  4  1      0.237
TRANS  0  0  0  0  1  0  0  4  2     -0.154
         378   4317.95888038483     
TRANS  0  0  0  0  0  1  0  0  6     -0.176
TRANS  0  0  0  0  2  1  0  0  0      0.117
TRANS  0  0  0  0  2  0  1  0  2      0.108
TRANS  0  0  0  0  3  0  1  0  0      0.156
TRANS  0  0  0  0  1  1  1  0  2      0.389
TRANS  0  0  0  1  1  1  1  0  0      0.168
TRANS  0  0  0  0  2  1  1  0  0      0.374
TRANS  0  0  0  0  0  2  1  0  2     -0.137
TRANS  0  0  0  0  2  2  1  0  0     -0.115
TRANS  0  0  0  1  1  0  1  1  1     -0.104
TRANS  0  0  0  1  0  0  2  1  1      0.306
         379   4319.93924707811     
TRANS  0  0  0  0  1  1  1  0  2     -0.180
TRANS  0  0  0  0  2  1  1  0  0     -0.156
TRANS  0  0  0  1  0  0  1  1  3     -0.166
TRANS  0  0  0  1  1  0  1  1  1     -0.180
TRANS  0  0  1  0  0  0  2  0  2      0.123
TRANS  0  0  0  1  0  0  2  0  2      0.180
TRANS  0  0  1  0  1  0  2  0  0      0.180
TRANS  0  0  0  1  0  0  2  1  1      0.615
TRANS  0  1  0  1  0  0  2  1  1      0.117
TRANS  0  0  0  0  1  0  2  1  1     -0.160
TRANS  0  0  0  1  0  1  2  1  1     -0.132
TRANS  0  0  0  0  0  0  2  2  2     -0.136
TRANS  0  0  0  1  0  0  2  2  0      0.153
         380   4319.96615507797     
CIS  0  0  0  0  3  0  0  0  1      0.125
CIS  0  0  1  0  0  0  1  0  1     -0.128
CIS  0  0  1  0  1  0  1  0  1      0.102
CIS  0  0  0  0  2  0  1  0  1      0.367
CIS  0  0  0  0  1  1  1  0  1     -0.112
CIS  0  0  0  0  0  2  1  0  1     -0.114
CIS  0  0  0  0  0  0  2  0  1     -0.143
CIS  0  0  0  0  0  0  2  0  3     -0.142
CIS  0  0  0  0  1  0  2  0  1      0.448
CIS  0  0  0  0  0  1  2  0  1     -0.437
CIS  0  0  0  0  1  1  2  0  1     -0.128
CIS  0  0  0  0  0  2  2  0  1      0.153
CIS  0  0  0  0  0  3  2  0  1     -0.114
CIS  0  0  0  0  0  0  3  0  1     -0.182
CIS  0  0  0  0  1  0  3  0  1     -0.106
CIS  0  0  0  0  0  1  3  0  1      0.134
         381   4321.62873612600     
TRANS  0  0  0  0  1  1  0  1  2      0.116
TRANS  0  0  0  0  0  2  0  1  0     -0.259
TRANS  0  0  0  0  1  2  0  1  0     -0.239
TRANS  0  0  0  0  0  3  0  1  0     -0.640
TRANS  0  1  0  0  0  3  0  1  0     -0.105
TRANS  0  0  0  0  0  4  0  1  0      0.356
TRANS  0  0  0  0  0  5  0  1  0     -0.117
TRANS  0  0  0  0  0  3  1  1  0      0.131
         382   4323.02762018233     
TRANS  0  0  0  0  0  3  0  1  0      0.125
TRANS  0  0  0  0  0  0  2  0  7      0.103
TRANS  0  0  0  0  1  0  2  0  3      0.151
TRANS  0  0  0  0  1  0  2  0  5     -0.104
TRANS  0  0  0  0  1  1  2  0  1     -0.159
TRANS  0  0  0  0  0  0  3  0  5      0.299
TRANS  0  0  1  0  0  0  3  0  1     -0.277
TRANS  0  0  0  0  1  0  3  0  3      0.205
TRANS  0  0  0  0  0  0  4  0  3     -0.456
TRANS  0  0  0  0  1  0  4  0  1     -0.103
TRANS  0  0  0  0  0  1  4  0  1      0.181
TRANS  0  0  0  0  0  1  4  0  3      0.127
TRANS  0  0  0  0  0  0  4  1  2      0.120
TRANS  0  0  0  0  0  0  5  0  1     -0.245
         383   4325.25240936546     
TRANS  0  0  0  0  0  0  0  0  7     -0.105
DELOCAL  0  0  0  0  0  0  0  0 17      0.109
TRANS  0  0  0  0  1  0  0  0  5     -0.102
TRANS  0  0  0  0  1  0  0  0  6      0.106
TRANS  0  0  0  0  3  0  0  0  1      0.163
TRANS  0  0  0  0  0  1  0  0  6      0.148
TRANS  0  0  0  0  1  1  0  0  3     -0.145
TRANS  0  0  0  0  2  1  0  0  1      0.133
TRANS  0  0  0  0  0  0  0  1  6     -0.194
CIS  0  0  0  1  0  0  0  1  1     -0.181
TRANS  0  0  0  0  1  0  0  1  4      0.105
TRANS  0  0  0  0  0  3  0  1  0      0.109
TRANS  0  0  0  0  0  0  1  0  7     -0.109
TRANS  0  0  0  1  0  0  1  0  4     -0.205
TRANS  0  0  0  1  0  1  1  0  2      0.252
TRANS  0  0  0  1  1  1  1  0  0     -0.136
TRANS  0  0  0  1  0  2  1  0  2     -0.117
TRANS  0  0  0  0  1  0  2  0  3      0.139
TRANS  0  0  0  1  0  0  2  1  1      0.104
TRANS  0  0  0  0  0  0  3  0  5     -0.104
TRANS  0  0  0  0  1  0  3  0  3     -0.111
TRANS  0  0  0  0  0  0  4  0  3      0.198
TRANS  0  0  0  0  0  0  5  0  1      0.105
         384   4325.49142025375     
CIS  0  0  0  1  0  0  0  0  2      0.119
CIS  0  0  0  1  0  0  0  1  1      0.791
CIS  0  1  0  1  0  0  0  1  1      0.154
CIS  0  0  0  2  0  0  0  1  1      0.114
CIS  0  0  0  0  1  0  0  1  1      0.167
CIS  0  0  0  1  1  0  0  1  1      0.115
CIS  0  0  0  1  0  1  0  1  1     -0.115
CIS  0  0  0  1  0  0  0  2  0      0.123
CIS  0  0  0  1  1  0  0  2  1      0.101
CIS  0  0  0  1  0  1  0  2  1      0.170
         385   4326.52069871013     
DELOCAL  0  0  0  0  0  0  0  0 18      0.106
TRANS  0  0  0  1  0  0  0  0  6      0.126
TRANS  0  0  0  0  1  0  0  0  6     -0.106
TRANS  0  0  0  0  3  0  0  0  1      0.122
TRANS  0  0  0  0  0  1  0  0  6     -0.164
TRANS  0  0  0  0  1  1  0  0  3     -0.107
TRANS  0  0  0  0  2  1  0  0  1      0.109
TRANS  0  0  0  0  0  0  0  1  6     -0.168
TRANS  0  0  0  1  0  0  1  0  4      0.295
TRANS  0  0  0  1  0  1  1  0  2     -0.344
TRANS  0  0  0  1  1  1  1  0  0      0.197
TRANS  0  0  0  1  0  2  1  0  2      0.162
TRANS  0  0  0  0  1  0  2  0  3      0.135
TRANS  0  0  0  1  0  0  2  1  1     -0.116
TRANS  0  0  0  0  0  0  4  0  3      0.114
         386   4329.50149131936     
TRANS  0  0  1  0  0  0  1  0  4      0.125
TRANS  0  0  1  0  1  0  1  0  0     -0.143
TRANS  0  0  1  0  2  0  1  0  0      0.116
TRANS  0  0  0  0  1  1  1  0  2     -0.123
TRANS  0  0  0  0  2  1  1  0  0     -0.115
TRANS  0  1  0  0  0  0  2  0  0      0.124
TRANS  0  0  1  0  0  0  2  0  2     -0.432
TRANS  0  0  1  1  0  0  2  0  0     -0.172
TRANS  0  0  1  0  1  0  2  0  0     -0.576
TRANS  0  0  2  0  1  0  2  0  0     -0.103
TRANS  0  0  1  0  1  1  2  0  0      0.123
TRANS  0  0  1  0  0  0  2  1  1      0.109
TRANS  0  0  1  0  0  0  3  0  2      0.100
TRANS  0  0  0  0  2  0  3  0  0      0.119
         387   4330.18281068339     
CIS  0  1  0  0  0  0  0  0  0     -0.107
CIS  0  0  1  0  0  0  0  0  0     -0.134
CIS  0  0  1  0  0  0  0  0  2      0.112
CIS  0  0  2  0  0  0  0  0  0      0.176
CIS  0  0  1  0  1  0  0  0  0      0.562
CIS  0  0  2  0  1  0  0  0  0      0.109
CIS  0  0  0  0  2  0  0  0  0     -0.268
CIS  0  0  1  0  0  1  0  0  0     -0.456
CIS  0  0  1  0  1  1  0  0  0     -0.155
CIS  0  0  0  0  0  2  0  0  0      0.163
CIS  0  0  1  0  0  2  0  0  0      0.128
CIS  0  0  1  0  0  3  0  0  0     -0.104
CIS  0  0  1  0  0  0  1  0  0     -0.118
         388   4336.56144496258     
DELOCAL  0  0  0  0  0  0  0  0 17     -0.253
TRANS  0  0  1  0  0  0  1  0  3      0.130
TRANS  0  0  1  0  1  0  1  0  1     -0.155
TRANS  0  0  0  0  2  0  1  0  3     -0.146
TRANS  0  0  0  1  0  0  1  1  2      0.243
TRANS  0  0  0  2  0  0  1  1  0      0.201
TRANS  0  0  0  0  1  0  1  1  2     -0.117
TRANS  0  0  0  1  1  0  1  1  0      0.376
TRANS  0  0  0  0  0  0  2  0  5     -0.255
TRANS  0  0  0  0  1  0  2  0  3      0.178
TRANS  0  0  0  1  0  1  2  0  1     -0.123
TRANS  0  0  0  0  1  1  2  0  1     -0.165
TRANS  0  0  0  0  1  0  3  0  1      0.129
         389   4339.71517402976     
DELOCAL  0  0  0  0  0  0  0  0 17      0.211
TRANS  0  0  0  0  0  0  0  1  6     -0.116
TRANS  0  0  0  0  1  0  1  0  3     -0.111
TRANS  0  0  0  0  2  0  1  0  3      0.107
TRANS  0  0  0  0  0  0  1  1  4      0.102
TRANS  0  0  0  1  0  0  1  1  2      0.247
TRANS  0  0  0  2  0  0  1  1  0      0.223
TRANS  0  0  0  0  1  0  1  1  2     -0.124
TRANS  0  0  0  1  1  0  1  1  0      0.421
TRANS  0  0  0  0  0  0  1  2  3     -0.125
TRANS  0  0  0  0  0  0  2  0  5      0.212
TRANS  0  0  0  0  1  0  2  0  3     -0.156
TRANS  0  0  0  0  1  1  2  0  1      0.132
TRANS  0  0  0  0  1  0  3  0  1     -0.103
         390   4343.22739105652     
DELOCAL  0  0  0  0  0  0  0  0 18      0.135
TRANS  0  0  0  1  0  0  0  0  6     -0.104
TRANS  0  0  0  0  1  0  0  0  6     -0.172
TRANS  0  0  0  0  0  1  0  0  6     -0.479
TRANS  0  0  0  0  1  1  0  0  4      0.197
TRANS  0  0  0  0  0  2  0  0  6      0.170
TRANS  0  0  0  0  0  1  0  1  5     -0.118
TRANS  0  0  0  0  1  1  0  1  6     -0.131
TRANS  0  0  0  1  0  0  1  0  4     -0.231
TRANS  0  0  0  0  1  0  1  0  4      0.175
TRANS  0  0  0  0  0  1  1  0  4      0.228
TRANS  0  0  0  1  0  1  1  0  2      0.123
TRANS  0  0  0  1  1  1  1  0  0     -0.171
         391   4346.08632347757     
CIS  0  0  1  0  1  0  0  1  0      0.133
CIS  0  0  0  0  2  0  0  1  0      0.166
CIS  0  0  0  0  1  1  0  1  0      0.279
CIS  0  0  0  0  0  2  0  1  0      0.143
CIS  0  0  1  0  0  0  1  1  0      0.248
CIS  0  0  0  1  0  0  1  1  0     -0.135
CIS  0  0  0  0  1  0  1  1  0      0.223
CIS  0  0  0  0  0  1  1  1  0      0.519
CIS  0  0  0  0  0  2  1  1  0     -0.146
CIS  0  0  0  0  0  3  1  1  0      0.110
CIS  0  0  0  0  0  0  2  1  0     -0.413
         392   4351.91734611960     
TRANS  0  0  0  0  0  0  1  3  2      0.105
TRANS  0  0  0  0  1  0  1  3  0     -0.116
TRANS  0  0  0  1  0  0  2  1  0      0.104
TRANS  0  0  0  0  0  0  2  2  1     -0.190
TRANS  0  0  0  0  0  0  2  3  0      0.832
TRANS  0  1  0  0  0  0  2  3  0      0.165
TRANS  0  0  0  1  0  0  2  3  0      0.139
TRANS  0  0  0  0  0  1  2  3  0     -0.157
         393   4353.27437220894     
TRANS  0  0  0  1  1  0  0  0  2      0.125
TRANS  0  0  1  0  2  0  0  0  1      0.109
TRANS  0  0  0  1  0  0  0  1  3     -0.148
TRANS  0  0  0  2  0  0  0  1  1      0.307
TRANS  0  0  0  0  1  0  0  1  3      0.104
TRANS  0  0  0  1  1  0  0  1  1      0.397
TRANS  0  0  0  0  2  0  0  1  1     -0.171
TRANS  0  0  0  1  0  1  0  1  1     -0.126
TRANS  0  0  0  0  0  0  0  2  4      0.172
TRANS  0  0  0  1  1  0  0  2  0      0.111
TRANS  0  0  1  0  0  0  1  0  3      0.169
TRANS  0  0  1  1  0  0  1  0  1     -0.168
TRANS  0  0  1  0  1  0  1  0  1     -0.361
         394   4353.31900928893     
TRANS  0  0  1  0  2  0  0  0  1     -0.143
TRANS  0  0  0  1  0  0  0  1  3     -0.111
TRANS  0  0  0  2  0  0  0  1  1      0.230
TRANS  0  0  0  1  1  0  0  1  1      0.297
TRANS  0  0  0  0  2  0  0  1  1     -0.129
TRANS  0  0  0  0  0  0  0  2  4      0.126
TRANS  0  0  1  0  0  0  1  0  3     -0.228
TRANS  0  0  1  1  0  0  1  0  1      0.225
TRANS  0  0  1  0  1  0  1  0  1      0.491
TRANS  0  0  1  0  0  1  1  0  1     -0.136
TRANS  0  0  1  0  1  1  1  0  1     -0.108
TRANS  0  0  0  0  1  0  2  0  3      0.127
         395   4361.07925165255     
TRANS  0  0  0  0  1  0  0  0  5      0.220
TRANS  0  0  0  1  1  0  0  0  3     -0.144
TRANS  0  0  0  0  2  0  0  0  1      0.107
TRANS  0  0  0  0  2  0  0  0  3     -0.363
TRANS  0  0  0  0  3  0  0  0  1     -0.128
TRANS  0  0  0  1  0  1  0  0  3     -0.104
TRANS  0  0  0  2  0  1  0  0  1      0.106
TRANS  0  0  0  1  1  1  0  0  1      0.234
TRANS  0  0  0  0  2  1  0  0  1      0.429
TRANS  0  0  0  0  1  2  0  0  1     -0.188
TRANS  0  0  0  1  1  2  0  0  1     -0.102
TRANS  0  0  0  0  2  2  0  0  1     -0.154
TRANS  0  0  0  0  1  3  0  0  1      0.113
TRANS  0  0  0  0  1  0  0  1  4     -0.189
TRANS  0  0  0  0  3  0  0  1  3     -0.104
TRANS  0  0  0  0  1  1  1  0  1      0.114
         396   4362.22164876589     
TRANS  0  0  0  2  0  0  2  0  0     -0.104
TRANS  0  0  0  1  0  1  2  0  0      0.109
TRANS  0  0  0  1  0  1  2  0  2      0.105
TRANS  0  0  0  1  1  1  2  0  0     -0.133
TRANS  0  0  0  1  0  0  3  0  0      0.143
TRANS  0  0  0  1  1  0  3  0  0      0.110
TRANS  0  0  0  0  0  1  3  0  2     -0.123
TRANS  0  0  0  1  0  1  3  0  0      0.730
TRANS  0  1  0  1  0  1  3  0  0      0.125
TRANS  0  0  0  1  0  2  3  0  0     -0.233
TRANS  0  0  0  1  0  1  4  0  0     -0.172
         397   4362.65224195117     
TRANS  0  0  0  0  0  0  0  2  4     -0.145
TRANS  0  0  0  0  1  0  0  2  2     -0.164
TRANS  0  0  0  0  0  1  0  2  2     -0.134
TRANS  0  0  0  0  0  0  1  2  2      0.220
TRANS  0  0  0  0  0  0  1  3  1      0.683
TRANS  0  1  0  0  0  0  1  3  1      0.135
TRANS  0  0  0  1  0  0  1  3  1      0.112
TRANS  0  0  0  0  0  1  1  3  1     -0.148
TRANS  0  0  0  0  0  0  1  4  0      0.238
TRANS  0  0  0  0  1  0  1  4  1      0.151
         398   4365.59037491059     
CIS  0  0  0  0  2  0  1  0  2      0.135
CIS  0  0  0  0  0  0  2  0  2      0.104
CIS  0  0  0  0  1  0  2  0  2      0.393
CIS  0  0  0  0  0  1  2  0  2      0.158
CIS  0  0  0  0  0  0  3  0  2      0.686
CIS  0  0  0  0  0  1  3  0  2     -0.155
CIS  0  0  0  0  0  0  3  1  1     -0.107
CIS  0  0  0  0  0  1  3  1  2      0.120
CIS  0  0  0  0  0  0  4  0  2     -0.120
         399   4370.94611094095     
DELOCAL  0  0  0  0  0  0  0  0 18      0.550
TRANS  0  0  1  1  0  0  0  0  2      0.221
CIS  0  0  0  0  1  0  0  0  4     -0.131
TRANS  0  0  0  0  1  0  0  0  6     -0.111
TRANS  0  0  1  1  1  0  0  0  0     -0.115
TRANS  0  0  0  0  0  1  0  0  6      0.214
TRANS  0  0  0  0  0  4  0  0  0      0.151
TRANS  0  0  0  0  0  5  0  0  0     -0.109
DELOCAL  0  0  0  0  0  0  0  1 17     -0.168
DELOCAL  0  0  0  0  1  0  0  1 18      0.134
DELOCAL  0  0  0  0  0  0  1  0 15     -0.133
TRANS  0  0  0  0  2  0  1  0  2      0.127
TRANS  0  0  0  0  3  0  1  0  0     -0.122
         400   4371.62170023400     
DELOCAL  0  0  0  0  0  0  0  0 18     -0.102
TRANS  0  0  0  0  0  0  0  1  2     -0.106
TRANS  0  0  0  0  0  0  0  1  5      0.169
TRANS  0  0  0  2  0  0  0  1  1     -0.102
TRANS  0  0  0  0  0  1  0  1  3      0.155
TRANS  0  0  0  0  0  0  0  2  4      0.252
TRANS  0  0  0  0  1  0  0  2  2      0.252
TRANS  0  0  0  0  0  1  0  2  0      0.102
TRANS  0  0  0  0  0  1  0  2  2      0.327
TRANS  0  0  0  0  1  1  0  2  0     -0.282
TRANS  0  0  0  0  0  2  0  2  0      0.103
TRANS  0  0  0  0  0  2  0  2  2     -0.157
TRANS  0  0  0  0  0  0  0  3  3     -0.131
TRANS  0  0  0  0  1  0  0  3  1     -0.126
TRANS  0  0  0  0  2  0  0  3  2      0.103
TRANS  0  0  0  0  0  1  0  3  1     -0.150
TRANS  0  0  0  0  1  1  0  3  2      0.101
TRANS  0  0  0  0  0  0  1  2  2      0.216
TRANS  0  0  0  0  0  0  1  3  1      0.230
         401   4372.87881106257     
TRANS  0  0  0  1  2  0  1  0  1     -0.102
TRANS  0  0  0  1  0  1  1  0  3     -0.139
TRANS  0  0  0  1  1  1  1  0  1     -0.197
TRANS  0  0  0  1  0  0  2  0  1      0.145
TRANS  0  0  0  1  0  0  2  0  3      0.172
TRANS  0  0  0  1  1  0  2  0  1      0.189
TRANS  0  0  0  0  0  1  2  0  3      0.120
TRANS  0  0  0  1  0  1  2  0  1      0.618
TRANS  0  1  0  1  0  1  2  0  1      0.109
TRANS  0  0  0  0  1  1  2  0  1     -0.178
TRANS  0  0  0  1  0  2  2  0  1     -0.210
TRANS  0  0  0  1  0  1  2  1  0      0.112
TRANS  0  0  0  1  0  0  3  0  1      0.176
TRANS  0  0  0  1  0  1  3  0  1     -0.126
         402   4373.70548192741     
DELOCAL  0  0  0  0  0  0  0  0 18     -0.146
TRANS  0  0  0  0  0  1  0  0  6     -0.131
TRANS  0  0  0  0  1  2  0  0  2     -0.141
TRANS  0  0  0  0  0  3  0  0  0      0.331
TRANS  0  0  0  0  1  3  0  0  0      0.264
TRANS  0  0  0  0  0  4  0  0  0      0.524
TRANS  0  0  0  0  0  4  0  0  2      0.124
TRANS  0  0  0  0  0  5  0  0  0     -0.389
TRANS  0  0  0  0  0  6  0  0  0      0.150
TRANS  0  0  0  0  0  7  0  0  0     -0.103
TRANS  0  0  0  0  0  4  1  0  0     -0.153
         403   4376.94987680365     
DELOCAL  0  0  0  0  0  0  0  0 18      0.216
TRANS  0  1  0  0  0  0  0  0  2      0.114
TRANS  0  0  1  1  0  0  0  0  2     -0.630
TRANS  0  1  1  1  0  0  0  0  2     -0.102
TRANS  0  0  2  1  0  0  0  0  2     -0.103
TRANS  0  0  1  2  0  0  0  0  0     -0.113
TRANS  0  0  1  2  0  0  0  0  2     -0.108
TRANS  0  0  1  1  1  0  0  0  0      0.382
TRANS  0  0  1  0  2  0  0  0  0     -0.116
TRANS  0  0  1  1  0  1  0  0  0     -0.134
TRANS  0  0  1  1  0  1  0  0  2      0.175
TRANS  0  0  1  1  0  0  0  1  1      0.129
TRANS  0  0  0  1  0  0  1  0  4     -0.108
         404   4378.06892569689     
CIS  0  0  2  0  0  0  0  0  1     -0.104
CIS  0  0  1  0  1  0  0  0  1     -0.196
CIS  0  0  0  0  2  0  0  0  1     -0.165
CIS  0  0  1  0  0  1  0  0  1     -0.284
CIS  0  0  0  1  0  1  0  0  1      0.276
CIS  0  0  0  0  1  1  0  0  1     -0.327
CIS  0  0  0  0  0  2  0  0  1     -0.381
CIS  0  0  0  0  0  3  0  0  1      0.118
CIS  0  0  0  0  1  3  0  0  1     -0.125
CIS  0  0  0  0  0  4  0  0  1     -0.130
CIS  0  0  0  0  1  2  0  1  1     -0.114
CIS  0  0  0  0  0  3  0  1  1     -0.108
CIS  0  0  0  0  1  0  1  0  1      0.206
CIS  0  0  0  0  0  1  1  0  1      0.321
CIS  0  0  0  0  0  0  2  0  1     -0.103
         405   4381.85615642475     
CIS  0  0  1  0  1  0  0  0  1      0.157
CIS  0  0  0  1  1  0  0  0  1      0.403
CIS  0  0  0  1  0  1  0  0  1     -0.221
CIS  0  0  0  0  1  1  0  0  1     -0.187
CIS  0  0  0  1  1  1  0  0  1     -0.105
CIS  0  0  0  0  0  2  0  0  1     -0.216
CIS  0  0  1  0  0  0  1  0  1      0.602
CIS  0  0  0  0  1  0  1  0  1     -0.142
CIS  0  0  1  0  0  1  1  0  1     -0.112
         406   4383.74031367705     
DELOCAL  0  0  0  0  0  0  0  0 18     -0.100
TRANS  0  0  1  0  0  0  0  0  4     -0.155
TRANS  0  1  0  0  1  0  0  0  0     -0.143
TRANS  0  0  1  0  1  0  0  0  2      0.485
TRANS  0  0  1  1  1  0  0  0  0      0.255
TRANS  0  0  1  0  2  0  0  0  0      0.488
TRANS  0  0  1  0  0  1  0  0  2     -0.138
TRANS  0  0  1  0  0  0  0  1  3      0.109
TRANS  0  0  1  0  1  0  0  1  1     -0.113
TRANS  0  0  1  0  2  0  0  1  2      0.105
TRANS  0  0  0  0  3  0  1  0  0     -0.178
         407   4388.16082645666     
CIS  0  0  0  1  0  0  0  0  3     -0.107
CIS  0  0  1  1  0  0  0  0  1      0.118
CIS  0  0  0  2  0  0  0  0  1     -0.116
CIS  0  0  1  0  1  0  0  0  1     -0.148
CIS  0  0  0  1  1  0  0  0  1      0.445
CIS  0  0  0  0  2  0  0  0  1      0.218
CIS  0  0  0  1  2  0  0  0  1      0.102
CIS  0  0  0  1  0  1  0  0  1     -0.376
CIS  0  0  0  1  1  1  0  0  1     -0.133
CIS  0  0  1  0  0  0  1  0  1     -0.466
CIS  0  0  0  1  0  0  1  0  1     -0.154
CIS  0  0  0  0  1  0  1  0  1      0.120
CIS  0  0  0  0  0  1  1  0  1      0.120
CIS  0  0  1  0  0  1  1  0  1      0.106
         408   4390.23784172925     
TRANS  0  0  0  0  3  0  1  0  0      0.121
TRANS  0  0  0  1  0  1  1  0  2     -0.234
TRANS  0  0  0  2  0  1  1  0  0     -0.160
TRANS  0  0  0  1  1  1  1  0  0     -0.326
TRANS  0  0  0  1  1  2  1  0  0      0.104
TRANS  0  0  1  1  0  0  2  0  0      0.122
TRANS  0  0  0  0  2  0  2  0  0      0.117
TRANS  0  0  0  0  2  0  2  0  2      0.131
TRANS  0  0  0  0  0  0  3  0  4      0.109
TRANS  0  0  0  0  1  0  3  0  2     -0.255
TRANS  0  0  0  0  2  0  3  0  0      0.243
TRANS  0  0  0  0  1  1  3  0  2      0.113
TRANS  0  0  0  0  0  0  4  0  4     -0.162
TRANS  0  0  0  0  1  0  4  0  0      0.124
TRANS  0  0  0  0  1  0  4  0  2     -0.125
TRANS  0  0  0  0  0  0  5  0  2      0.245
TRANS  0  0  0  0  1  0  5  0  0     -0.166
TRANS  0  0  0  0  0  0  6  0  0     -0.117
         409   4391.36428737746     
DELOCAL  0  0  0  0  0  0  0  0 18     -0.164
TRANS  0  0  1  0  2  0  0  0  0     -0.129
TRANS  0  0  0  0  3  0  1  0  0     -0.174
TRANS  0  0  0  1  0  1  1  0  2      0.248
TRANS  0  0  0  2  0  1  1  0  0      0.170
TRANS  0  0  0  0  1  1  1  0  2     -0.131
TRANS  0  0  0  1  1  1  1  0  0      0.346
TRANS  0  0  0  1  1  2  1  0  0     -0.110
TRANS  0  0  1  0  1  0  2  0  0      0.104
TRANS  0  0  0  0  2  0  2  0  2      0.126
TRANS  0  0  0  0  1  0  3  0  2     -0.164
TRANS  0  0  0  0  2  0  3  0  0      0.190
TRANS  0  0  0  0  0  0  4  0  4     -0.163
TRANS  0  0  0  0  1  0  4  0  2     -0.137
TRANS  0  0  0  0  0  0  5  0  2      0.260
TRANS  0  0  0  0  1  0  5  0  0     -0.167
TRANS  0  0  0  0  0  0  6  0  0     -0.121
         410   4392.06127227323     
TRANS  0  0  0  0  0  0  0  2  3     -0.201
TRANS  0  0  0  0  1  0  0  2  1      0.218
TRANS  0  0  0  0  0  0  0  3  0      0.132
TRANS  0  0  0  0  0  0  0  3  2     -0.350
TRANS  0  0  0  1  0  0  0  3  0     -0.116
TRANS  0  0  0  0  1  0  0  3  0     -0.634
TRANS  0  1  0  0  1  0  0  3  0     -0.127
TRANS  0  0  0  1  1  0  0  3  0     -0.128
TRANS  0  0  0  0  2  0  0  3  0     -0.117
TRANS  0  0  0  0  1  1  0  3  0      0.115
TRANS  0  0  0  0  0  0  0  4  1      0.201
TRANS  0  0  0  0  1  0  0  4  2     -0.111
TRANS  0  0  0  0  0  0  0  5  0      0.108
         411   4395.54895451186     
DELOCAL  0  0  0  0  0  0  0  0 18      0.118
TRANS  0  0  0  0  0  0  2  0  6     -0.110
TRANS  0  0  0  0  2  0  2  0  2     -0.136
TRANS  0  0  0  0  0  0  3  0  4     -0.170
TRANS  0  0  0  1  0  0  3  0  2      0.104
TRANS  0  0  0  0  1  0  3  0  2      0.188
TRANS  0  0  0  0  2  0  3  0  0     -0.272
TRANS  0  0  0  0  3  0  3  0  0     -0.110
TRANS  0  0  0  0  0  0  4  0  2      0.116
TRANS  0  0  0  0  0  0  4  0  4     -0.168
TRANS  0  0  0  0  1  0  4  0  0     -0.192
TRANS  0  0  0  0  1  0  4  0  2     -0.232
TRANS  0  0  0  0  2  0  4  0  0      0.159
TRANS  0  0  0  0  0  0  5  0  2      0.418
TRANS  0  0  0  0  1  0  5  0  0     -0.228
TRANS  0  0  0  0  0  1  5  0  2     -0.128
TRANS  0  0  0  0  0  0  6  0  0     -0.175
TRANS  0  0  0  0  1  0  6  0  0      0.102
         412   4402.19145164312     
TRANS  0  0  0  1  0  0  0  0  5     -0.103
TRANS  0  0  0  2  0  0  0  0  3      0.139
TRANS  0  0  0  1  1  0  0  0  3      0.200
TRANS  0  0  0  2  1  0  0  0  1      0.154
TRANS  0  0  0  1  2  0  0  0  1      0.323
TRANS  0  0  0  1  0  1  0  0  1     -0.104
TRANS  0  0  0  1  0  1  0  0  3     -0.274
TRANS  0  0  0  2  0  1  0  0  1      0.281
TRANS  0  0  0  0  1  1  0  0  3      0.165
TRANS  0  0  0  1  1  1  0  0  1      0.339
TRANS  0  0  0  0  2  1  0  0  1     -0.198
TRANS  0  0  0  1  0  2  0  0  1     -0.153
TRANS  0  0  0  2  0  2  0  0  1     -0.118
TRANS  0  0  0  1  1  2  0  0  1     -0.105
TRANS  0  0  0  0  0  1  0  1  4      0.150
TRANS  0  0  0  1  1  0  1  0  1      0.137
         413   4403.01091981227     
TRANS  0  0  1  0  2  0  0  0  0      0.103
TRANS  0  0  0  0  0  0  0  2  4     -0.123
TRANS  0  0  0  0  0  1  0  2  2      0.104
TRANS  0  0  0  0  1  0  1  0  4      0.118
TRANS  0  0  0  0  2  0  1  0  2     -0.141
TRANS  0  0  0  0  3  0  1  0  0      0.209
TRANS  0  0  1  0  0  0  2  0  2      0.127
TRANS  0  0  1  1  0  0  2  0  0     -0.642
TRANS  0  1  1  1  0  0  2  0  0     -0.102
TRANS  0  0  2  1  0  0  2  0  0     -0.135
TRANS  0  0  0  0  2  0  2  0  0      0.105
TRANS  0  0  1  1  0  1  2  0  0      0.131
         414   4404.14970131885     
TRANS  0  0  0  0  0  0  0  1  5      0.194
TRANS  0  0  0  0  0  1  0  1  3     -0.125
TRANS  0  0  0  0  0  0  0  2  4      0.297
TRANS  0  0  0  0  1  0  0  2  2      0.132
TRANS  0  0  0  0  0  1  0  2  2     -0.246
TRANS  0  0  0  0  1  1  0  2  0      0.218
TRANS  0  0  0  0  0  2  0  2  2      0.129
TRANS  0  0  0  0  0  0  0  3  3     -0.192
TRANS  0  0  0  0  1  0  0  3  4      0.103
TRANS  0  0  0  0  2  0  1  0  2      0.102
TRANS  0  0  0  0  3  0  1  0  0     -0.136
TRANS  0  0  0  1  0  1  1  0  2     -0.111
TRANS  0  0  0  1  1  1  1  0  0     -0.141
TRANS  0  0  1  1  0  0  2  0  0     -0.417
         415   4405.80296687020     
TRANS  0  0  1  0  2  0  0  0  0      0.126
TRANS  0  0  0  0  0  0  0  1  5      0.168
TRANS  0  0  0  0  0  0  0  2  4      0.230
TRANS  0  0  0  0  1  0  0  2  2      0.123
TRANS  0  0  0  0  0  1  0  2  2     -0.193
TRANS  0  0  0  0  1  1  0  2  0      0.169
TRANS  0  0  0  0  0  2  0  2  2      0.103
TRANS  0  0  0  0  0  0  0  3  3     -0.149
TRANS  0  0  0  0  1  0  1  0  4      0.185
TRANS  0  0  0  0  2  0  1  0  2     -0.193
TRANS  0  0  0  0  3  0  1  0  0      0.287
TRANS  0  0  0  0  4  0  1  0  0      0.102
TRANS  0  0  0  1  0  1  1  0  2      0.139
TRANS  0  0  0  1  1  1  1  0  0      0.190
TRANS  0  0  0  0  2  1  1  0  0     -0.142
TRANS  0  0  1  1  0  0  2  0  0      0.197
TRANS  0  0  0  0  2  0  2  0  0      0.128
         416   4407.90530884400     
CIS  0  0  1  0  2  0  0  0  0     -0.162
CIS  0  0  0  1  2  0  0  0  0      0.105
CIS  0  0  0  0  3  0  0  0  0     -0.230
CIS  0  0  1  0  0  1  0  0  0      0.112
CIS  0  0  0  0  2  1  0  0  0     -0.208
CIS  0  0  0  0  1  2  0  0  0      0.109
CIS  0  0  0  0  0  3  0  0  0      0.105
CIS  0  0  1  0  1  0  1  0  0     -0.181
CIS  0  0  0  1  1  0  1  0  0      0.117
CIS  0  0  0  0  2  0  1  0  0     -0.207
CIS  0  0  0  0  0  1  1  0  0      0.171
CIS  0  0  0  0  1  1  1  0  0     -0.208
CIS  0  0  0  0  0  2  1  0  0      0.371
CIS  0  0  0  0  1  2  1  0  0      0.129
CIS  0  0  0  0  0  3  1  0  0     -0.162
CIS  0  0  0  0  0  4  1  0  0      0.140
CIS  0  0  1  0  0  0  2  0  0      0.133
CIS  0  0  0  0  1  0  2  0  0      0.359
CIS  0  0  0  0  2  0  2  0  0      0.124
CIS  0  0  0  0  0  1  2  0  0     -0.112
CIS  0  0  0  0  0  0  3  0  0     -0.128
         417   4411.06574238604     
TRANS  0  0  1  1  0  0  1  0  1     -0.254
TRANS  0  1  0  0  0  0  1  1  0     -0.126
TRANS  0  0  0  1  0  0  1  1  2     -0.163
TRANS  0  0  0  2  0  0  1  1  0      0.699
TRANS  0  1  0  2  0  0  1  1  0      0.154
TRANS  0  0  0  3  0  0  1  1  0      0.109
TRANS  0  0  0  1  1  0  1  1  0     -0.202
TRANS  0  0  0  2  0  1  1  1  0     -0.131
TRANS  0  0  0  1  0  0  1  2  1      0.144
TRANS  0  0  0  1  0  0  2  0  3      0.142
TRANS  0  0  0  1  0  1  2  0  1     -0.107
         418   4418.46265833894     
TRANS  0  0  0  1  0  0  1  0  5     -0.183
TRANS  0  0  1  1  0  0  1  0  1     -0.372
TRANS  0  0  1  0  1  0  1  0  1      0.111
TRANS  0  0  0  1  1  0  1  0  3     -0.174
TRANS  0  0  0  1  0  0  1  1  2      0.113
TRANS  0  0  0  2  0  0  1  1  0     -0.281
TRANS  0  0  0  1  0  0  2  0  3      0.437
TRANS  0  0  0  1  1  0  2  0  1      0.163
TRANS  0  0  0  1  0  1  2  0  1     -0.228
TRANS  0  0  0  1  0  1  2  0  3     -0.109
TRANS  0  0  0  1  0  0  2  1  2     -0.138
TRANS  0  0  0  1  0  0  3  0  1      0.184
         419   4419.61514780638     
CIS  0  0  1  0  0  0  0  0  4      0.143
CIS  0  0  0  0  1  0  0  0  4      0.233
CIS  0  0  0  0  0  1  0  0  4      0.379
CIS  0  0  0  0  0  0  0  1  5     -0.148
TRANS  0  0  0  0  0  1  0  1  4     -0.196
TRANS  0  0  0  0  1  1  0  1  2     -0.158
CIS  0  0  0  0  1  1  0  1  4      0.111
TRANS  0  0  0  0  0  2  0  1  2     -0.156
CIS  0  0  0  0  0  2  0  1  4      0.105
TRANS  0  0  0  0  1  2  0  1  0      0.100
CIS  0  0  0  0  0  0  0  2  2      0.165
CIS  0  0  0  0  0  0  1  0  4     -0.162
CIS  0  0  0  1  0  0  1  0  2      0.328
         420   4419.62843235381     
CIS  0  0  0  0  1  0  0  0  4      0.151
TRANS  0  0  0  0  0  1  0  0  5      0.131
CIS  0  0  0  0  0  1  0  0  4      0.246
TRANS  0  0  0  0  0  1  0  1  4      0.301
TRANS  0  0  0  0  1  1  0  1  2      0.243
TRANS  0  0  0  0  0  2  0  1  0      0.127
TRANS  0  0  0  0  0  2  0  1  2      0.242
TRANS  0  0  0  0  0  2  0  1  4     -0.109
TRANS  0  0  0  0  1  2  0  1  0     -0.155
TRANS  0  0  0  0  1  2  0  1  2     -0.119
TRANS  0  0  0  0  0  3  0  1  2     -0.146
CIS  0  0  0  0  0  0  0  2  2      0.107
CIS  0  0  0  0  0  0  1  0  4     -0.105
CIS  0  0  0  1  0  0  1  0  2      0.215
TRANS  0  0  0  0  0  1  1  2  1     -0.150
         421   4421.26888872529     
CIS  0  0  0  0  1  0  0  0  4      0.136
CIS  0  0  0  1  1  0  0  0  2     -0.215
CIS  0  0  0  0  0  1  0  0  4      0.225
CIS  0  0  0  1  0  1  0  0  2     -0.100
CIS  0  0  0  0  0  0  0  2  2      0.177
CIS  0  0  0  1  0  0  1  0  2     -0.673
CIS  0  1  0  1  0  0  1  0  2     -0.118
CIS  0  0  0  0  1  0  1  0  2     -0.178
CIS  0  0  0  0  0  1  1  0  2     -0.100
CIS  0  0  0  1  0  1  1  0  2      0.117
CIS  0  0  0  1  0  1  1  1  2     -0.114
         422   4423.34536558815     
CIS  0  0  0  0  2  0  1  1  0      0.160
CIS  0  0  0  0  1  1  1  1  0      0.114
CIS  0  0  1  0  0  0  2  1  0      0.110
CIS  0  0  0  0  1  0  2  1  0      0.429
CIS  0  0  0  0  0  1  2  1  0      0.212
CIS  0  0  0  0  0  0  3  1  0      0.685
CIS  0  1  0  0  0  0  3  1  0      0.112
CIS  0  0  0  0  0  1  3  1  0     -0.161
CIS  0  0  0  0  0  0  4  1  0     -0.104
         423   4426.14891722510     
TRANS  0  0  0  0  0  1  1  2  2     -0.102
TRANS  0  0  0  0  1  1  1  2  0      0.103
TRANS  0  0  0  0  0  1  2  1  1      0.132
TRANS  0  0  0  0  0  0  2  2  0     -0.134
TRANS  0  0  0  0  1  0  2  2  0     -0.108
TRANS  0  0  0  0  0  1  2  2  0     -0.778
TRANS  0  1  0  0  0  1  2  2  0     -0.138
TRANS  0  0  0  0  0  2  2  2  0      0.243
TRANS  0  0  0  0  0  1  3  2  0      0.142
         424   4427.44637946628     
CIS  0  0  0  0  1  0  0  0  4     -0.157
CIS  0  0  0  0  0  1  0  0  4     -0.205
CIS  0  0  0  0  0  0  0  1  3      0.172
CIS  0  0  0  0  1  0  0  1  1      0.129
CIS  0  0  0  0  0  1  0  1  2     -0.115
CIS  0  0  0  0  0  0  0  2  2      0.689
CIS  0  1  0  0  0  0  0  2  2      0.121
CIS  0  0  0  1  0  0  0  2  2      0.114
CIS  0  0  0  0  0  1  0  2  2     -0.105
CIS  0  0  0  0  0  0  0  3  1     -0.202
CIS  0  0  0  0  1  0  0  3  2      0.134
CIS  0  0  0  0  0  1  0  3  2      0.195
         425   4430.92493593263     
DELOCAL  0  0  0  0  0  0  0  0 17     -0.148
TRANS  0  0  1  1  1  0  0  0  1      0.129
TRANS  0  0  0  0  0  0  1  0  7     -0.169
TRANS  0  0  1  0  0  0  1  0  3     -0.114
TRANS  0  0  0  1  0  0  1  0  5      0.131
TRANS  0  0  1  1  0  0  1  0  1     -0.602
TRANS  0  0  2  1  0  0  1  0  1     -0.121
TRANS  0  0  1  0  1  0  1  0  1      0.171
TRANS  0  0  1  1  0  1  1  0  1      0.129
TRANS  0  0  0  1  0  0  2  0  3     -0.359
TRANS  0  0  0  1  0  1  2  0  1      0.106
TRANS  0  0  0  1  0  0  3  0  1     -0.130
         426   4432.51067142892     
TRANS  0  0  0  2  0  0  0  0  2      0.168
TRANS  0  0  0  1  1  0  0  0  2     -0.106
TRANS  0  1  0  0  0  0  0  1  1     -0.141
TRANS  0  0  0  1  0  0  0  1  3      0.171
TRANS  0  0  0  2  0  0  0  1  1      0.637
TRANS  0  1  0  2  0  0  0  1  1      0.143
TRANS  0  0  0  3  0  0  0  1  1      0.103
TRANS  0  0  0  1  1  0  0  1  1     -0.338
TRANS  0  0  0  2  0  1  0  1  1     -0.126
TRANS  0  0  0  1  0  0  0  2  2     -0.239
TRANS  0  0  0  2  0  0  0  2  0      0.167
TRANS  0  0  0  2  1  0  0  2  1      0.108
         427   4434.39000435002     
TRANS  0  0  0  0  0  1  0  2  3     -0.131
TRANS  0  0  0  0  1  1  0  2  1     -0.145
TRANS  0  0  0  0  0  0  1  1  1     -0.100
TRANS  0  0  0  0  0  1  1  1  2      0.227
TRANS  0  0  0  0  0  0  1  2  1      0.109
TRANS  0  0  0  0  0  0  1  2  3      0.141
TRANS  0  0  0  0  1  0  1  2  1      0.189
TRANS  0  0  0  0  0  1  1  2  1      0.624
TRANS  0  1  0  0  0  1  1  2  1      0.112
TRANS  0  0  0  0  0  2  1  2  1     -0.208
TRANS  0  0  0  0  0  1  1  3  0      0.196
TRANS  0  0  0  0  1  1  1  3  1      0.135
TRANS  0  0  0  0  0  0  2  2  1      0.132
         428   4437.25229405543     
DELOCAL  0  0  0  0  0  0  0  0 17     -0.369
TRANS  0  0  0  1  0  0  0  0  5      0.102
TRANS  0  0  0  2  0  0  0  0  3     -0.116
TRANS  0  0  0  1  1  0  0  0  3     -0.289
TRANS  0  0  0  1  2  0  0  0  1     -0.147
TRANS  0  0  0  2  0  1  0  0  1      0.195
TRANS  0  0  0  1  1  1  0  0  1      0.202
DELOCAL  0  0  0  0  0  0  0  1 18     -0.113
TRANS  0  0  0  0  0  0  1  0  7     -0.344
TRANS  0  0  1  1  0  0  1  0  1      0.141
TRANS  0  0  0  0  1  0  1  0  5      0.131
TRANS  0  0  0  0  0  0  2  0  5      0.246
TRANS  0  0  0  1  0  0  2  0  3      0.124
         429   4443.47511957823     
DELOCAL  0  0  0  0  0  0  0  0 17     -0.322
TRANS  0  0  0  1  0  0  0  0  5     -0.145
TRANS  0  0  0  2  0  0  0  0  3      0.176
TRANS  0  0  0  1  1  0  0  0  3      0.346
TRANS  0  0  0  0  2  0  0  0  3     -0.100
TRANS  0  0  0  1  2  0  0  0  1      0.203
TRANS  0  0  0  2  0  1  0  0  1     -0.249
TRANS  0  0  0  1  1  1  0  0  1     -0.210
TRANS  0  0  0  0  2  1  0  0  1      0.100
TRANS  0  0  0  0  1  0  0  1  4     -0.104
TRANS  0  0  0  0  0  0  1  0  7     -0.301
TRANS  0  0  0  1  1  0  1  0  1      0.110
TRANS  0  0  0  0  0  0  2  0  5      0.180
         430   4455.36979510931     
TRANS  0  0  1  1  0  0  0  0  2      0.127
TRANS  0  0  1  2  0  0  0  0  0      0.107
TRANS  0  0  1  1  1  0  0  0  0      0.215
TRANS  0  0  0  0  1  1  0  2  0      0.102
TRANS  0  0  1  0  0  0  1  1  1      0.147
TRANS  0  0  1  0  0  0  1  2  0     -0.779
TRANS  0  1  1  0  0  0  1  2  0     -0.133
TRANS  0  0  2  0  0  0  1  2  0     -0.150
TRANS  0  0  1  1  0  0  1  2  0     -0.121
TRANS  0  0  1  0  0  1  1  2  0      0.153
         431   4455.55875020744     
TRANS  0  1  0  1  0  0  0  0  0     -0.129
TRANS  0  0  1  1  0  0  0  0  2      0.345
TRANS  0  0  1  2  0  0  0  0  0      0.292
TRANS  0  0  1  0  1  0  0  0  2     -0.215
TRANS  0  0  1  1  1  0  0  0  0      0.544
TRANS  0  0  2  1  1  0  0  0  0      0.102
TRANS  0  0  1  0  2  0  0  0  0     -0.128
TRANS  0  0  1  1  1  1  0  0  0     -0.107
TRANS  0  0  1  0  0  0  1  2  0      0.301
         432   4460.93587257846     
TRANS  0  0  0  0  0  2  0  0  4      0.174
TRANS  0  0  0  0  1  2  0  0  2      0.115
TRANS  0  0  0  0  0  3  0  0  2      0.100
TRANS  0  0  0  2  0  0  1  0  0     -0.105
TRANS  0  0  0  2  1  0  1  0  0     -0.118
TRANS  0  0  0  1  2  0  1  0  0      0.125
TRANS  0  1  0  0  0  1  1  0  0      0.102
TRANS  0  0  0  1  0  1  1  0  2      0.187
TRANS  0  0  0  2  0  1  1  0  0     -0.642
TRANS  0  1  0  2  0  1  1  0  0     -0.130
TRANS  0  0  0  1  1  1  1  0  0      0.133
TRANS  0  0  0  2  0  2  1  0  0      0.201
         433   4462.13046170794     
TRANS  0  0  0  0  0  1  0  0  4      0.104
TRANS  0  0  0  0  0  1  0  0  6      0.121
TRANS  0  0  0  0  1  1  0  0  4      0.134
TRANS  0  0  0  0  2  1  0  0  2      0.122
TRANS  0  0  0  0  0  2  0  0  2      0.108
TRANS  0  0  0  0  0  2  0  0  4      0.314
TRANS  0  0  0  0  1  2  0  0  2      0.207
TRANS  0  0  0  0  0  3  0  0  0      0.165
TRANS  0  0  0  0  0  3  0  0  2      0.185
TRANS  0  0  0  0  0  3  0  0  4     -0.163
TRANS  0  0  0  0  1  3  0  0  2     -0.134
TRANS  0  0  0  0  0  4  0  0  2     -0.137
TRANS  0  0  0  0  0  5  0  0  0     -0.111
TRANS  0  0  0  0  0  1  0  2  2      0.173
TRANS  0  0  0  0  1  1  0  2  0      0.253
TRANS  0  0  0  1  0  1  1  0  2     -0.111
TRANS  0  0  0  2  0  1  1  0  0      0.311
TRANS  0  0  0  0  1  1  1  0  2      0.105
         434   4462.89293727870     
TRANS  0  0  0  0  0  2  0  0  4      0.182
TRANS  0  0  0  0  1  2  0  0  2      0.106
TRANS  0  0  0  0  0  1  0  1  3     -0.166
TRANS  0  0  0  0  1  1  0  1  1      0.122
TRANS  0  0  0  0  2  0  0  2  0     -0.156
TRANS  0  0  0  0  0  1  0  2  0      0.114
TRANS  0  0  0  0  0  1  0  2  2     -0.330
TRANS  0  0  0  0  1  1  0  2  0     -0.499
TRANS  0  0  0  0  1  2  0  2  0      0.139
TRANS  0  0  0  0  0  1  0  3  1      0.141
TRANS  0  0  1  0  0  0  1  2  0     -0.123
         435   4462.97459044500     
TRANS  0  0  0  0  2  0  3  0  1     -0.146
TRANS  0  0  0  1  0  0  4  0  1      0.101
TRANS  0  0  0  0  1  0  4  0  1      0.288
TRANS  0  0  0  0  1  1  4  0  1     -0.105
TRANS  0  0  0  0  0  0  5  0  1     -0.109
TRANS  0  0  0  0  0  0  5  0  3      0.278
TRANS  0  0  0  0  1  0  5  0  1      0.239
TRANS  0  0  0  0  0  1  5  0  1      0.136
TRANS  0  0  0  0  0  0  6  0  1     -0.635
TRANS  0  0  0  0  0  1  6  0  1      0.121
TRANS  0  0  0  0  0  0  7  0  1      0.218
         436   4466.99646284071     
TRANS  0  0  0  0  1  0  0  0  6     -0.149
TRANS  0  0  0  0  0  0  0  1  7     -0.267
TRANS  0  0  0  0  1  0  0  1  5      0.119
TRANS  0  0  0  0  0  1  0  1  4     -0.148
TRANS  0  0  0  0  0  2  0  1  2      0.134
TRANS  0  0  0  0  1  2  0  1  0     -0.103
TRANS  0  0  1  0  0  0  0  2  1     -0.112
TRANS  0  0  0  0  0  0  1  0  6      0.143
CIS  0  0  0  0  0  0  1  0  6     -0.104
TRANS  0  0  0  2  0  1  1  0  0      0.137
TRANS  0  0  0  0  0  0  1  1  5     -0.344
TRANS  0  0  0  0  1  0  1  1  3     -0.170
TRANS  0  0  0  0  0  0  1  2  4      0.137
TRANS  0  0  0  0  0  0  2  0  6     -0.112
TRANS  0  0  0  0  0  0  2  1  3     -0.197
TRANS  0  0  0  0  0  0  3  0  4      0.121
         437   4467.43214471122     
CIS  0  0  0  1  0  0  0  1  0      0.104
CIS  0  0  0  0  0  0  0  2  1     -0.161
CIS  0  0  0  0  0  0  0  3  0      0.854
CIS  0  1  0  0  0  0  0  3  0      0.171
CIS  0  0  0  1  0  0  0  3  0      0.183
CIS  0  0  0  0  1  0  0  3  0      0.118
CIS  0  0  0  0  0  1  0  3  0     -0.123
CIS  0  0  0  0  0  1  0  4  0      0.120
         438   4467.91740580558     
TRANS  0  0  0  0  0  1  0  0  5     -0.145
TRANS  0  0  0  2  0  1  0  0  1      0.112
TRANS  0  0  0  0  0  2  0  0  3      0.104
TRANS  0  0  0  0  0  0  0  1  7      0.108
TRANS  0  0  0  0  0  1  0  1  4     -0.324
TRANS  0  0  0  0  1  1  0  1  0     -0.105
TRANS  0  0  0  0  0  2  0  1  2      0.281
TRANS  0  0  0  0  0  2  0  1  4      0.142
TRANS  0  0  0  0  1  2  0  1  0     -0.226
TRANS  0  0  0  0  0  3  0  1  2     -0.205
TRANS  0  0  0  0  1  3  0  1  0      0.105
TRANS  0  0  0  0  0  0  0  2  5     -0.106
TRANS  0  0  1  0  0  0  0  2  1     -0.219
TRANS  0  0  0  0  0  1  0  2  3      0.185
TRANS  0  0  0  0  1  1  0  2  0      0.116
TRANS  0  0  0  0  1  1  0  2  4     -0.109
TRANS  0  0  0  0  0  0  1  1  5      0.155
         439   4470.89131211654     
TRANS  0  0  1  0  0  0  0  1  2     -0.231
TRANS  0  0  0  0  0  1  0  1  4      0.145
TRANS  0  0  1  0  0  0  0  2  1     -0.661
TRANS  0  1  1  0  0  0  0  2  1     -0.112
TRANS  0  0  2  0  0  0  0  2  1     -0.127
TRANS  0  0  1  1  0  0  0  2  1     -0.107
TRANS  0  0  1  0  0  1  0  2  1      0.142
TRANS  0  0  1  0  0  0  0  3  0     -0.200
TRANS  0  0  0  1  0  0  0  3  0      0.276
TRANS  0  0  1  0  1  0  0  3  1     -0.136
         440   4473.85713426949     
TRANS  0  0  0  0  2  0  3  0  0     -0.193
TRANS  0  0  0  0  0  0  4  0  4     -0.164
TRANS  0  0  0  0  1  0  4  0  0      0.246
TRANS  0  0  0  0  2  0  4  0  0     -0.120
TRANS  0  0  0  0  2  0  4  0  2      0.109
TRANS  0  0  0  0  0  0  5  0  2      0.338
TRANS  0  0  0  1  0  0  5  0  0      0.208
TRANS  0  0  0  0  1  0  5  0  0      0.544
TRANS  0  0  0  0  2  0  5  0  0      0.100
TRANS  0  0  0  0  1  1  5  0  0     -0.121
TRANS  0  0  0  0  0  0  6  0  2     -0.189
TRANS  0  0  0  0  1  0  6  0  0     -0.163
TRANS  0  0  0  0  0  0  7  0  0     -0.138
         441   4476.75836415704     
CIS  0  0  0  0  2  1  0  0  1      0.106
CIS  0  0  1  0  1  0  1  0  1      0.153
CIS  0  0  0  1  1  0  1  0  1     -0.102
CIS  0  0  0  0  2  0  1  0  1      0.191
CIS  0  0  1  0  0  1  1  0  1      0.104
CIS  0  0  0  0  1  1  1  0  1      0.313
CIS  0  0  0  0  0  2  1  0  1      0.137
CIS  0  0  1  0  0  0  2  0  1      0.199
CIS  0  0  0  1  0  0  2  0  1     -0.122
CIS  0  0  0  0  1  0  2  0  1      0.140
CIS  0  0  0  0  0  1  2  0  1      0.422
CIS  0  0  0  0  0  2  2  0  1     -0.144
CIS  0  0  0  0  0  3  2  0  1      0.106
CIS  0  0  0  0  0  0  3  0  1     -0.451
         442   4478.56322016531     
TRANS  0  0  0  0  2  0  2  0  1      0.153
TRANS  0  0  0  0  0  0  3  0  5     -0.153
TRANS  0  0  0  0  1  0  3  0  1     -0.129
TRANS  0  0  0  0  2  0  3  0  1      0.243
TRANS  0  0  0  0  0  0  4  0  3      0.289
TRANS  0  0  0  1  0  0  4  0  1     -0.285
TRANS  0  0  0  0  1  0  4  0  1     -0.427
TRANS  0  0  0  0  2  0  4  0  1     -0.116
TRANS  0  0  0  0  0  1  4  0  1      0.111
TRANS  0  0  0  0  0  0  5  0  1     -0.240
TRANS  0  0  0  0  1  0  5  0  1      0.252
TRANS  0  0  0  0  0  0  6  0  1     -0.235
         443   4478.89923026272     
TRANS  0  0  0  2  0  0  0  0  1      0.101
TRANS  0  0  0  2  0  0  0  0  3      0.266
TRANS  0  0  0  2  1  0  0  0  1      0.234
TRANS  0  0  0  1  2  0  0  0  1     -0.109
TRANS  0  0  0  1  0  1  0  0  3      0.193
TRANS  0  0  0  2  0  1  0  0  1      0.534
TRANS  0  1  0  2  0  1  0  0  1      0.113
TRANS  0  0  0  1  1  1  0  0  1     -0.339
TRANS  0  0  0  2  0  2  0  0  1     -0.172
TRANS  0  0  0  1  0  1  0  1  2     -0.140
TRANS  0  0  0  2  0  0  1  0  1      0.121
         444   4479.07358742635     
CIS  0  0  0  0  3  0  1  0  0     -0.212
CIS  0  0  1  0  0  0  2  0  0      0.138
CIS  0  0  1  0  1  0  2  0  0     -0.120
CIS  0  0  0  0  2  0  2  0  0     -0.412
CIS  0  0  0  0  0  1  2  0  0      0.120
CIS  0  0  0  0  1  1  2  0  0      0.124
CIS  0  0  0  0  0  2  2  0  0      0.137
CIS  0  0  0  0  0  0  3  0  0      0.168
CIS  0  0  0  0  0  0  3  0  2     -0.107
CIS  0  0  0  0  1  0  3  0  0     -0.360
CIS  0  0  0  0  0  1  3  0  0      0.396
CIS  0  0  0  0  1  1  3  0  0      0.114
CIS  0  0  0  0  0  2  3  0  0     -0.171
CIS  0  0  0  0  0  3  3  0  0      0.108
CIS  0  0  0  0  0  0  4  0  0      0.196
CIS  0  0  0  0  1  0  4  0  0      0.123
CIS  0  0  0  0  0  1  4  0  0     -0.170
         445   4481.62992779683     
TRANS  0  0  0  2  0  0  0  1  0     -0.130
TRANS  0  0  1  0  0  0  0  2  1     -0.263
TRANS  0  0  0  1  0  0  0  2  1      0.193
TRANS  0  0  0  0  0  0  0  3  0      0.133
TRANS  0  0  0  1  0  0  0  3  0     -0.724
TRANS  0  1  0  1  0  0  0  3  0     -0.171
TRANS  0  0  0  2  0  0  0  3  0     -0.172
TRANS  0  0  0  1  0  1  0  3  0      0.128
TRANS  0  0  0  0  0  0  0  4  1     -0.163
TRANS  0  0  0  0  0  0  0  5  0      0.101
         446   4482.51005080530     
CIS  0  0  2  0  0  0  0  0  0      0.387
CIS  0  0  1  1  0  0  0  0  0     -0.128
CIS  0  0  1  0  1  0  0  0  0      0.244
CIS  0  0  0  0  2  0  0  0  0     -0.154
CIS  0  0  1  0  0  1  0  0  0      0.541
CIS  0  0  0  0  1  1  0  0  0     -0.245
CIS  0  0  0  0  0  2  0  0  0     -0.199
CIS  0  0  1  0  0  2  0  0  0     -0.182
CIS  0  0  1  0  0  3  0  0  0      0.129
CIS  0  0  1  0  0  0  1  0  0     -0.278
CIS  0  0  0  0  1  0  1  0  0      0.123
         447   4485.02383668276     
CIS  0  0  0  0  0  0  1  0  6      0.156
TRANS  0  0  0  0  0  0  2  0  6      0.151
TRANS  0  0  0  1  0  0  2  0  4     -0.160
TRANS  0  0  1  1  0  0  2  0  0     -0.103
TRANS  0  0  0  1  1  0  2  0  2     -0.196
TRANS  0  0  0  1  0  0  3  0  2      0.408
TRANS  0  0  0  0  1  0  3  0  2     -0.185
TRANS  0  0  0  1  1  0  3  0  0     -0.404
TRANS  0  0  0  0  2  0  3  0  0     -0.102
TRANS  0  0  0  1  2  0  3  0  0     -0.102
TRANS  0  0  0  1  0  1  3  0  2     -0.144
TRANS  0  0  0  1  0  0  4  0  0     -0.198
         448   4490.08080378578     
CIS  0  0  0  0  0  0  1  0  6     -0.184
TRANS  0  0  0  2  0  0  1  0  2      0.101
TRANS  0  0  0  1  1  0  1  0  2      0.158
TRANS  0  0  0  1  2  0  1  0  0     -0.229
TRANS  0  0  0  0  0  0  2  0  6     -0.122
TRANS  0  0  0  1  0  0  2  0  4     -0.140
TRANS  0  0  0  1  1  0  2  0  2     -0.125
TRANS  0  0  0  0  2  0  2  0  0      0.147
TRANS  0  0  0  0  0  2  2  1  0      0.105
TRANS  0  0  0  1  0  0  3  0  2      0.386
TRANS  0  0  0  0  1  0  3  0  2      0.236
TRANS  0  0  0  0  2  0  3  0  0      0.297
TRANS  0  0  0  0  0  0  4  0  2      0.111
TRANS  0  0  0  0  1  0  4  0  0      0.101
TRANS  0  0  0  0  1  0  4  0  2     -0.101
TRANS  0  0  0  0  2  0  4  0  0     -0.106
         449   4491.39811729564     
TRANS  0  0  0  0  0  2  1  1  0     -0.133
TRANS  0  0  0  0  0  1  2  1  0     -0.216
TRANS  0  0  0  0  1  1  2  1  0     -0.157
TRANS  0  0  0  0  0  2  2  1  0     -0.663
TRANS  0  1  0  0  0  2  2  1  0     -0.106
TRANS  0  0  0  0  0  3  2  1  0      0.295
TRANS  0  0  0  0  0  2  3  1  0      0.205
         450   4492.52822744351     
TRANS  0  0  0  0  0  0  0  2  5     -0.157
TRANS  0  0  1  0  0  0  0  2  1      0.196
TRANS  0  0  0  0  1  0  0  2  3     -0.116
TRANS  0  0  0  0  0  0  1  1  4      0.259
TRANS  0  0  0  0  0  0  1  2  3      0.482
TRANS  0  0  0  0  1  0  1  2  1      0.246
TRANS  0  0  0  0  0  1  1  2  1     -0.229
TRANS  0  0  0  0  0  1  1  2  3     -0.130
TRANS  0  0  0  0  0  0  1  3  2     -0.244
TRANS  0  0  0  0  1  0  1  3  3      0.136
TRANS  0  0  0  0  0  2  2  1  0      0.106
TRANS  0  0  0  0  0  0  2  2  1      0.160
         451   4493.07703657977     
TRANS  0  0  0  0  1  2  0  1  1      0.115
TRANS  0  0  0  1  1  0  1  0  2      0.145
TRANS  0  0  0  1  2  0  1  0  0     -0.197
TRANS  0  0  0  0  0  2  1  0  2     -0.115
TRANS  0  0  0  0  0  1  1  1  1     -0.173
TRANS  0  0  0  0  0  1  1  1  3     -0.156
TRANS  0  0  0  0  1  1  1  1  1     -0.219
TRANS  0  0  0  0  0  2  1  1  1     -0.480
TRANS  0  0  0  0  0  3  1  1  1      0.231
TRANS  0  0  0  0  0  0  1  2  3     -0.105
TRANS  0  0  0  0  0  2  1  2  0     -0.122
TRANS  0  0  0  0  0  1  2  1  1     -0.122
TRANS  0  0  0  0  0  2  2  1  1      0.138
         452   4493.27072487507     
CIS  0  0  0  1  1  0  0  1  0      0.262
CIS  0  0  0  1  0  1  0  1  0      0.142
CIS  0  0  0  1  0  0  1  1  0      0.785
CIS  0  1  0  1  0  0  1  1  0      0.154
CIS  0  0  0  2  0  0  1  1  0      0.117
CIS  0  0  0  0  1  0  1  1  0      0.150
CIS  0  0  0  1  1  0  1  1  0      0.123
CIS  0  0  0  0  0  1  1  1  0      0.106
CIS  0  0  0  1  0  1  1  1  0     -0.129
         453   4495.03561893423     
CIS  0  0  0  0  2  0  0  0  1     -0.109
CIS  0  0  0  0  0  0  0  1  4      0.154
CIS  0  0  0  0  1  0  0  1  2     -0.565
CIS  0  0  0  0  2  0  0  1  2     -0.101
CIS  0  0  0  0  0  1  0  1  2      0.446
CIS  0  0  0  0  1  1  0  1  2      0.145
CIS  0  0  0  0  0  2  0  1  2     -0.123
CIS  0  0  0  0  1  0  0  2  1      0.144
CIS  0  0  0  0  2  0  0  2  2     -0.129
CIS  0  0  0  0  0  2  0  2  2      0.151
CIS  0  0  0  0  0  0  1  1  2      0.119
         454   4495.84743970559     
CIS  0  0  0  0  0  0  1  0  6      0.127
TRANS  0  0  0  1  0  0  1  0  4      0.126
TRANS  0  0  0  2  0  0  1  0  2     -0.152
TRANS  0  0  0  1  1  0  1  0  2     -0.237
TRANS  0  0  0  1  2  0  1  0  0      0.287
TRANS  0  0  0  1  1  1  1  0  0     -0.110
TRANS  0  0  0  0  1  1  1  1  1     -0.109
TRANS  0  0  0  0  0  2  1  1  1     -0.201
TRANS  0  0  0  1  1  0  2  0  0      0.151
TRANS  0  0  0  0  2  0  2  0  0      0.103
TRANS  0  0  0  0  0  0  3  0  4     -0.177
TRANS  0  0  0  1  0  0  3  0  2      0.154
TRANS  0  0  0  0  1  0  3  0  2      0.238
TRANS  0  0  0  1  1  0  3  0  0      0.160
TRANS  0  0  0  0  2  0  3  0  0      0.247
         455   4503.03091817853     
TRANS  0  0  0  0  0  1  0  0  7      0.129
TRANS  0  0  0  0  1  1  0  0  5     -0.104
TRANS  0  0  0  0  1  0  1  0  5      0.176
TRANS  0  0  0  0  2  0  1  0  1      0.115
TRANS  0  0  0  0  3  0  1  0  1     -0.181
TRANS  0  0  0  0  0  1  1  0  5      0.179
TRANS  0  0  0  0  1  1  1  0  3      0.117
TRANS  0  0  0  1  0  0  2  0  3     -0.179
TRANS  0  0  0  2  0  0  2  0  1      0.120
TRANS  0  0  0  0  1  0  2  0  3     -0.196
TRANS  0  0  0  1  1  0  2  0  1      0.228
TRANS  0  0  0  0  2  0  2  0  1      0.409
TRANS  0  0  0  0  0  1  2  0  3      0.204
TRANS  0  0  0  0  2  1  2  0  1     -0.102
TRANS  0  0  0  0  1  0  3  0  1      0.190
TRANS  0  0  0  0  2  0  3  0  1     -0.106
         456   4505.60020420292     
CIS  0  0  0  0  1  0  0  1  3     -0.128
CIS  0  0  0  0  0  0  1  0  6      0.354
TRANS  0  0  0  2  0  0  1  0  2      0.108
CIS  0  0  0  0  1  0  1  0  4      0.104
TRANS  0  0  0  1  1  0  1  0  2      0.140
TRANS  0  0  0  1  2  0  1  0  0     -0.160
CIS  0  0  0  0  0  0  1  1  3     -0.437
CIS  0  0  0  0  0  0  1  2  2      0.116
CIS  0  0  0  0  0  1  1  2  3     -0.115
CIS  0  0  0  0  0  0  2  0  4      0.123
TRANS  0  0  0  0  0  0  3  0  4     -0.173
TRANS  0  0  0  1  1  0  3  0  0      0.101
         457   4508.11020610372     
TRANS  0  0  0  0  0  1  0  0  7      0.238
TRANS  0  0  0  0  1  1  0  0  5     -0.175
TRANS  0  0  0  0  3  0  1  0  1      0.127
TRANS  0  0  0  0  0  1  1  0  5      0.391
TRANS  0  0  0  0  1  1  1  0  3      0.166
TRANS  0  0  0  0  0  2  1  0  3      0.106
TRANS  0  0  0  0  0  2  1  0  5     -0.147
TRANS  0  0  0  0  0  3  1  0  1      0.110
TRANS  0  0  0  0  1  0  2  0  3      0.258
TRANS  0  0  0  1  1  0  2  0  1     -0.178
TRANS  0  0  0  0  2  0  2  0  1     -0.161
TRANS  0  0  0  0  0  1  2  0  3      0.172
TRANS  0  0  0  0  1  1  2  0  1      0.145
         458   4509.50737660305     
TRANS  0  0  0  0  0  0  5  0  2     -0.143
TRANS  0  0  0  0  0  0  6  0  0     -0.302
TRANS  0  0  0  0  0  0  6  0  2     -0.135
TRANS  0  0  0  0  1  0  6  0  0      0.214
TRANS  0  0  0  0  1  0  6  0  2     -0.113
TRANS  0  0  0  0  0  1  6  0  0      0.112
TRANS  0  0  0  0  0  0  7  0  0     -0.709
TRANS  0  0  0  0  1  0  7  0  0     -0.116
TRANS  0  0  0  0  0  1  7  0  0      0.144
TRANS  0  0  0  0  0  0  8  0  0      0.324
         459   4514.25569436470     
TRANS  0  0  0  0  1  0  0  0  6      0.288
TRANS  0  0  0  0  2  0  0  0  4     -0.156
TRANS  0  0  0  0  0  1  0  0  6     -0.143
CIS  0  0  0  0  1  0  0  1  3      0.104
TRANS  0  0  0  0  1  0  0  1  5      0.135
CIS  0  0  0  0  0  0  1  0  6      0.165
DELOCAL  0  0  0  0  0  0  1  0 15     -0.204
TRANS  0  0  0  0  1  0  1  0  6     -0.114
CIS  0  0  0  0  0  0  1  1  3      0.405
TRANS  0  0  0  0  0  0  1  1  5     -0.191
TRANS  0  0  0  0  0  2  1  1  1      0.105
CIS  0  0  0  0  0  0  1  2  2     -0.108
CIS  0  0  0  0  0  1  1  2  3      0.102
TRANS  0  0  0  0  0  0  2  0  6      0.143
TRANS  0  0  0  0  0  0  3  0  4     -0.207
         460   4517.56423666336     
DELOCAL  0  0  0  0  0  0  0  0 18     -0.212
TRANS  0  0  0  0  1  0  0  0  6     -0.278
TRANS  0  0  0  0  0  1  0  0  6      0.162
CIS  0  0  0  0  0  0  1  0  6      0.113
TRANS  0  0  0  2  0  0  1  0  2      0.105
TRANS  0  0  0  1  1  0  1  0  2      0.188
TRANS  0  0  0  0  2  0  1  0  2      0.294
TRANS  0  0  0  0  3  0  1  0  0      0.252
CIS  0  0  0  0  0  0  1  1  3      0.290
TRANS  0  0  0  0  0  0  1  1  5      0.107
TRANS  0  0  0  0  1  0  2  0  2      0.117
TRANS  0  0  0  0  0  0  3  0  4     -0.105
         461   4521.57659423096     
TRANS  0  0  0  0  0  2  0  0  4     -0.254
TRANS  0  0  0  0  1  2  0  0  0     -0.110
TRANS  0  0  0  0  0  3  0  0  2      0.206
TRANS  0  0  0  0  0  3  0  0  4      0.152
TRANS  0  0  0  0  1  3  0  0  0     -0.131
TRANS  0  0  0  0  0  4  0  0  2     -0.196
TRANS  0  0  0  0  2  1  0  1  0     -0.186
TRANS  0  0  0  0  0  2  0  1  2     -0.287
TRANS  0  0  0  0  1  2  0  1  0     -0.407
TRANS  0  0  0  0  1  3  0  1  0      0.150
         462   4523.66062016733     
TRANS  0  0  0  0  0  1  0  0  4     -0.118
TRANS  0  0  0  0  0  2  0  0  2      0.156
TRANS  0  0  0  0  0  2  0  0  4     -0.281
TRANS  0  0  0  0  1  2  0  0  0     -0.111
TRANS  0  0  0  0  0  3  0  0  2      0.209
TRANS  0  0  0  0  0  3  0  0  4      0.166
TRANS  0  0  0  0  1  3  0  0  0     -0.167
TRANS  0  0  0  0  0  4  0  0  2     -0.212
TRANS  0  0  0  0  1  4  0  0  0      0.107
TRANS  0  0  0  0  0  1  0  1  2      0.105
TRANS  0  0  0  0  2  1  0  1  0      0.161
TRANS  0  0  0  0  0  2  0  1  2      0.290
TRANS  0  0  0  0  0  2  0  1  3      0.116
TRANS  0  0  0  0  1  2  0  1  0      0.324
TRANS  0  0  0  0  1  2  0  1  4     -0.110
TRANS  0  0  0  0  1  3  0  1  0     -0.138
TRANS  0  0  1  0  0  1  1  1  0     -0.117
         463   4524.81678180568     
TRANS  0  1  1  0  0  0  0  0  0      0.127
TRANS  0  1  0  1  0  0  0  0  0      0.137
TRANS  0  0  1  1  0  0  0  0  2      0.239
TRANS  0  0  1  2  0  0  0  0  0     -0.758
TRANS  0  1  1  2  0  0  0  0  0     -0.144
TRANS  0  0  2  2  0  0  0  0  0     -0.162
TRANS  0  0  1  1  1  0  0  0  0      0.251
TRANS  0  0  1  2  0  1  0  0  0      0.148
TRANS  0  0  1  1  0  0  0  1  1     -0.118
         464   4526.58286447099     
TRANS  0  1  0  0  0  0  0  0  3      0.125
TRANS  0  0  0  1  0  0  0  0  5     -0.137
TRANS  0  0  0  2  0  0  0  0  3     -0.619
TRANS  0  1  0  2  0  0  0  0  3     -0.125
TRANS  0  0  0  3  0  0  0  0  1      0.113
TRANS  0  0  0  1  1  0  0  0  3      0.212
TRANS  0  0  0  2  1  0  0  0  1     -0.249
TRANS  0  0  0  2  0  1  0  0  1      0.290
TRANS  0  0  0  2  0  1  0  0  3      0.142
TRANS  0  0  0  1  1  1  0  0  1     -0.148
TRANS  0  0  0  2  0  2  0  0  1     -0.111
TRANS  0  0  0  1  0  0  0  1  4      0.181
TRANS  0  0  0  2  0  0  0  1  2      0.157
TRANS  0  0  0  2  1  0  0  1  3     -0.106
TRANS  0  0  0  2  0  0  1  0  1     -0.127
         465   4529.13616407399     
DELOCAL  0  0  0  0  0  0  0  0 18      0.159
TRANS  0  0  0  0  1  0  0  0  6      0.214
TRANS  0  0  0  0  2  0  0  0  4     -0.164
TRANS  0  0  0  0  3  0  0  0  2     -0.128
TRANS  0  0  0  0  0  1  0  0  6     -0.118
CIS  0  0  0  0  0  0  1  0  6     -0.154
TRANS  0  0  0  0  1  0  1  0  4     -0.305
TRANS  0  0  0  1  1  0  1  0  2      0.212
TRANS  0  0  0  0  2  0  1  0  2      0.242
TRANS  0  0  0  1  2  0  1  0  0      0.210
TRANS  0  0  0  0  3  0  1  0  0      0.280
TRANS  0  0  0  0  0  1  1  0  4      0.112
TRANS  0  0  0  0  1  1  1  0  2     -0.102
CIS  0  0  0  0  0  0  1  1  3     -0.131
TRANS  0  0  0  0  1  0  1  1  3      0.111
         466   4531.30476298955     
TRANS  0  0  0  0  1  2  0  1  0      0.103
TRANS  0  0  1  0  0  0  1  1  0      0.143
TRANS  0  0  1  0  1  0  1  1  0      0.141
TRANS  0  0  1  0  0  1  1  1  0      0.769
TRANS  0  1  1  0  0  1  1  1  0      0.117
TRANS  0  0  2  0  0  1  1  1  0      0.119
TRANS  0  0  1  0  0  2  1  1  0     -0.252
TRANS  0  0  1  0  0  1  2  1  0     -0.125
         467   4534.30048222699     
CIS  0  0  1  1  0  0  0  0  1     -0.280
CIS  0  0  0  2  0  0  0  0  1      0.261
CIS  0  0  0  1  1  0  0  0  1     -0.318
CIS  0  0  0  0  2  0  0  0  1     -0.112
CIS  0  0  0  1  0  1  0  0  1     -0.573
CIS  0  1  0  1  0  1  0  0  1     -0.104
CIS  0  0  0  0  1  1  0  0  1     -0.171
CIS  0  0  0  1  0  2  0  0  1      0.141
CIS  0  0  0  1  0  3  0  0  1     -0.129
CIS  0  0  0  1  1  1  0  1  1     -0.102
CIS  0  0  0  1  0  2  0  1  1     -0.125
CIS  0  0  0  1  0  0  1  0  1      0.280
         468   4538.56499953671     
TRANS  0  0  0  1  1  0  0  0  3     -0.242
TRANS  0  0  0  2  1  0  0  0  1      0.177
TRANS  0  0  0  0  2  0  0  0  3     -0.344
TRANS  0  0  0  1  2  0  0  0  1      0.287
TRANS  0  0  0  0  3  0  0  0  1      0.465
TRANS  0  0  0  0  1  1  0  0  3      0.141
TRANS  0  0  0  1  1  1  0  0  1     -0.100
TRANS  0  0  0  0  2  1  0  0  1     -0.203
TRANS  0  0  0  0  3  1  0  0  1     -0.115
TRANS  0  0  0  0  1  0  0  1  4     -0.116
TRANS  0  0  0  0  3  0  0  1  3     -0.108
TRANS  0  0  0  0  4  0  0  1  1      0.104
TRANS  0  0  0  0  2  0  1  0  1      0.114
         469   4541.21652157749     
TRANS  0  0  1  0  0  1  0  0  2     -0.143
TRANS  0  0  1  0  0  0  0  1  1     -0.116
TRANS  0  0  1  0  0  0  0  1  3     -0.176
TRANS  0  0  1  0  1  0  0  1  1     -0.237
TRANS  0  0  1  0  0  1  0  1  1     -0.601
TRANS  0  0  1  0  0  2  0  1  1      0.205
TRANS  0  0  1  0  0  1  0  2  0     -0.148
TRANS  0  0  0  1  0  1  0  2  0      0.306
TRANS  0  0  1  0  1  1  0  2  1     -0.118
TRANS  0  0  1  0  0  0  1  1  1     -0.121
TRANS  0  0  0  0  0  1  1  1  3      0.126
TRANS  0  0  0  0  0  2  1  1  1     -0.119
         470   4542.79325553143     
CIS  0  0  0  1  2  0  0  0  0      0.196
CIS  0  0  2  0  0  0  1  0  0      0.105
CIS  0  0  1  0  1  0  1  0  0      0.264
CIS  0  0  0  1  1  0  1  0  0      0.379
CIS  0  0  1  0  0  1  1  0  0      0.125
CIS  0  0  0  1  0  1  1  0  0     -0.296
CIS  0  0  0  1  1  1  1  0  0     -0.126
CIS  0  0  0  1  0  2  1  0  0      0.102
CIS  0  0  1  0  0  0  2  0  0      0.479
CIS  0  0  0  0  1  0  2  0  0     -0.185
CIS  0  0  0  0  0  1  2  0  0     -0.151
CIS  0  0  1  0  0  1  2  0  0     -0.130
         471   4545.00124974708     
TRANS  0  0  0  0  0  1  0  0  7      0.126
TRANS  0  0  0  0  2  2  0  0  1      0.109
TRANS  0  0  0  0  0  3  0  0  3      0.103
TRANS  0  0  0  0  1  3  0  0  1      0.128
TRANS  0  0  0  0  0  1  1  0  5      0.194
TRANS  0  0  0  0  0  2  1  0  1     -0.283
TRANS  0  0  0  0  0  2  1  0  3     -0.186
TRANS  0  0  0  0  1  2  1  0  1     -0.284
TRANS  0  0  0  0  0  3  1  0  1     -0.434
TRANS  0  0  0  0  0  3  1  0  3      0.101
TRANS  0  0  0  0  0  4  1  0  1      0.286
TRANS  0  0  0  0  0  2  2  0  1     -0.102
TRANS  0  0  0  0  0  3  2  0  1      0.209
TRANS  0  0  0  0  0  4  2  0  1     -0.100
         472   4546.33085229265     
CIS  0  0  0  0  0  0  0  2  0     -0.116
CIS  0  0  0  0  0  0  0  2  2      0.134
CIS  0  0  1  0  0  0  0  2  0      0.130
CIS  0  0  0  1  0  0  0  2  0     -0.111
CIS  0  0  0  0  1  0  0  2  0      0.644
CIS  0  1  0  0  1  0  0  2  0      0.110
CIS  0  0  0  0  2  0  0  2  0      0.150
CIS  0  0  0  0  0  1  0  2  0     -0.469
CIS  0  0  0  0  1  1  0  2  0     -0.174
CIS  0  0  0  0  0  2  0  2  0      0.130
CIS  0  0  0  0  0  0  1  2  0     -0.147
         473   4547.38206970811     
TRANS  0  0  1  0  0  1  0  1  1      0.110
TRANS  0  0  0  1  0  1  0  2  0      0.423
TRANS  0  0  0  1  0  2  0  2  0     -0.126
TRANS  0  0  0  0  0  0  2  2  2      0.181
TRANS  0  0  0  0  1  0  2  2  0     -0.160
TRANS  0  0  0  1  0  0  4  0  2     -0.104
TRANS  0  0  0  1  1  0  4  0  0      0.114
TRANS  0  0  0  1  0  0  5  0  0     -0.544
TRANS  0  0  0  1  0  1  5  0  0      0.106
TRANS  0  0  0  1  0  0  6  0  0      0.129
         474   4547.42662468196     
TRANS  0  0  1  0  0  1  0  1  1      0.122
TRANS  0  0  0  1  0  1  0  2  0      0.439
TRANS  0  0  0  1  0  2  0  2  0     -0.130
TRANS  0  0  0  0  0  0  2  2  2      0.160
TRANS  0  0  0  0  1  0  2  2  0     -0.137
TRANS  0  0  0  1  0  0  4  0  2      0.101
TRANS  0  0  0  1  1  0  4  0  0     -0.114
TRANS  0  0  0  1  0  0  5  0  0      0.543
TRANS  0  0  0  1  0  1  5  0  0     -0.107
TRANS  0  0  0  1  0  0  6  0  0     -0.129
         475   4548.75473646604     
TRANS  0  0  1  0  1  0  0  1  1      0.101
TRANS  0  0  1  0  0  1  0  1  1      0.223
TRANS  0  0  0  1  0  1  0  2  0      0.349
TRANS  0  0  0  1  0  2  0  2  0     -0.104
TRANS  0  0  0  0  0  1  1  1  3      0.104
TRANS  0  0  0  0  0  0  1  2  4      0.171
TRANS  0  0  0  0  1  0  1  2  2      0.149
TRANS  0  0  0  0  0  0  2  1  3     -0.172
TRANS  0  0  0  0  0  0  2  2  2     -0.401
TRANS  0  0  0  0  1  0  2  2  0      0.356
TRANS  0  0  0  0  0  1  2  2  2      0.145
TRANS  0  0  0  0  0  0  2  3  1      0.155
TRANS  0  0  0  0  0  0  3  2  0      0.135
         476   4549.58681750818     
CIS  0  0  0  0  3  0  0  0  0     -0.126
CIS  0  0  0  0  2  1  0  0  0     -0.161
CIS  0  0  0  0  1  2  0  0  0     -0.187
CIS  0  0  0  1  1  0  1  0  0     -0.155
CIS  0  0  0  0  2  0  1  0  0     -0.155
CIS  0  0  0  1  0  1  1  0  0      0.283
CIS  0  0  0  0  1  1  1  0  0     -0.178
CIS  0  0  0  0  0  2  1  0  0     -0.243
CIS  0  0  0  0  0  0  2  0  4      0.138
CIS  0  0  1  0  0  0  2  0  0      0.436
CIS  0  0  0  0  0  1  2  0  0      0.233
TRANS  0  0  0  0  0  3  2  0  0     -0.168
         477   4549.82391217580     
TRANS  0  0  0  0  0  3  1  0  0     -0.139
TRANS  0  0  0  0  0  3  1  0  2     -0.102
TRANS  0  0  0  0  0  4  1  0  0      0.138
CIS  0  0  1  0  0  0  2  0  0     -0.146
TRANS  0  0  0  0  0  2  2  0  0     -0.276
TRANS  0  0  0  0  1  2  2  0  0     -0.194
TRANS  0  0  0  0  0  3  2  0  0     -0.533
TRANS  0  0  0  0  0  4  2  0  0      0.315
TRANS  0  0  0  0  0  5  2  0  0     -0.103
TRANS  0  0  0  0  0  3  3  0  0      0.245
TRANS  0  0  0  0  0  4  3  0  0     -0.124
         478   4551.28697869691     
TRANS  0  0  0  1  0  0  3  0  3      0.207
TRANS  0  0  0  1  1  0  3  0  1      0.278
TRANS  0  0  0  0  2  0  3  0  1     -0.131
TRANS  0  0  0  0  0  0  4  0  3     -0.148
TRANS  0  0  0  1  0  0  4  0  1     -0.694
TRANS  0  1  0  1  0  0  4  0  1     -0.118
TRANS  0  0  0  0  1  0  4  0  1      0.197
TRANS  0  0  0  1  0  1  4  0  1      0.149
TRANS  0  0  0  1  0  0  4  1  0     -0.113
TRANS  0  0  0  1  0  0  5  0  1      0.106
         479   4552.57263645879     
CIS  0  0  0  1  2  0  0  0  0     -0.115
CIS  0  0  1  0  1  1  0  0  0      0.101
CIS  0  0  0  0  1  2  0  0  0      0.134
CIS  0  0  0  0  0  0  1  0  6      0.124
DELOCAL  0  0  0  0  0  0  1  0 15      0.130
CIS  0  0  0  0  1  0  1  0  4      0.199
CIS  0  0  1  0  1  0  1  0  0      0.112
CIS  0  0  0  1  1  0  1  0  0     -0.181
CIS  0  0  1  0  0  1  1  0  0      0.150
CIS  0  0  0  0  0  2  1  0  0      0.190
CIS  0  0  0  0  0  0  1  1  3      0.122
CIS  0  0  0  0  0  0  2  0  4      0.474
CIS  0  0  0  1  0  0  2  0  0      0.126
CIS  0  0  0  0  1  0  2  0  0     -0.122
CIS  0  0  0  0  0  1  2  0  0     -0.247
CIS  0  0  0  0  0  0  2  1  3     -0.102
CIS  0  0  0  0  0  0  3  0  0      0.102
         480   4553.33802907625     
CIS  0  0  0  1  2  0  0  0  0     -0.158
CIS  0  0  0  0  1  2  0  0  0      0.112
CIS  0  0  0  0  0  0  1  0  6     -0.108
DELOCAL  0  0  0  0  0  0  1  0 15     -0.112
CIS  0  0  0  0  1  0  1  0  4     -0.161
CIS  0  0  1  0  1  0  1  0  0      0.161
CIS  0  0  0  1  1  0  1  0  0     -0.249
CIS  0  0  0  0  2  0  1  0  0     -0.135
CIS  0  0  1  0  0  1  1  0  0      0.152
CIS  0  0  0  1  0  1  1  0  0      0.190
CIS  0  0  0  0  0  2  1  0  0      0.139
CIS  0  0  0  0  0  0  2  0  4     -0.382
CIS  0  0  1  0  0  0  2  0  0      0.231
CIS  0  0  0  1  0  0  2  0  0      0.155
CIS  0  0  0  0  1  0  2  0  0     -0.126
CIS  0  0  0  0  0  1  2  0  0     -0.226
         481   4557.32345138890     
CIS  0  0  0  0  1  0  0  0  2      0.114
CIS  0  0  0  0  1  0  0  0  4      0.132
CIS  0  0  0  0  2  0  0  0  2     -0.389
CIS  0  0  0  0  0  1  0  0  4     -0.123
CIS  0  0  0  0  1  1  0  0  2      0.461
CIS  0  0  0  0  2  1  0  0  2      0.164
CIS  0  0  0  0  3  1  0  0  2     -0.104
CIS  0  0  0  0  0  2  0  0  2     -0.272
CIS  0  0  0  0  1  2  0  0  2     -0.180
CIS  0  0  0  0  0  3  0  0  2      0.107
CIS  0  0  0  0  0  4  0  0  2     -0.101
CIS  0  0  0  0  1  0  1  0  2      0.110
TRANS  0  0  0  0  0  1  1  1  3      0.100
CIS  0  0  0  0  0  0  2  0  4      0.108
         482   4557.76296497965     
CIS  0  0  0  0  1  1  0  0  2     -0.102
TRANS  0  0  0  0  0  1  0  1  5     -0.139
TRANS  0  0  1  0  0  1  0  1  1      0.184
TRANS  0  0  0  0  1  1  0  1  3     -0.106
TRANS  0  0  0  0  0  1  1  0  4      0.165
TRANS  0  0  0  0  0  1  1  1  3      0.448
TRANS  0  0  0  0  1  1  1  1  1      0.152
TRANS  0  0  0  0  0  2  1  1  1     -0.246
TRANS  0  0  0  0  0  2  1  1  3     -0.191
TRANS  0  0  0  0  0  3  1  1  1      0.136
TRANS  0  0  0  0  0  1  1  2  2     -0.185
TRANS  0  0  0  0  1  1  1  2  3      0.107
TRANS  0  0  0  0  0  1  2  1  1      0.107
TRANS  0  0  0  0  0  0  2  2  2      0.196
TRANS  0  0  0  0  1  0  2  2  0     -0.166
         483   4563.68881942638     
TRANS  0  0  0  1  0  0  2  0  4     -0.118
TRANS  0  0  0  1  1  0  2  0  0      0.131
TRANS  0  0  0  1  2  0  2  0  0     -0.114
TRANS  0  0  0  0  0  0  3  0  4      0.133
TRANS  0  0  0  1  0  0  3  0  2      0.348
TRANS  0  0  0  2  0  0  3  0  0      0.352
TRANS  0  0  0  0  1  0  3  0  2     -0.206
TRANS  0  0  0  1  1  0  3  0  0      0.504
TRANS  0  0  0  0  2  0  3  0  0     -0.129
TRANS  0  0  0  1  1  1  3  0  0     -0.109
TRANS  0  0  0  1  1  0  4  0  0     -0.103
         484   4564.09306202072     
CIS  0  0  0  0  1  0  1  0  3     -0.143
CIS  0  0  0  0  0  1  1  0  3      0.129
CIS  0  0  0  0  2  0  2  0  1     -0.181
CIS  0  0  0  0  1  1  2  0  1     -0.121
CIS  0  0  0  0  0  0  3  0  1     -0.119
CIS  0  0  1  0  0  0  3  0  1     -0.109
CIS  0  0  0  0  1  0  3  0  1     -0.425
CIS  0  0  0  0  0  1  3  0  1     -0.173
CIS  0  0  0  0  0  0  4  0  1     -0.601
CIS  0  0  0  0  0  1  4  0  1      0.167
CIS  0  0  0  0  0  0  5  0  1      0.146
         485   4565.05059986261     
CIS  0  0  0  0  2  0  0  0  3      0.235
CIS  0  0  0  0  0  0  1  0  5     -0.128
CIS  0  0  0  0  1  0  1  0  3      0.480
CIS  0  0  0  0  0  1  1  0  3     -0.428
CIS  0  0  0  0  1  1  1  0  3     -0.121
CIS  0  0  0  0  0  2  1  0  3      0.131
CIS  0  0  0  0  0  3  1  0  3     -0.103
CIS  0  0  0  0  1  0  1  1  2     -0.105
CIS  0  0  0  0  2  0  1  1  3      0.101
CIS  0  0  0  0  0  2  1  1  3     -0.119
CIS  0  0  0  0  0  0  2  0  3     -0.131
CIS  0  0  0  0  1  0  3  0  1     -0.116
CIS  0  0  0  0  0  0  4  0  1     -0.185
         486   4566.63586892936     
TRANS  0  0  0  0  0  0  0  1  5     -0.113
TRANS  0  0  0  0  1  0  0  1  3      0.205
TRANS  0  0  0  0  0  0  0  2  4     -0.160
TRANS  0  0  0  1  0  0  0  2  2      0.116
TRANS  0  0  0  0  1  0  0  2  0      0.140
TRANS  0  0  0  0  1  0  0  2  2      0.332
TRANS  0  0  0  1  1  0  0  2  2      0.110
TRANS  0  0  0  0  2  0  0  2  0     -0.536
TRANS  0  0  0  0  3  0  0  2  0     -0.140
TRANS  0  0  0  1  0  1  0  2  0     -0.107
TRANS  0  0  0  0  1  1  0  2  0      0.177
TRANS  0  0  0  0  1  1  0  2  2     -0.160
TRANS  0  0  0  0  2  1  0  2  0      0.117
TRANS  0  0  0  0  0  0  0  3  3      0.147
TRANS  0  0  0  0  1  0  0  3  1     -0.117
TRANS  0  0  0  0  2  0  0  3  2      0.113
TRANS  0  0  0  0  0  0  0  4  2     -0.104
TRANS  0  0  0  0  1  0  1  2  0     -0.120
         487   4567.45939016502     
TRANS  0  0  2  0  0  0  0  0  1      0.117
TRANS  0  0  1  0  0  0  0  1  0      0.149
TRANS  0  0  2  0  0  0  0  1  0     -0.828
TRANS  0  1  2  0  0  0  0  1  0     -0.119
TRANS  0  0  3  0  0  0  0  1  0     -0.253
TRANS  0  0  2  1  0  0  0  1  0     -0.109
TRANS  0  0  2  0  0  1  0  1  0      0.172
TRANS  0  1  0  0  0  0  1  1  0      0.140
         488   4572.03574216340     
TRANS  0  0  0  0  3  1  0  0  0     -0.128
TRANS  0  0  0  0  0  2  0  0  2     -0.238
TRANS  0  0  0  0  2  2  0  0  0     -0.294
TRANS  0  0  0  0  0  3  0  0  0      0.133
TRANS  0  0  0  0  0  3  0  0  2     -0.408
TRANS  0  0  0  0  1  3  0  0  0     -0.460
TRANS  0  0  0  0  0  4  0  0  2      0.178
TRANS  0  0  0  0  1  4  0  0  0      0.224
TRANS  0  0  0  0  1  3  1  0  0      0.111
         489   4574.15196431624     
TRANS  0  0  1  0  0  0  0  0  5     -0.118
TRANS  0  0  0  0  1  0  1  0  5      0.101
TRANS  0  0  0  2  1  0  1  0  1      0.110
TRANS  0  0  0  1  2  0  1  0  1      0.180
TRANS  0  0  0  0  3  0  1  0  1     -0.124
TRANS  0  0  0  1  0  0  2  0  3      0.193
TRANS  0  0  0  2  0  0  2  0  1     -0.415
TRANS  0  0  0  0  1  0  2  0  3     -0.150
TRANS  0  0  0  1  1  0  2  0  1     -0.439
TRANS  0  0  0  0  2  0  2  0  1      0.216
TRANS  0  0  0  1  0  1  2  0  1      0.124
TRANS  0  0  0  2  0  1  2  0  1      0.111
TRANS  0  0  0  1  1  1  2  0  1      0.107
TRANS  0  0  0  0  0  0  2  1  4     -0.129
TRANS  0  0  0  1  0  0  3  0  1     -0.107
TRANS  0  0  0  0  1  0  3  0  1      0.104
         490   4579.04101247075     
TRANS  0  0  1  0  0  0  0  0  5     -0.634
TRANS  0  0  1  0  1  0  0  0  3     -0.297
TRANS  0  0  1  0  2  0  0  0  1     -0.115
TRANS  0  0  1  0  0  1  0  0  3     -0.165
TRANS  0  0  1  0  0  1  0  0  5      0.146
TRANS  0  0  1  0  1  1  0  0  1     -0.138
TRANS  0  0  1  0  0  2  0  0  1     -0.159
TRANS  0  0  1  0  0  0  0  1  4      0.154
TRANS  0  0  1  0  1  0  0  1  5     -0.143
TRANS  0  0  1  0  0  0  1  0  3     -0.228
         491   4580.36718817070     
TRANS  0  0  2  0  0  0  0  1  0     -0.157
TRANS  0  1  0  0  0  0  1  0  1      0.123
TRANS  0  0  0  0  0  0  1  1  0      0.129
TRANS  0  1  0  0  0  0  1  1  0     -0.794
TRANS  0  2  0  0  0  0  1  1  0     -0.301
TRANS  0  0  1  1  0  0  1  1  0     -0.118
TRANS  0  0  0  2  0  0  1  1  0     -0.157
TRANS  0  1  0  0  0  1  1  1  0      0.106
         492   4582.56644944614     
CIS  0  0  0  1  0  0  0  0  4     -0.329
CIS  0  0  0  0  1  0  0  0  6      0.126
CIS  0  0  0  0  0  0  1  0  6      0.500
DELOCAL  0  0  0  0  0  0  1  0 15      0.300
TRANS  0  0  0  0  1  0  1  0  6      0.105
CIS  0  0  0  0  1  0  1  1  6      0.114
CIS  0  0  0  0  0  0  2  0  4     -0.324
TRANS  0  0  0  0  0  0  2  0  6     -0.171
TRANS  0  0  0  0  0  0  3  0  4      0.159
         493   4585.13772891250     
TRANS  0  0  0  1  0  0  0  0  6     -0.130
TRANS  0  0  0  2  1  0  0  0  2      0.127
TRANS  0  0  0  1  0  0  1  0  4     -0.116
TRANS  0  0  0  2  0  0  1  0  2     -0.468
TRANS  0  0  0  3  0  0  1  0  2     -0.109
TRANS  0  0  0  1  1  0  1  0  2      0.198
TRANS  0  0  0  2  1  0  1  0  0      0.503
TRANS  0  1  0  2  1  0  1  0  0      0.102
TRANS  0  0  0  2  2  0  1  0  0      0.104
TRANS  0  0  0  2  0  1  1  0  0     -0.127
TRANS  0  0  0  2  0  1  1  0  2      0.157
TRANS  0  0  0  2  1  1  1  0  0     -0.105
TRANS  0  0  0  1  0  0  1  1  3      0.124
TRANS  0  0  0  2  0  0  2  0  0      0.139
         494   4589.17268058911     
TRANS  0  1  0  0  0  0  0  0  2      0.180
TRANS  0  0  0  0  0  0  0  1  1     -0.120
TRANS  0  1  0  0  0  0  0  1  1      0.719
TRANS  0  2  0  0  0  0  0  1  1      0.274
TRANS  0  0  1  0  0  0  0  1  3      0.186
TRANS  0  0  0  2  0  0  0  1  1      0.161
TRANS  0  0  1  0  1  0  0  1  1      0.145
TRANS  0  0  1  0  0  1  0  1  1     -0.129
TRANS  0  1  0  0  0  0  0  2  0      0.172
TRANS  0  1  0  0  1  0  0  2  1      0.121
         495   4591.49053613337     
TRANS  0  0  0  2  0  0  1  0  2      0.427
TRANS  0  0  0  3  0  0  1  0  0      0.180
TRANS  0  0  0  0  1  0  1  0  4      0.141
TRANS  0  0  0  1  1  0  1  0  2      0.231
TRANS  0  0  0  2  1  0  1  0  0      0.201
TRANS  0  0  0  0  2  0  1  0  2     -0.226
TRANS  0  0  0  1  2  0  1  0  0      0.408
TRANS  0  0  0  0  3  0  1  0  0     -0.135
TRANS  0  0  0  0  1  1  1  0  2      0.107
TRANS  0  0  0  0  1  0  1  1  3     -0.119
         496   4596.27269667837     
CIS  0  0  0  1  0  0  0  0  4     -0.252
TRANS  0  0  1  0  0  1  1  0  0     -0.212
TRANS  0  0  1  0  1  1  1  0  0     -0.175
TRANS  0  0  1  0  0  2  1  0  0     -0.610
TRANS  0  0  1  0  0  3  1  0  0      0.285
TRANS  0  0  1  0  0  2  2  0  0      0.172
         497   4596.80138856748     
CIS  0  0  0  1  0  0  0  0  4     -0.143
TRANS  0  0  0  3  0  0  0  0  1     -0.119
TRANS  0  0  0  2  1  0  0  0  1     -0.197
TRANS  0  0  0  1  2  0  0  0  1     -0.201
TRANS  0  0  0  0  3  0  0  0  1      0.111
TRANS  1  0  0  0  0  0  0  1  0      0.110
TRANS  0  0  0  0  1  0  0  1  4     -0.206
TRANS  0  0  0  0  2  0  0  1  2     -0.142
TRANS  0  0  0  0  3  0  0  1  0      0.106
TRANS  0  0  0  0  0  1  0  1  4      0.181
TRANS  0  0  0  0  2  1  0  1  0      0.130
TRANS  0  0  0  1  0  2  0  1  0     -0.152
TRANS  0  0  1  0  0  2  1  0  0      0.246
TRANS  0  0  1  0  0  3  1  0  0     -0.115
TRANS  0  0  0  0  0  0  1  1  6      0.100
TRANS  0  0  0  0  1  0  1  1  2     -0.106
TRANS  0  0  0  0  0  0  2  1  4      0.136
TRANS  0  0  0  0  0  1  2  1  2      0.125
TRANS  0  0  0  0  0  0  3  2  1     -0.142
         498   4597.74709712148     
CIS  0  0  0  1  0  0  0  0  4      0.675
CIS  0  1  0  1  0  0  0  0  4      0.118
CIS  0  0  0  1  0  1  0  0  4     -0.111
CIS  0  0  0  0  0  0  0  1  5     -0.206
CIS  0  0  0  1  0  0  0  1  3     -0.128
CIS  0  0  0  1  1  0  0  1  4      0.109
CIS  0  0  0  1  0  1  0  1  4      0.128
CIS  0  0  0  0  0  0  1  0  6      0.201
DELOCAL  0  0  0  0  0  0  1  0 15      0.114
TRANS  0  0  1  0  0  2  1  0  0     -0.169
CIS  0  0  0  0  0  0  2  0  4     -0.109
         499   4598.66048644234     
TRANS  0  0  0  2  1  0  0  0  1     -0.122
TRANS  0  0  0  1  2  0  0  0  1     -0.118
TRANS  0  0  0  0  1  0  0  1  4     -0.118
TRANS  0  0  0  0  0  1  0  1  4      0.109
TRANS  0  0  0  1  0  2  0  1  0     -0.170
TRANS  0  0  0  0  0  0  1  1  6     -0.145
TRANS  0  0  0  0  1  0  1  1  4      0.142
TRANS  0  0  0  0  0  1  1  1  4      0.119
TRANS  0  0  0  0  1  1  1  1  2      0.109
TRANS  0  0  0  0  0  0  2  0  5     -0.101
TRANS  0  0  0  0  0  0  2  1  4     -0.251
TRANS  0  0  0  0  1  0  2  1  2     -0.193
TRANS  0  0  0  0  0  1  2  1  2     -0.252
TRANS  0  0  0  0  1  1  2  1  0      0.180
TRANS  0  0  0  0  0  2  2  1  2      0.134
TRANS  0  0  0  0  0  0  3  1  2     -0.103
TRANS  0  0  0  0  0  0  3  2  1      0.285
         500   4601.63755586181     
TRANS  0  0  1  0  0  0  0  0  4     -0.218
TRANS  0  1  0  0  0  0  0  1  1      0.257
TRANS  0  0  1  0  0  0  0  1  3     -0.592
TRANS  0  0  2  0  0  0  0  1  3     -0.100
TRANS  0  0  1  1  0  0  0  1  1      0.117
TRANS  0  0  1  0  1  0  0  1  1     -0.230
TRANS  0  0  1  0  0  1  0  1  1      0.285
TRANS  0  0  1  0  0  1  0  1  3      0.149
TRANS  0  0  1  0  0  2  0  1  1     -0.110
TRANS  0  0  1  0  0  0  0  2  2      0.226
TRANS  0  0  1  0  1  0  0  2  3     -0.146
TRANS  0  0  1  0  0  0  1  1  1     -0.118
         501   4602.24723482339     
TRANS  0  0  1  0  0  0  0  0  5      0.138
TRANS  0  0  0  2  1  0  0  0  1     -0.105
TRANS  0  0  0  1  2  0  0  0  1     -0.101
TRANS  0  0  1  0  0  1  0  0  1     -0.132
TRANS  0  0  1  0  0  1  0  0  3     -0.105
TRANS  0  0  1  0  1  1  0  0  1     -0.167
TRANS  0  0  1  0  0  2  0  0  1     -0.335
TRANS  0  0  1  0  0  3  0  0  1      0.164
TRANS  0  0  0  1  0  1  0  1  0      0.118
TRANS  0  0  0  1  1  1  0  1  0      0.140
TRANS  0  0  0  1  0  2  0  1  0      0.444
TRANS  0  0  0  1  0  3  0  1  0     -0.192
TRANS  0  0  1  0  0  1  1  0  1     -0.107
TRANS  0  0  0  0  0  2  1  0  3      0.213
TRANS  0  0  0  0  0  3  1  0  1     -0.172
TRANS  0  0  0  0  0  3  1  0  3     -0.126
TRANS  0  0  0  0  0  4  1  0  1      0.111
         502   4605.31920680117     
TRANS  0  0  1  0  0  0  0  0  5      0.125
TRANS  0  0  0  3  0  0  0  0  1      0.101
TRANS  0  0  0  2  1  0  0  0  1      0.161
TRANS  0  0  0  1  2  0  0  0  1      0.118
TRANS  0  0  0  0  3  0  0  0  1     -0.106
TRANS  0  0  1  0  1  1  0  0  1     -0.127
TRANS  0  0  1  0  0  2  0  0  1     -0.239
TRANS  0  0  1  0  0  3  0  0  1      0.119
TRANS  1  0  0  0  0  0  0  1  0     -0.166
TRANS  0  0  0  1  0  1  0  1  0     -0.121
TRANS  0  0  0  1  1  1  0  1  0     -0.141
TRANS  0  0  0  1  0  2  0  1  0     -0.453
TRANS  0  0  0  1  0  3  0  1  0      0.192
TRANS  0  0  0  0  0  2  1  0  3      0.218
TRANS  0  0  0  0  0  3  1  0  1     -0.154
TRANS  0  0  0  0  0  3  1  0  3     -0.128
TRANS  0  0  0  0  0  4  1  0  1      0.105
         503   4606.28758985963     
TRANS  0  0  0  0  0  0  3  2  0     -0.119
TRANS  0  0  0  0  0  0  3  2  1     -0.157
TRANS  0  0  0  0  0  0  3  2  2     -0.143
TRANS  0  0  0  0  1  0  3  2  0      0.145
TRANS  0  0  0  0  1  0  3  2  2     -0.123
TRANS  0  0  0  0  0  0  4  1  1      0.116
TRANS  0  0  0  0  0  0  4  2  0     -0.783
TRANS  0  1  0  0  0  0  4  2  0     -0.134
TRANS  0  0  0  1  0  0  4  2  0     -0.102
TRANS  0  0  0  0  0  1  4  2  0      0.158
TRANS  0  0  0  0  0  0  5  2  0      0.148
         504   4606.71113431480     
TRANS  1  0  0  0  0  0  0  0  1      0.129
TRANS  0  0  0  3  0  0  0  0  1     -0.103
TRANS  0  0  0  2  1  0  0  0  1     -0.158
TRANS  0  0  0  1  2  0  0  0  1     -0.116
TRANS  0  0  0  0  3  0  0  0  1      0.109
TRANS  0  0  0  0  0  0  0  1  0      0.100
TRANS  1  0  0  0  0  0  0  1  0     -0.778
TRANS  2  0  0  0  0  0  0  1  0     -0.251
TRANS  1  1  0  0  0  0  0  1  0     -0.125
TRANS  1  0  0  0  0  1  0  1  0      0.103
         505   4609.33816172194     
TRANS  0  0  0  0  1  1  2  1  0     -0.111
TRANS  0  0  0  0  0  0  2  2  3     -0.217
TRANS  0  0  0  0  1  0  2  2  1     -0.230
TRANS  0  0  0  0  0  0  3  1  2      0.266
TRANS  0  0  0  0  0  0  3  2  1      0.622
TRANS  0  1  0  0  0  0  3  2  1      0.108
TRANS  0  0  0  0  0  1  3  2  1     -0.126
TRANS  0  0  0  0  0  0  3  3  0      0.188
TRANS  0  0  0  0  0  0  4  2  0     -0.228
         506   4612.49772758707     
TRANS  0  0  1  0  0  0  0  0  5      0.174
TRANS  0  0  1  0  0  1  0  0  1     -0.138
TRANS  0  0  1  0  0  1  0  0  3     -0.182
TRANS  0  0  1  0  1  1  0  0  1     -0.229
TRANS  0  0  1  0  0  2  0  0  1     -0.382
TRANS  0  0  1  0  0  3  0  0  1      0.179
TRANS  0  0  0  1  0  2  0  1  0     -0.131
TRANS  0  0  0  0  0  1  1  0  3     -0.124
TRANS  0  0  0  0  0  2  1  0  1      0.112
TRANS  0  0  0  0  0  2  1  0  3     -0.332
TRANS  0  0  0  0  0  3  1  0  1      0.179
TRANS  0  0  0  0  0  3  1  0  3      0.193
TRANS  0  0  0  0  0  4  1  0  1     -0.146
         507   4613.37851012624     
TRANS  0  0  0  2  0  0  0  0  3      0.111
TRANS  0  0  0  3  0  0  0  0  1     -0.147
TRANS  0  0  0  0  1  0  0  0  5      0.125
TRANS  0  0  0  2  1  0  0  0  1     -0.204
TRANS  0  0  0  0  2  0  0  0  3     -0.128
TRANS  0  0  0  1  2  0  0  0  1     -0.107
TRANS  0  0  0  0  3  0  0  0  1      0.139
TRANS  0  0  0  0  1  1  0  0  3      0.114
TRANS  0  0  1  0  0  2  0  0  1      0.123
TRANS  1  0  0  0  0  0  0  1  0      0.319
TRANS  2  0  0  0  0  0  0  1  0      0.103
TRANS  0  0  0  0  1  0  0  1  4      0.126
TRANS  0  0  0  0  2  0  0  1  2      0.260
TRANS  0  0  0  0  0  1  0  1  4     -0.142
TRANS  0  0  0  0  1  1  0  1  0      0.137
TRANS  0  0  0  0  2  1  0  1  0     -0.154
TRANS  0  0  0  0  2  1  0  1  2     -0.107
TRANS  0  0  0  1  0  2  0  1  0     -0.218
TRANS  0  0  0  0  3  0  0  2  2      0.101
TRANS  0  0  0  0  0  2  1  0  3      0.134
         508   4617.83995033225     
CIS  0  0  0  1  1  0  1  0  1      0.317
CIS  0  0  0  0  2  0  1  0  1      0.102
CIS  0  0  0  1  0  1  1  0  1      0.156
CIS  0  0  0  0  0  0  1  2  1     -0.185
CIS  0  0  0  1  0  0  2  0  1      0.698
CIS  0  1  0  1  0  0  2  0  1      0.123
CIS  0  0  0  0  1  0  2  0  1      0.134
CIS  0  0  0  1  0  1  2  0  1     -0.141
CIS  0  0  0  1  0  1  2  1  1      0.111
         509   4618.51195626302     
CIS  0  0  0  0  1  0  0  1  0     -0.146
CIS  0  0  1  0  1  0  0  1  0      0.133
CIS  0  0  0  1  1  0  0  1  0     -0.105
CIS  0  0  0  0  2  0  0  1  0      0.423
CIS  0  0  0  0  3  0  0  1  0      0.148
CIS  0  0  0  0  0  1  0  1  2     -0.111
CIS  0  0  0  0  1  1  0  1  0     -0.420
CIS  0  0  0  0  2  1  0  1  0     -0.195
CIS  0  0  0  0  0  2  0  1  0      0.236
CIS  0  0  0  0  1  2  0  1  0      0.169
CIS  0  0  0  0  1  0  1  1  0     -0.102
CIS  0  0  0  0  0  0  1  2  1     -0.259
CIS  0  0  0  1  0  0  2  0  1     -0.201
         510   4620.31675138911     
CIS  0  0  1  0  0  0  0  0  3      0.120
CIS  0  0  0  0  2  0  0  1  0      0.131
CIS  0  0  0  0  1  1  0  1  0     -0.208
CIS  0  0  0  0  1  0  0  2  1      0.228
CIS  0  0  0  0  0  0  1  1  2      0.146
CIS  0  0  0  0  1  0  1  1  0     -0.116
CIS  0  0  0  0  0  0  1  2  1      0.667
CIS  0  1  0  0  0  0  1  2  1      0.118
CIS  0  0  0  1  0  0  1  2  1      0.110
CIS  0  0  0  0  0  1  1  2  1     -0.110
CIS  0  0  0  0  0  0  1  3  0      0.137
CIS  0  0  0  0  1  0  1  3  1      0.113
CIS  0  0  0  0  0  1  1  3  1      0.178
CIS  0  0  0  1  0  0  2  0  1      0.109
         511   4621.73642500913     
CIS  0  0  1  1  0  0  0  0  0      0.792
CIS  0  1  1  1  0  0  0  0  0      0.130
CIS  0  0  2  1  0  0  0  0  0      0.159
CIS  0  0  0  2  0  0  0  0  0      0.104
CIS  0  0  1  0  1  0  0  0  0      0.166
CIS  0  0  0  1  1  0  0  0  0     -0.241
CIS  0  0  1  0  0  1  0  0  0      0.100
CIS  0  0  0  1  0  1  0  0  0     -0.165
CIS  0  0  1  1  0  1  0  0  0     -0.152
         512   4622.49784452215     
CIS  0  0  1  0  0  0  0  0  3     -0.759
CIS  1  0  1  0  0  0  0  0  3     -0.101
CIS  0  1  1  0  0  0  0  0  3     -0.101
CIS  0  0  2  0  0  0  0  0  3     -0.115
CIS  0  0  0  0  1  0  0  0  3      0.209
CIS  0  0  0  0  1  0  0  0  5      0.131
CIS  0  0  0  0  0  1  0  0  3      0.117
CIS  0  0  1  0  0  1  0  0  3      0.135
CIS  0  0  1  0  0  0  0  1  2      0.128
CIS  0  0  1  0  1  0  0  1  3     -0.105
CIS  0  0  1  0  0  1  0  1  3     -0.141
         513   4627.00874105714     
TRANS  0  0  0  0  0  0  1  1  6     -0.159
TRANS  0  0  1  0  0  0  1  1  2      0.113
TRANS  0  0  0  0  0  0  2  1  3     -0.102
TRANS  0  0  0  0  0  0  2  1  4     -0.231
TRANS  0  0  0  0  0  1  2  1  2      0.286
TRANS  0  0  0  0  1  1  2  1  0     -0.199
TRANS  0  0  0  0  0  2  2  1  2     -0.142
TRANS  0  0  0  0  0  0  2  2  2     -0.250
TRANS  0  0  0  0  0  0  2  2  3      0.126
TRANS  0  0  0  1  0  0  2  2  0     -0.102
TRANS  0  0  0  0  1  0  2  2  0     -0.409
TRANS  0  0  0  0  0  0  2  3  1      0.112
TRANS  0  0  0  0  0  0  3  1  2     -0.118
         514   4628.49895170895     
TRANS  0  0  0  0  0  0  1  1  6     -0.138
TRANS  0  0  0  0  0  0  2  1  3      0.116
TRANS  0  0  0  0  0  0  2  1  4     -0.204
TRANS  0  0  0  0  1  0  2  1  1     -0.113
TRANS  0  0  0  0  0  1  2  1  2      0.243
TRANS  0  0  0  0  1  1  2  1  0     -0.188
TRANS  0  0  0  0  0  2  2  1  2     -0.128
TRANS  0  0  0  0  0  0  2  2  2      0.296
TRANS  0  0  0  0  0  0  2  2  3      0.105
TRANS  0  0  0  1  0  0  2  2  0      0.122
TRANS  0  0  0  0  1  0  2  2  0      0.440
TRANS  0  0  0  0  1  1  2  2  0     -0.104
TRANS  0  0  0  0  0  0  2  3  1     -0.129
         515   4628.55123600756     
CIS  0  0  0  1  0  0  0  0  4      0.139
TRANS  0  0  0  1  0  0  0  0  6     -0.344
CIS  0  0  0  0  1  0  0  0  4      0.205
TRANS  0  0  0  1  1  0  0  0  4      0.119
CIS  0  0  0  0  0  1  0  0  5     -0.115
CIS  0  0  0  0  0  0  0  1  5      0.517
CIS  0  0  0  0  0  0  0  2  4     -0.161
CIS  0  0  0  0  1  0  0  2  5      0.146
CIS  0  0  0  0  0  1  0  2  5      0.131
CIS  0  0  0  0  0  0  1  0  6      0.109
TRANS  0  0  0  1  0  0  1  0  4      0.161
         516   4633.63444507384     
TRANS  0  0  0  2  0  0  2  0  2     -0.100
TRANS  0  0  0  2  1  0  2  0  0      0.147
TRANS  0  1  0  0  0  0  3  0  0      0.106
TRANS  0  0  0  1  0  0  3  0  2      0.237
TRANS  0  0  0  2  0  0  3  0  0     -0.737
TRANS  0  1  0  2  0  0  3  0  0     -0.147
TRANS  0  0  0  1  1  0  3  0  0      0.232
TRANS  0  0  0  2  0  1  3  0  0      0.146
TRANS  0  0  0  1  0  0  3  1  1     -0.102
         517   4637.30048379604     
TRANS  0  0  0  1  0  0  0  0  6      0.471
CIS  0  0  0  0  1  0  0  0  4      0.140
TRANS  0  0  0  1  1  0  0  0  4     -0.170
TRANS  0  0  0  0  1  1  0  0  4     -0.103
TRANS  0  0  0  0  0  2  0  0  4      0.106
CIS  0  0  0  0  0  0  0  1  5      0.360
TRANS  0  0  0  0  0  0  0  1  7     -0.171
TRANS  0  0  0  1  0  0  0  1  5      0.133
TRANS  0  0  0  1  1  0  0  1  6      0.114
CIS  0  0  0  0  0  0  0  2  4     -0.127
TRANS  0  0  0  1  0  0  1  0  4     -0.216
TRANS  0  0  0  2  1  0  1  0  0      0.121
         518   4641.38380858541     
TRANS  0  0  0  1  0  0  0  0  6     -0.288
TRANS  0  0  0  0  1  1  0  0  4     -0.139
TRANS  0  0  0  0  2  1  0  0  2     -0.157
TRANS  0  0  0  0  0  2  0  0  4      0.188
TRANS  0  0  0  0  1  2  0  0  0     -0.140
TRANS  0  0  0  1  1  2  0  0  0     -0.115
TRANS  0  0  0  0  2  2  0  0  2      0.108
TRANS  0  0  0  1  0  3  0  0  0     -0.167
TRANS  0  0  0  0  1  3  0  0  0     -0.103
TRANS  0  0  0  0  0  1  1  0  6      0.126
TRANS  0  0  0  0  1  1  1  0  4     -0.116
TRANS  0  0  0  0  1  0  1  2  1      0.166
TRANS  0  0  0  0  0  1  2  0  4      0.207
TRANS  0  0  0  0  1  1  2  0  2      0.114
TRANS  0  0  0  0  0  2  2  0  2      0.116
TRANS  0  0  0  0  0  1  3  0  2      0.112
         519   4641.91238353063     
TRANS  0  0  0  1  0  0  0  0  6     -0.122
TRANS  0  0  0  0  1  0  0  1  4     -0.113
TRANS  0  0  0  0  1  1  0  1  2      0.110
TRANS  0  0  0  0  2  1  0  1  0     -0.110
TRANS  0  0  0  0  0  0  0  2  5     -0.122
TRANS  0  0  0  0  2  0  0  2  1      0.151
TRANS  0  0  0  0  1  0  1  1  2     -0.221
TRANS  0  0  0  0  0  0  1  2  3      0.178
TRANS  0  0  0  1  0  0  1  2  1     -0.188
TRANS  0  0  0  0  1  0  1  2  1     -0.445
TRANS  0  0  0  0  0  1  1  2  1      0.129
TRANS  0  0  0  0  1  1  1  2  1      0.101
TRANS  0  0  0  0  0  0  1  3  2     -0.121
TRANS  0  0  0  0  1  0  1  3  0     -0.145
TRANS  0  0  0  0  2  0  1  3  1     -0.118
         520   4642.85135606729     
CIS  0  0  0  0  0  0  0  0  2     -0.117
CIS  0  0  0  0  0  2  0  0  2     -0.115
CIS  0  0  0  0  0  0  0  1  5     -0.134
CIS  0  0  1  0  0  0  0  1  2      0.227
CIS  0  0  0  1  0  0  0  1  2     -0.136
CIS  0  0  0  0  1  0  0  1  2      0.281
CIS  0  0  0  0  0  1  0  1  2      0.472
CIS  0  0  0  0  0  2  0  1  2     -0.109
CIS  0  0  0  0  0  0  0  2  3     -0.144
CIS  0  0  0  0  1  1  0  2  2      0.149
CIS  0  0  0  0  0  2  0  2  2      0.162
CIS  0  0  0  0  0  0  1  1  2     -0.228
TRANS  0  0  0  0  1  0  1  2  1      0.117
         521   4643.64036550750     
TRANS  0  0  2  0  0  1  0  0  0      0.453
TRANS  0  0  3  0  0  1  0  0  0      0.119
TRANS  0  0  0  0  0  2  0  0  4      0.117
TRANS  0  0  2  0  0  2  0  0  0     -0.153
TRANS  0  0  0  1  0  3  0  0  0     -0.161
TRANS  0  0  0  0  0  1  1  0  6     -0.145
TRANS  0  0  0  0  1  1  1  0  4      0.137
TRANS  0  0  1  0  0  2  1  0  0      0.122
TRANS  0  0  0  0  0  1  2  0  2     -0.103
TRANS  0  0  0  0  0  1  2  0  4     -0.251
TRANS  0  0  0  0  1  1  2  0  2     -0.129
TRANS  0  0  0  0  0  2  2  0  2     -0.139
TRANS  0  0  0  0  0  1  3  0  2     -0.131
TRANS  0  0  0  0  0  2  3  0  2      0.116
         522   4644.71479822820     
DELOCAL  0  0  0  0  0  0  0  0 20      0.176
TRANS  0  0  1  0  0  0  0  0  5      0.114
TRANS  0  0  0  0  1  0  0  0  7      0.148
TRANS  0  0  0  0  2  0  0  0  5     -0.121
TRANS  0  0  0  0  1  0  0  1  4     -0.132
CIS  0  0  0  0  0  1  0  1  2     -0.111
TRANS  0  0  0  0  1  1  0  1  2      0.110
TRANS  0  0  0  0  2  1  0  1  0     -0.166
TRANS  0  0  0  0  0  0  1  0  7      0.145
DELOCAL  0  0  0  0  0  0  1  0 16     -0.222
DELOCAL  0  0  0  0  0  0  1  0 17      0.123
TRANS  0  0  0  0  1  0  1  0  5      0.144
TRANS  0  0  0  0  0  1  1  0  5     -0.129
TRANS  0  0  0  0  1  0  1  2  1      0.162
TRANS  0  0  0  0  0  0  2  0  7     -0.161
TRANS  0  0  0  2  0  0  2  0  1      0.322
TRANS  0  0  0  0  1  0  2  0  3      0.171
TRANS  0  0  0  1  1  0  2  0  1     -0.134
TRANS  0  0  0  0  0  0  4  0  3     -0.109
         523   4644.80788283401     
TRANS  0  0  2  0  0  0  0  0  0      0.126
TRANS  0  0  2  0  1  0  0  0  0      0.139
TRANS  0  0  1  0  0  1  0  0  0     -0.111
TRANS  0  0  2  0  0  1  0  0  0      0.619
TRANS  0  0  3  0  0  1  0  0  0      0.165
TRANS  0  0  0  0  0  2  0  0  4     -0.114
TRANS  0  0  2  0  0  2  0  0  0     -0.216
TRANS  0  0  0  1  0  3  0  0  0      0.160
TRANS  0  0  0  0  0  1  2  0  4      0.151
         524   4645.98959927929     
CIS  0  0  0  0  3  0  1  0  0      0.105
CIS  0  0  0  0  2  1  1  0  0      0.183
CIS  0  0  0  0  1  2  1  0  0      0.119
CIS  0  0  1  0  1  0  2  0  0      0.169
CIS  0  0  0  1  1  0  2  0  0     -0.107
CIS  0  0  0  0  2  0  2  0  0      0.172
CIS  0  0  1  0  0  1  2  0  0      0.126
CIS  0  0  0  0  1  1  2  0  0      0.348
CIS  0  0  0  0  0  2  2  0  0      0.169
CIS  0  0  1  0  0  0  3  0  0      0.158
CIS  0  0  0  0  0  1  3  0  0      0.334
CIS  0  0  0  0  0  2  3  0  0     -0.159
CIS  0  0  0  0  0  0  4  0  0     -0.496
         525   4648.07059534229     
TRANS  0  0  0  3  0  0  0  0  1      0.107
TRANS  0  0  0  0  1  0  0  0  5     -0.173
TRANS  0  0  0  0  2  0  0  0  3      0.102
TRANS  0  0  0  0  1  0  0  1  4     -0.248
TRANS  0  0  0  0  2  0  0  1  2     -0.170
TRANS  0  0  0  0  1  1  0  1  2      0.233
TRANS  0  0  0  0  2  1  0  1  0     -0.300
TRANS  0  0  0  0  1  2  0  1  0      0.114
TRANS  0  0  0  0  1  2  0  1  2     -0.153
TRANS  0  0  0  0  2  2  0  1  0      0.106
TRANS  0  0  0  0  2  0  0  2  4     -0.101
DELOCAL  0  0  0  0  0  0  1  0 16      0.117
TRANS  0  0  0  0  0  0  1  2  3     -0.113
TRANS  0  0  0  0  1  0  1  2  1      0.190
TRANS  0  0  0  2  0  0  2  0  1     -0.166
         526   4653.29207133912     
TRANS  0  0  1  0  0  0  0  1  4     -0.145
TRANS  0  0  1  0  1  0  0  1  2     -0.127
TRANS  0  0  1  0  0  0  1  0  3      0.162
TRANS  0  0  1  0  0  0  1  1  2      0.521
TRANS  0  0  1  0  1  0  1  1  0     -0.392
TRANS  0  0  1  0  0  1  1  1  0      0.115
TRANS  0  0  1  0  0  1  1  1  2     -0.169
TRANS  0  0  1  0  0  0  1  2  1     -0.160
TRANS  0  0  1  0  1  0  1  2  2      0.103
TRANS  0  0  0  2  0  0  2  0  1     -0.183
TRANS  0  0  0  1  1  0  2  0  1      0.104
TRANS  0  0  0  0  0  0  2  1  4      0.139
TRANS  0  0  1  0  0  0  2  1  0     -0.129
         527   4654.10788903816     
CIS  0  1  0  0  0  0  0  0  1      0.319
CIS  0  2  0  0  0  0  0  0  1      0.113
CIS  0  0  0  2  0  0  0  0  1     -0.738
CIS  0  1  0  2  0  0  0  0  1     -0.156
CIS  0  0  0  1  1  0  0  0  1     -0.270
CIS  0  0  0  2  1  0  0  0  1     -0.109
CIS  0  0  0  1  0  1  0  0  1     -0.165
CIS  0  0  0  2  0  1  0  0  1      0.123
CIS  0  0  0  2  0  1  0  1  1     -0.111
         528   4655.08166884056     
TRANS  0  0  0  1  0  0  0  0  6     -0.104
TRANS  0  0  0  0  1  1  0  0  4     -0.115
TRANS  0  0  0  1  0  2  0  0  0      0.228
TRANS  0  0  0  1  1  2  0  0  0      0.167
TRANS  0  0  0  1  0  3  0  0  0      0.476
TRANS  0  0  0  1  0  4  0  0  0     -0.277
TRANS  0  0  1  0  0  0  1  1  2     -0.123
TRANS  0  0  0  1  0  0  2  0  3     -0.109
TRANS  0  0  0  2  0  0  2  0  1     -0.273
TRANS  0  0  0  0  1  0  2  0  3      0.105
TRANS  0  0  0  1  1  0  2  0  1      0.158
         529   4655.21317220638     
DELOCAL  0  0  0  0  0  0  0  0 20      0.105
TRANS  0  0  0  1  0  2  0  0  0     -0.150
TRANS  0  0  0  1  1  2  0  0  0     -0.108
TRANS  0  0  0  1  0  3  0  0  0     -0.313
TRANS  0  0  0  1  0  4  0  0  0      0.182
DELOCAL  0  0  0  0  0  0  1  0 16     -0.109
TRANS  0  0  0  2  1  0  1  0  1      0.126
TRANS  0  0  0  1  2  0  1  0  1     -0.113
TRANS  0  0  1  0  0  0  1  1  2     -0.161
TRANS  0  0  1  0  1  0  1  1  0      0.112
TRANS  0  0  0  1  0  0  2  0  3     -0.165
TRANS  0  0  0  2  0  0  2  0  1     -0.412
TRANS  0  0  0  0  1  0  2  0  3      0.163
TRANS  0  0  0  1  1  0  2  0  1      0.238
TRANS  0  0  0  1  0  0  2  1  2      0.110
         530   4661.96014903104     
TRANS  0  0  0  1  1  0  0  0  4      0.101
TRANS  0  0  0  1  0  0  1  0  4      0.171
TRANS  0  1  0  1  0  0  1  0  0     -0.145
TRANS  0  0  0  2  0  0  1  0  2      0.218
TRANS  0  0  0  3  0  0  1  0  0      0.438
TRANS  0  1  0  3  0  0  1  0  0      0.103
TRANS  0  0  0  1  1  0  1  0  2     -0.311
TRANS  0  0  0  2  1  0  1  0  0      0.394
TRANS  0  0  0  1  2  0  1  0  0     -0.250
TRANS  0  0  0  3  0  1  1  0  0     -0.107
TRANS  0  0  0  1  0  0  1  1  3     -0.120
         531   4665.30564866465     
TRANS  0  0  0  0  1  0  0  1  3     -0.203
TRANS  0  0  0  0  2  0  0  1  1      0.179
TRANS  0  0  0  1  0  0  0  2  2     -0.161
TRANS  0  0  0  0  1  0  0  2  0      0.103
TRANS  0  0  0  0  1  0  0  2  2     -0.380
TRANS  0  0  0  1  1  0  0  2  0     -0.147
TRANS  0  0  0  0  2  0  0  2  0     -0.492
TRANS  0  0  0  1  2  0  0  2  0     -0.103
TRANS  0  0  0  0  3  0  0  2  0     -0.124
TRANS  0  0  0  0  0  1  0  2  2      0.129
TRANS  0  0  0  0  0  0  0  3  3     -0.121
TRANS  0  0  0  0  1  0  0  3  1      0.168
TRANS  0  0  0  0  2  0  0  3  2     -0.153
TRANS  0  0  0  0  0  0  0  4  2      0.104
         532   4668.41707309387     
TRANS  0  0  1  0  0  0  0  0  5      0.165
TRANS  0  1  0  0  1  0  0  0  1     -0.139
TRANS  0  1  0  0  0  1  0  0  1     -0.391
TRANS  0  2  0  0  0  1  0  0  1     -0.139
TRANS  0  0  1  0  0  1  0  0  1      0.105
TRANS  0  0  1  0  0  1  0  0  3     -0.475
TRANS  0  0  1  0  1  1  0  0  1     -0.153
TRANS  0  0  1  0  0  2  0  0  1      0.292
TRANS  0  0  1  0  0  2  0  0  3      0.194
TRANS  0  0  1  0  0  3  0  0  1     -0.163
TRANS  0  0  1  0  0  1  0  1  2      0.132
TRANS  0  1  0  0  0  1  1  0  0     -0.171
         533   4668.54289596030     
TRANS  0  0  1  0  0  1  0  0  3     -0.111
TRANS  0  0  2  0  0  1  0  0  0      0.109
TRANS  0  1  0  0  1  0  1  0  0      0.127
TRANS  0  0  0  0  0  1  1  0  0     -0.104
TRANS  0  1  0  0  0  1  1  0  0      0.731
TRANS  0  2  0  0  0  1  1  0  0      0.258
TRANS  0  0  1  1  0  1  1  0  0      0.112
TRANS  0  0  0  2  0  1  1  0  0      0.123
TRANS  0  0  1  0  1  1  1  0  0      0.114
TRANS  0  1  0  0  0  2  1  0  0     -0.172
TRANS  0  1  0  0  0  1  2  0  0     -0.130
         534   4670.66994533651     
TRANS  0  0  0  1  0  0  0  1  3     -0.235
TRANS  0  0  0  1  0  0  0  2  2     -0.519
TRANS  0  1  0  1  0  0  0  2  2     -0.111
TRANS  0  0  0  2  0  0  0  2  0     -0.117
TRANS  0  0  0  2  0  0  0  2  2     -0.150
TRANS  0  0  0  1  1  0  0  2  0      0.462
TRANS  0  0  0  1  0  1  0  2  0     -0.114
TRANS  0  0  0  1  0  1  0  2  2      0.164
TRANS  0  0  0  0  0  0  0  3  3      0.170
TRANS  0  0  0  1  0  0  0  3  1      0.207
TRANS  0  0  0  1  1  0  0  3  2     -0.132
         535   4671.42650338254     
DELOCAL  0  0  0  0  0  0  0  0 17     -0.120
CIS  0  0  1  0  0  0  0  0  3     -0.145
CIS  0  0  0  0  1  0  0  0  5     -0.529
CIS  0  0  0  0  0  1  0  0  5      0.432
CIS  0  0  0  0  1  1  0  0  5      0.110
CIS  0  0  0  0  2  1  0  0  5     -0.103
CIS  0  0  0  0  0  2  0  0  5     -0.120
CIS  0  0  0  0  0  0  0  1  6      0.125
CIS  0  0  0  0  1  0  0  1  4      0.128
CIS  0  0  0  0  2  0  0  1  5     -0.140
CIS  0  0  0  0  0  2  0  1  5      0.121
DELOCAL  0  0  0  0  0  0  1  0 16     -0.151
TRANS  0  0  0  0  0  0  2  0  7     -0.127
         536   4672.59935641066     
TRANS  0  0  0  0  2  0  2  1  1      0.102
TRANS  0  0  0  0  0  1  2  1  1     -0.114
TRANS  0  0  0  0  0  1  2  1  3      0.198
TRANS  0  0  0  0  1  1  2  1  1      0.221
TRANS  0  0  0  0  0  2  2  1  1      0.118
TRANS  0  0  0  0  0  1  3  0  2     -0.150
TRANS  0  0  0  0  0  0  3  1  1     -0.152
TRANS  0  0  0  0  0  0  3  1  3     -0.114
TRANS  0  0  0  0  1  0  3  1  1     -0.152
TRANS  0  0  0  0  0  1  3  1  1     -0.603
TRANS  0  0  0  0  0  2  3  1  1      0.209
TRANS  0  0  0  0  0  1  3  2  0     -0.150
TRANS  0  0  0  0  0  0  4  1  1     -0.156
TRANS  0  0  0  0  0  1  4  1  1      0.175
         537   4675.42936278471     
TRANS  0  1  0  0  0  0  0  0  3      0.214
TRANS  0  1  0  0  1  0  0  0  1      0.238
TRANS  0  1  0  0  0  1  0  0  1      0.575
TRANS  0  2  0  0  0  1  0  0  1      0.205
TRANS  0  0  1  0  0  1  0  0  3     -0.361
TRANS  0  0  1  1  0  1  0  0  1      0.143
TRANS  0  1  0  0  0  2  0  0  1     -0.138
TRANS  0  0  1  0  0  2  0  0  1      0.180
TRANS  0  0  1  0  0  2  0  0  3      0.136
TRANS  0  1  0  0  0  0  1  0  1      0.112
         538   4678.59476104099     
TRANS  0  1  0  1  0  0  0  0  1      0.136
TRANS  0  0  0  3  0  0  0  0  1     -0.388
TRANS  0  0  0  1  1  0  0  0  3     -0.210
TRANS  0  0  0  2  1  0  0  0  1     -0.187
TRANS  0  0  0  1  2  0  0  0  1      0.309
TRANS  0  0  0  2  0  1  0  0  1      0.109
TRANS  0  0  0  3  0  1  0  0  1      0.102
TRANS  0  0  0  1  1  1  0  0  1     -0.106
TRANS  0  0  0  1  0  0  0  1  4     -0.119
TRANS  0  0  1  0  0  0  3  1  0     -0.164
TRANS  0  0  0  0  0  1  3  1  0      0.106
TRANS  0  0  0  0  0  1  4  1  0      0.397
TRANS  0  0  0  0  0  2  4  1  0     -0.130
TRANS  0  0  0  0  0  1  5  1  0     -0.136
         539   4678.99320791162     
TRANS  0  1  0  1  0  0  0  0  1      0.101
TRANS  0  0  0  3  0  0  0  0  1     -0.290
TRANS  0  0  0  1  1  0  0  0  3     -0.157
TRANS  0  0  0  2  1  0  0  0  1     -0.139
TRANS  0  0  0  1  2  0  0  0  1      0.231
TRANS  0  0  1  0  0  0  3  1  0      0.220
TRANS  0  0  0  0  0  1  3  1  0     -0.145
TRANS  0  0  0  0  0  1  3  1  2     -0.104
TRANS  0  0  0  0  0  0  4  1  0     -0.112
TRANS  0  0  0  0  0  1  4  1  0     -0.539
TRANS  0  0  0  0  0  2  4  1  0      0.176
TRANS  0  0  0  0  0  1  5  1  0      0.184
         540   4681.32261857554     
TRANS  1  0  0  0  1  0  0  0  0      0.151
TRANS  1  0  0  0  0  1  0  0  0      0.675
TRANS  2  0  0  0  0  1  0  0  0      0.223
TRANS  0  0  0  0  1  1  0  0  4      0.110
TRANS  1  0  0  0  0  2  0  0  0     -0.163
TRANS  0  0  0  0  0  1  1  0  6     -0.103
TRANS  0  0  0  0  0  1  2  0  4     -0.146
TRANS  0  0  0  0  0  2  2  0  2      0.190
TRANS  0  0  0  0  1  2  2  0  0     -0.117
TRANS  0  0  0  0  0  3  2  0  2     -0.136
         541   4683.02268179956     
TRANS  1  0  0  0  0  1  0  0  0      0.103
TRANS  0  0  1  0  0  0  2  1  0     -0.109
TRANS  0  0  1  0  0  0  2  1  2     -0.108
TRANS  0  0  1  0  1  0  2  1  0      0.120
TRANS  0  0  0  0  1  1  2  1  0      0.127
TRANS  0  0  1  0  0  0  3  1  0     -0.748
TRANS  0  1  1  0  0  0  3  1  0     -0.110
TRANS  0  0  2  0  0  0  3  1  0     -0.150
TRANS  0  0  1  0  0  1  3  1  0      0.156
TRANS  0  0  1  0  0  0  4  1  0      0.132
TRANS  0  0  0  0  0  1  4  1  0     -0.259
         542   4684.17480255784     
CIS  0  0  0  0  1  0  0  0  0     -0.113
CIS  0  0  0  0  2  0  0  0  0      0.164
CIS  0  0  1  0  2  0  0  0  0     -0.126
CIS  0  0  0  0  3  0  0  0  0     -0.301
CIS  0  0  0  0  4  0  0  0  0     -0.159
CIS  0  0  0  0  1  1  0  0  0     -0.163
CIS  0  0  0  0  1  1  0  0  2      0.147
CIS  0  0  1  0  1  1  0  0  0      0.139
CIS  0  0  0  0  2  1  0  0  0      0.380
CIS  0  0  0  0  3  1  0  0  0      0.233
CIS  0  0  0  0  0  2  0  0  2     -0.131
CIS  0  0  0  0  1  2  0  0  0     -0.291
CIS  0  0  0  0  2  2  0  0  0     -0.232
CIS  0  0  0  0  0  3  0  0  0      0.134
CIS  0  0  0  0  1  3  0  0  0      0.165
CIS  0  0  0  0  1  4  0  0  0     -0.102
CIS  0  0  0  0  2  1  1  0  0     -0.125
CIS  0  0  0  0  1  2  1  0  0      0.111
CIS  0  0  0  0  1  0  1  1  1      0.112
         543   4685.03282925732     
TRANS  1  0  0  0  0  1  0  0  0      0.406
TRANS  2  0  0  0  0  1  0  0  0      0.134
TRANS  1  0  0  0  0  2  0  0  0     -0.101
TRANS  0  0  0  0  0  1  1  0  6      0.155
TRANS  0  1  0  0  0  1  1  0  0     -0.109
TRANS  0  0  1  0  0  1  1  0  2     -0.117
TRANS  0  0  0  0  1  2  1  0  2      0.112
TRANS  0  0  0  0  0  1  2  0  2     -0.109
TRANS  0  0  0  0  0  1  2  0  4      0.256
TRANS  0  0  0  0  1  1  2  0  0      0.124
TRANS  0  0  0  0  0  2  2  0  2     -0.324
TRANS  0  0  0  0  0  2  2  0  4     -0.133
TRANS  0  0  0  0  1  2  2  0  0      0.166
TRANS  0  0  0  0  0  3  2  0  2      0.221
TRANS  0  0  0  0  0  1  2  1  3     -0.107
TRANS  0  0  0  0  0  1  3  0  2      0.103
         544   4688.80893727076     
CIS  0  0  1  0  0  0  0  1  1      0.110
CIS  0  0  0  0  2  0  0  1  1     -0.277
CIS  0  0  0  0  0  0  1  1  1      0.111
CIS  0  0  0  0  0  0  1  1  3      0.150
CIS  0  0  0  0  1  0  1  1  1     -0.502
CIS  0  0  0  0  0  1  1  1  1      0.426
CIS  0  0  0  0  1  1  1  1  1      0.146
CIS  0  0  0  0  0  2  1  1  1     -0.132
CIS  0  0  0  0  0  2  1  2  1      0.132
CIS  0  0  0  0  0  0  2  1  1      0.166
         545   4694.00626512271     
TRANS  0  0  0  0  0  1  1  1  4     -0.116
TRANS  0  0  0  0  1  1  1  1  0      0.149
TRANS  0  0  0  0  0  1  2  0  3      0.102
TRANS  0  0  1  0  0  0  2  1  1     -0.286
TRANS  0  0  0  0  2  0  2  1  0      0.122
TRANS  0  0  0  0  0  1  2  1  2      0.349
TRANS  0  0  0  0  1  1  2  1  0      0.464
TRANS  0  0  0  0  1  2  2  1  0     -0.148
TRANS  0  0  0  0  0  1  2  2  1     -0.109
TRANS  0  0  1  0  0  0  3  1  0      0.132
TRANS  0  0  0  0  1  1  3  1  0     -0.124
         546   4694.94872611317     
TRANS  0  0  1  0  0  0  1  0  4     -0.101
TRANS  0  0  1  0  1  0  1  1  1     -0.136
TRANS  0  0  0  0  2  0  1  1  1     -0.115
TRANS  0  0  0  0  0  1  1  1  3      0.103
TRANS  0  0  0  0  1  1  1  1  1     -0.136
TRANS  0  0  1  0  0  0  2  1  1      0.574
TRANS  0  0  2  0  0  0  2  1  1      0.114
TRANS  0  0  0  0  0  1  2  1  2      0.182
TRANS  0  0  1  0  0  1  2  1  1     -0.130
TRANS  0  0  0  0  1  1  2  1  0      0.241
TRANS  0  0  1  0  0  0  2  2  0      0.130
TRANS  0  0  0  1  0  0  2  2  0     -0.124
TRANS  0  0  0  0  0  1  3  1  1      0.121
         547   4696.51426867751     
TRANS  0  0  0  0  1  0  0  0  7     -0.195
TRANS  0  0  0  0  2  0  0  0  5      0.167
CIS  0  0  0  0  0  1  0  0  5     -0.157
TRANS  0  0  0  0  0  0  1  0  7     -0.111
TRANS  0  0  0  0  1  0  1  0  5     -0.198
TRANS  0  0  0  0  1  0  1  0  7      0.122
TRANS  0  0  0  0  2  0  1  0  3     -0.144
TRANS  0  0  0  0  0  1  1  0  5      0.161
TRANS  0  0  0  0  0  0  2  0  7     -0.285
TRANS  0  0  0  0  1  0  2  0  3     -0.100
TRANS  0  0  0  0  1  0  2  0  5      0.194
TRANS  0  0  0  0  0  0  2  1  4     -0.124
TRANS  0  0  1  0  0  0  2  1  1      0.128
TRANS  0  0  0  0  0  0  3  0  3     -0.110
TRANS  0  0  0  0  0  0  3  0  5     -0.266
TRANS  0  0  0  0  0  0  4  0  3     -0.269
         548   4697.41971926886     
DELOCAL  0  0  0  0  0  0  0  0 19     -0.113
TRANS  0  0  1  0  0  0  0  0  6     -0.121
TRANS  0  0  1  0  1  0  0  0  4      0.115
TRANS  0  0  0  0  0  0  0  1  7     -0.152
TRANS  0  0  1  0  0  0  1  0  4     -0.298
TRANS  0  0  1  0  1  0  1  0  2     -0.163
TRANS  0  0  1  0  0  1  1  0  2     -0.193
TRANS  0  0  0  0  1  0  1  1  3      0.141
TRANS  0  0  0  0  2  0  1  1  1      0.217
TRANS  0  0  0  0  0  1  1  1  3     -0.204
TRANS  0  0  0  0  1  1  1  1  1      0.242
TRANS  0  0  0  0  0  0  2  0  6      0.113
TRANS  0  0  1  0  0  0  2  0  2     -0.112
TRANS  0  0  0  0  0  1  2  0  4     -0.103
TRANS  0  0  0  0  1  0  2  1  1      0.155
         549   4701.77797903927     
TRANS  0  0  1  0  0  0  0  0  6     -0.127
TRANS  0  0  1  0  1  0  0  0  4      0.110
CIS  0  0  0  0  2  0  0  0  2     -0.127
CIS  0  0  0  0  0  2  0  0  2      0.126
TRANS  0  0  1  0  0  0  1  0  4     -0.297
TRANS  0  0  1  0  1  0  1  0  2     -0.164
TRANS  0  0  1  0  0  1  1  0  2     -0.177
TRANS  0  0  1  0  1  1  1  0  0      0.130
TRANS  0  0  1  0  0  0  1  1  3      0.139
TRANS  0  0  1  0  1  0  1  1  1      0.120
TRANS  0  0  0  0  2  0  1  1  1     -0.140
TRANS  0  0  0  0  0  1  1  1  3      0.159
TRANS  0  0  0  0  1  1  1  1  1     -0.183
TRANS  0  0  1  0  0  0  2  0  2     -0.212
TRANS  0  0  1  0  0  0  2  1  1     -0.235
TRANS  0  0  0  0  1  0  2  1  1     -0.113
TRANS  0  0  0  1  0  0  2  2  0      0.139
         550   4701.90892254947     
CIS  0  0  0  0  1  0  0  0  4     -0.112
CIS  0  0  1  0  1  0  0  0  2      0.190
CIS  0  0  0  1  1  0  0  0  2     -0.139
CIS  0  0  0  0  2  0  0  0  2      0.323
CIS  0  0  0  0  0  1  0  0  2     -0.122
CIS  0  0  0  0  1  1  0  0  2      0.152
CIS  0  0  0  0  0  2  0  0  2     -0.324
CIS  0  0  0  0  0  3  0  0  2      0.116
CIS  0  0  0  0  0  4  0  0  2     -0.116
TRANS  0  0  1  0  0  0  1  0  4     -0.121
CIS  0  0  0  0  1  0  1  0  2     -0.204
CIS  0  0  0  0  1  0  1  0  3      0.105
CIS  0  0  0  0  0  1  1  0  3      0.197
CIS  0  0  0  0  0  0  2  0  3     -0.138

